EncodingNet: A Novel Encoding-based MAC Design for Efficient Neural Network Acceleration

Deep neural networks (DNNs) have achieved great breakthroughs in many fields such as image classification and natural language processing. However, the execution of DNNs needs to conduct massive numbers of multiply-accumulate (MAC) operations on hardware and thus incurs a large power consumption. To address this challenge, we propose a novel digital MAC design based on encoding. In this new design, the multipliers are replaced by simple logic gates to represent the results with a wide bit representation. The outputs of the new multipliers are added by bit-wise weighted accumulation and the accumulation results are compatible with existing computing platforms accelerating neural networks. Since the multiplication function is replaced by a simple logic representation, the critical paths in the resulting circuits become much shorter. Correspondingly, pipelining stages and intermediate registers used to store partial sums in the MAC array can be reduced, leading to a significantly smaller area as well as better power efficiency. The proposed design has been synthesized and verified by ResNet18- Cifar10, ResNet20-Cifar100, ResNet50-ImageNet, MobileNetV2-Cifar10, MobileNetV2-Cifar100, and EfficientNetB0-ImageNet. The experimental results confirmed the reduction of circuit area by up to 48.79% and the reduction of power consumption of executing DNNs by up to 64.41%, while the accuracy of the neural networks can still be well maintained. The open source code of this work can be found on GitHub with link https://github.com/Bo-Liu-TUM/EncodingNet/.

==> Figs/CGP_search_config_sweep.csv <==
row_position,row_labels,output_nodes_position,output_nodes_labels
1,64,1,64
2,128,2,128
3,256,3,256


==> Figs/CGP_search_config_sweep_1cols.csv <==
,1,2,3
1,0.1089849,0.0814345,0.101356
2,0.1045962,0.0827887,0.0864192
3,0.0804041,0.088966,0.0830141


==> Figs/CGP_search_config_sweep_2cols.csv <==
,1,2,3
1,0.1028936,0.0866123,0.081478
2,0.0955769,0.0920875,0.0912499
3,0.0871363,0.0868952,0.0861871


==> Figs/CGP_search_config_sweep_3cols.csv <==
,1,2,3
1,0.1066986,0.0970374,0.1013529
2,0.1122968,0.089991,0.0941298
3,0.1205648,0.07822,0.0798528


==> Figs/CGP_search_process.csv <==
Generation,Max relative error,Area (um2)
1,23.2422,24.64088064
2,21.283,21.823488
3,16.8213,21.16878336
4,13.7817,22.67480064
5,13.147,17.301504
6,11.6455,21.88836864
7,10.0708,19.070976
8,9.6008,19.98913536
9,9.2651,18.481152
10,7.8003,22.74164736
11,6.9885,22.60992
12,6.7322,23.003136
13,6.6345,21.36539136
14,5.8716,21.10193664
15,5.4199,20.38235136
16,5.1819,22.08497664
17,4.7974,19.6608
18,3.7109,20.447232
19,3.7109,20.51211264
20,3.6499,20.57895936
21,3.5645,20.51211264
22,3.4973,21.49515264
23,2.7283,21.36539136
24,2.7283,21.36539136
25,2.7283,21.36539136
26,2.7283,21.10193664
27,2.6367,20.90532864
28,2.5208,21.75860736
29,2.5208,21.75860736
30,2.4658,22.08497664
31,2.2156,21.823488
32,2.2156,22.020096
33,2.0386,22.60992
34,1.7639,22.60992
35,1.7639,22.60992
36,1.7578,21.95521536
37,1.6418,22.020096
38,1.6357,21.95521536
39,1.5198,22.216704
40,1.4587,21.75860736
41,1.4282,21.69176064
42,1.4282,21.69176064
43,1.4282,21.233664
44,1.416,21.16878336
45,1.416,20.90532864
46,1.355,20.90532864
47,1.3428,20.57895936
48,1.2939,21.56199936
49,1.2085,20.31550464
50,1.2085,20.31550464
51,1.1414,19.72568064
52,1.0376,20.31550464
53,1.001,21.233664
54,1.001,21.233664
55,1.001,21.233664
56,0.9705,22.15182336
57,0.8057,21.823488
58,0.8057,21.69176064
59,0.8057,21.430272
60,0.7812,20.57895936
61,0.7812,20.57895936
62,0.7446,22.74164736
63,0.5737,21.823488
64,0.47,21.10193664
65,0.47,21.10193664
66,0.47,21.10193664
67,0.47,21.10193664
68,0.4456,21.10193664
69,0.4456,21.10193664
70,0.4456,21.75860736
71,0.3479,20.840448
72,0.3479,20.840448
73,0.3479,20.840448
74,0.3479,20.64384
75,0.3479,20.57895936
76,0.3479,20.64384
77,0.3479,21.10193664
78,0.3479,20.64384
79,0.3479,20.840448
80,0.3235,19.79252736
81,0.3235,19.92228864
82,0.3235,20.11889664
83,0.3235,19.98913536
84,0.3235,20.054016
85,0.3052,21.62688
86,0.3052,21.62688
87,0.3052,21.56199936
88,0.3052,21.49515264
89,0.3052,21.233664
90,0.2808,21.233664
91,0.2808,21.88836864
92,0.2747,21.88836864
93,0.2686,21.16878336
94,0.2686,21.16878336
95,0.2686,21.233664
96,0.2686,20.90532864
97,0.2686,21.16878336
98,0.2686,20.70872064
99,0.2686,20.70872064
100,0.2686,21.16878336
101,0.2686,20.64384
102,0.2686,20.64384
103,0.2686,20.64384
104,0.2441,20.31550464
105,0.2441,20.38235136
106,0.2441,20.57895936
107,0.2441,20.31550464
108,0.238,20.840448
109,0.238,20.77556736
110,0.238,20.840448
111,0.238,20.840448
112,0.238,20.77556736
113,0.238,20.840448
114,0.238,20.38235136
115,0.238,20.64384
116,0.238,20.64384
117,0.2319,20.054016
118,0.2319,20.054016
119,0.2319,20.11889664
120,0.2319,20.054016
121,0.2319,19.72568064
122,0.2319,20.250624
123,0.2319,19.98913536
124,0.2319,20.31550464
125,0.2319,19.59591936
126,0.2319,19.59591936
127,0.2319,20.18574336
128,0.2319,19.464192
129,0.2319,19.857408
130,0.2319,19.33246464
131,0.2319,19.6608
132,0.2319,19.6608
133,0.2319,20.38235136
134,0.2319,20.250624
135,0.2319,20.51211264
136,0.2258,19.59591936
137,0.2197,19.98913536
138,0.2197,19.6608
139,0.2075,20.11889664
140,0.2075,19.98913536
141,0.2075,19.52907264
142,0.2075,19.52907264
143,0.2075,20.57895936
144,0.2075,20.57895936
145,0.2075,19.52907264
146,0.2075,20.64384
147,0.2075,20.447232
148,0.2075,19.6608
149,0.2075,20.840448
150,0.2075,19.6608
151,0.1953,20.840448
152,0.1953,20.840448
153,0.1953,20.57895936
154,0.1953,20.77556736
155,0.1953,20.31550464
156,0.1953,20.18574336
157,0.1953,20.447232
158,0.1953,19.92228864
159,0.1953,20.64384
160,0.1892,19.59591936
161,0.1892,19.59591936
162,0.1892,19.59591936
163,0.1892,20.38235136
164,0.1892,19.39931136
165,0.1892,19.59591936
166,0.1892,20.90532864
167,0.1892,19.59591936
168,0.1892,19.79252736
169,0.1892,20.31550464
170,0.1892,20.31550464
171,0.1892,19.59591936
172,0.1892,21.10193664
173,0.1892,20.57895936
174,0.1831,20.11889664
175,0.1831,20.11889664
176,0.177,19.6608
177,0.177,19.6608
178,0.177,19.33246464
179,0.177,19.33246464
180,0.177,19.33246464
181,0.177,19.52907264
182,0.177,19.6608
183,0.177,19.39931136
184,0.177,19.52907264
185,0.1709,19.33246464
186,0.1709,19.33246464
187,0.1709,19.33246464
188,0.1709,19.464192
189,0.1709,19.33246464
190,0.1709,19.33246464
191,0.1709,18.74264064
192,0.1709,19.33246464
193,0.1709,19.464192
194,0.1648,18.74264064
195,0.1648,18.74264064
196,0.1648,18.74264064
197,0.1648,18.74264064
198,0.1587,18.74264064
199,0.1587,18.74264064
200,0.1587,18.74264064
201,0.1587,18.74264064
202,0.1587,18.74264064
203,0.1587,18.34942464
204,0.1587,18.41627136
205,0.1587,18.74264064
206,0.1587,18.74264064
207,0.1587,18.74264064
208,0.1587,18.74264064
209,0.1587,18.67776
210,0.1587,18.41627136
211,0.1587,19.070976
212,0.1587,18.41627136
213,0.1587,19.070976
214,0.1587,18.874368
215,0.1587,18.874368
216,0.1587,19.267584
217,0.1587,18.874368
218,0.1587,18.874368
219,0.1587,18.874368
220,0.1587,18.874368
221,0.1587,19.33246464
222,0.1587,19.33246464
223,0.1587,18.874368
224,0.1587,19.33246464
225,0.1587,19.52907264
226,0.1587,19.13585664
227,0.1587,19.33246464
228,0.1587,19.72568064
229,0.1587,18.874368
230,0.1587,18.874368
231,0.1587,18.874368
232,0.1587,19.33246464
233,0.1587,19.070976
234,0.1587,19.20270336
235,0.1587,19.00609536
236,0.1587,18.874368
237,0.1587,19.00609536
238,0.1587,19.33246464
239,0.1587,19.33246464
240,0.1587,19.33246464
241,0.1587,18.67776
242,0.1587,19.33246464
243,0.1587,18.67776
244,0.1587,19.20270336
245,0.1587,19.33246464
246,0.1587,18.74264064
247,0.1587,19.33246464
248,0.1587,19.33246464
249,0.1587,19.33246464
250,0.1587,19.464192
251,0.1587,18.67776
252,0.1587,19.33246464
253,0.1587,19.33246464
254,0.1587,19.33246464
255,0.1587,19.464192
256,0.1587,19.59591936
257,0.1587,19.33246464
258,0.1587,18.93924864
259,0.1587,18.93924864
260,0.1587,19.59591936
261,0.1587,19.59591936
262,0.1587,19.464192
263,0.1587,19.464192
264,0.1587,19.00609536
265,0.1587,18.80948736
266,0.1587,19.464192
267,0.1587,19.464192
268,0.1587,19.33246464
269,0.1587,18.80948736
270,0.1587,19.33246464
271,0.1587,18.80948736
272,0.1587,19.464192
273,0.1587,19.267584
274,0.1587,19.33246464
275,0.1587,18.80948736
276,0.1587,19.33246464
277,0.1587,19.52907264
278,0.1587,19.39931136
279,0.1587,19.267584
280,0.1587,19.267584
281,0.1587,18.80948736
282,0.1587,18.80948736
283,0.1587,18.80948736
284,0.1587,19.52907264
285,0.1587,19.267584
286,0.1587,19.267584
287,0.1587,19.267584
288,0.1587,19.267584
289,0.1587,19.13585664
290,0.1587,18.874368
291,0.1587,19.267584
292,0.1587,18.874368
293,0.1587,18.874368
294,0.1587,18.80948736
295,0.1587,18.80948736
296,0.1587,18.74264064
297,0.1587,18.80948736
298,0.1587,18.80948736
299,0.1587,19.267584
300,0.1587,19.267584
301,0.1587,19.267584
302,0.1587,19.39931136
303,0.1587,19.267584
304,0.1587,18.80948736
305,0.1587,18.80948736
306,0.1587,19.267584
307,0.1587,19.267584
308,0.1587,18.67776
309,0.1587,19.267584
310,0.1587,19.72568064
311,0.1587,19.52907264
312,0.1587,19.52907264
313,0.1587,19.13585664
314,0.1587,19.39931136
315,0.1587,19.52907264
316,0.1587,19.00609536
317,0.1587,19.52907264
318,0.1587,19.52907264
319,0.1587,19.72568064
320,0.1587,19.72568064
321,0.1587,19.72568064
322,0.1587,19.52907264
323,0.1587,19.72568064
324,0.1587,19.59591936
325,0.1587,19.72568064
326,0.1587,20.11889664
327,0.1587,19.267584
328,0.1587,19.267584
329,0.1587,19.39931136
330,0.1587,19.52907264
331,0.1587,20.18574336
332,0.1587,19.33246464
333,0.1587,19.857408
334,0.1587,20.31550464
335,0.1587,20.11889664
336,0.1587,19.267584
337,0.1587,19.267584
338,0.1587,19.33246464
339,0.1587,19.267584
340,0.1587,19.857408
341,0.1587,19.857408
342,0.1587,19.72568064
343,0.1587,20.31550464
344,0.1587,19.79252736
345,0.1587,19.72568064
346,0.1587,19.59591936
347,0.1587,19.72568064
348,0.1587,19.59591936
349,0.1587,19.6608
350,0.1587,19.20270336
351,0.1587,19.59591936
352,0.1587,19.39931136
353,0.1587,19.857408
354,0.1587,19.98913536
355,0.1587,19.464192
356,0.1587,19.39931136
357,0.1587,19.464192
358,0.1587,19.464192
359,0.1587,19.20270336
360,0.1587,19.39931136
361,0.1587,19.72568064
362,0.1587,19.20270336
363,0.1587,19.20270336
364,0.1587,19.13585664
365,0.1587,20.11889664
366,0.1587,18.74264064
367,0.1587,18.74264064
368,0.1587,19.20270336
369,0.1587,19.464192
370,0.1587,19.464192
371,0.1587,18.874368
372,0.1587,19.33246464
373,0.1587,18.874368
374,0.1587,19.59591936
375,0.1587,19.72568064
376,0.1587,19.72568064
377,0.1587,19.98913536
378,0.1587,19.857408
379,0.1587,19.52907264
380,0.1587,19.59591936
381,0.1587,19.33246464
382,0.1587,19.20270336
383,0.1587,19.33246464
384,0.1587,19.59591936
385,0.1587,20.18574336
386,0.1587,20.38235136
387,0.1587,19.13585664
388,0.1587,19.33246464
389,0.1587,19.33246464
390,0.1587,19.464192
391,0.1587,19.33246464
392,0.1587,19.59591936
393,0.1587,19.59591936
394,0.1587,19.857408
395,0.1587,19.59591936
396,0.1587,19.20270336
397,0.1587,19.070976
398,0.1587,20.38235136
399,0.1587,20.054016
400,0.1587,19.92228864
401,0.1587,20.38235136
402,0.1587,20.054016
403,0.1587,20.38235136
404,0.1587,20.77556736
405,0.1587,19.13585664
406,0.1587,20.77556736
407,0.1587,20.250624
408,0.1587,20.250624
409,0.1587,20.250624
410,0.1587,20.250624
411,0.1587,20.250624
412,0.1587,20.250624
413,0.1587,20.250624
414,0.1587,20.250624
415,0.1587,20.250624
416,0.1587,20.31550464
417,0.1587,19.98913536
418,0.1587,19.98913536
419,0.1587,20.31550464
420,0.1587,19.92228864
421,0.1587,20.97217536
422,0.1587,20.11889664
423,0.1587,20.31550464
424,0.1587,20.38235136
425,0.1587,20.054016
426,0.1587,20.31550464
427,0.1587,20.054016
428,0.1587,20.31550464
429,0.1587,20.11889664
430,0.1587,20.18574336
431,0.1587,20.054016
432,0.1587,19.98913536
433,0.1587,20.054016
434,0.1587,20.18574336
435,0.1587,20.18574336
436,0.1587,20.18574336
437,0.1587,20.18574336
438,0.1587,20.31550464
439,0.1587,20.18574336
440,0.1587,20.18574336
441,0.1587,20.18574336
442,0.1587,20.31550464
443,0.1587,20.57895936
444,0.1587,20.18574336
445,0.1587,20.18574336
446,0.1587,20.31550464
447,0.1587,20.57895936
448,0.1587,20.18574336
449,0.1587,20.054016
450,0.1587,20.250624
451,0.1587,20.18574336
452,0.1587,19.857408
453,0.1587,19.857408
454,0.1587,20.054016
455,0.1587,19.857408
456,0.1587,19.857408
457,0.1587,20.250624
458,0.1587,19.857408
459,0.1587,19.98913536
460,0.1587,20.250624
461,0.1587,19.72568064
462,0.1587,19.98913536
463,0.1587,20.250624
464,0.1587,19.857408
465,0.1587,20.250624
466,0.1587,20.31550464
467,0.1587,19.857408
468,0.1587,20.054016
469,0.1587,19.79252736
470,0.1587,19.92228864
471,0.1587,19.6608
472,0.1587,20.57895936
473,0.1587,19.79252736
474,0.1587,19.92228864
475,0.1587,20.054016
476,0.1587,19.6608
477,0.1587,19.20270336
478,0.1587,19.79252736
479,0.1587,19.72568064
480,0.1587,19.72568064
481,0.1526,20.11889664
482,0.1526,20.11889664
483,0.1526,20.11889664
484,0.1526,20.11889664
485,0.1526,20.11889664
486,0.1526,20.11889664
487,0.1526,20.11889664
488,0.1526,20.054016
489,0.1526,20.054016
490,0.1526,20.11889664
491,0.1526,20.250624
492,0.1526,20.31550464
493,0.1526,20.11889664
494,0.1526,19.464192
495,0.1526,20.250624
496,0.1526,20.11889664
497,0.1526,20.250624
498,0.1526,20.11889664
499,0.1526,20.11889664
500,0.1526,20.250624
501,0.1526,20.11889664
502,0.1282,20.054016
503,0.1282,20.054016
504,0.1282,20.054016
505,0.1282,20.054016
506,0.1282,20.18574336
507,0.1282,20.18574336
508,0.1282,20.18574336
509,0.1282,20.18574336
510,0.1282,20.054016
511,0.1282,20.054016
512,0.1282,19.6608
513,0.1282,20.18574336
514,0.1282,20.054016
515,0.1282,20.250624
516,0.1282,20.250624
517,0.1282,20.64384
518,0.1282,19.92228864
519,0.1282,20.70872064
520,0.1282,20.70872064
521,0.1282,20.250624
522,0.1282,20.11889664
523,0.1282,20.054016
524,0.1282,20.31550464
525,0.1282,20.31550464
526,0.1282,20.250624
527,0.1282,20.250624
528,0.1282,20.250624
529,0.1282,20.31550464
530,0.1282,20.250624
531,0.1282,20.18574336
532,0.1282,20.64384
533,0.1282,20.250624
534,0.1282,20.054016
535,0.1282,20.250624
536,0.1282,20.31550464
537,0.1282,20.11889664
538,0.1282,19.33246464
539,0.1282,19.33246464
540,0.1282,19.267584
541,0.1282,19.267584
542,0.1282,19.98913536
543,0.1282,19.33246464
544,0.1282,19.33246464
545,0.1282,20.250624
546,0.1282,19.33246464
547,0.1282,20.38235136
548,0.1282,20.11889664
549,0.1282,19.33246464
550,0.1282,20.250624
551,0.1282,20.38235136
552,0.1282,20.38235136
553,0.1282,20.38235136
554,0.1282,20.11889664
555,0.1282,20.38235136
556,0.1282,19.92228864
557,0.1282,20.18574336
558,0.1282,20.51211264
559,0.1282,20.840448
560,0.1282,20.11889664
561,0.1282,20.38235136
562,0.1282,20.70872064
563,0.1282,20.70872064
564,0.1282,20.70872064
565,0.1282,20.18574336
566,0.1282,20.18574336
567,0.1282,20.90532864
568,0.1282,19.98913536
569,0.1282,19.92228864
570,0.1282,20.31550464
571,0.1282,19.92228864
572,0.1282,19.92228864
573,0.1282,20.57895936
574,0.1282,20.38235136
575,0.1282,20.57895936
576,0.1282,20.51211264
577,0.1282,20.77556736
578,0.1282,20.77556736
579,0.1282,20.97217536
580,0.1282,20.77556736
581,0.1282,20.64384
582,0.1282,20.77556736
583,0.1282,20.70872064
584,0.1282,21.10193664
585,0.1282,19.857408
586,0.1282,19.857408
587,0.1282,21.233664
588,0.1282,21.233664
589,0.1282,21.56199936
590,0.1282,21.10193664
591,0.1282,21.10193664
592,0.1282,20.90532864
593,0.1282,20.90532864
594,0.1282,21.88836864
595,0.1282,21.037056
596,0.1282,21.56199936
597,0.1282,21.36539136
598,0.1282,21.037056
599,0.1282,21.36539136
600,0.1282,21.16878336
601,0.1282,21.56199936
602,0.1282,21.29854464
603,0.1282,20.77556736
604,0.1282,20.38235136
605,0.1282,20.64384
606,0.1282,21.430272
607,0.1282,21.430272
608,0.1282,21.56199936
609,0.1282,22.020096
610,0.1282,22.020096
611,0.1282,21.037056
612,0.1282,22.020096
613,0.1282,21.75860736
614,0.1282,21.62688
615,0.1282,21.95521536
616,0.1282,21.56199936
617,0.1282,20.97217536
618,0.1282,20.97217536
619,0.1282,22.020096
620,0.1282,20.97217536
621,0.1282,21.037056
622,0.1282,20.70872064
623,0.1282,20.90532864
624,0.1282,20.70872064
625,0.1282,20.90532864
626,0.1282,20.38235136
627,0.1282,21.233664
628,0.1282,21.233664
629,0.1282,20.77556736
630,0.1282,20.90532864
631,0.1282,21.16878336
632,0.1282,21.16878336
633,0.1282,20.64384
634,0.1282,20.70872064
635,0.1282,21.95521536
636,0.1282,20.31550464
637,0.1282,20.97217536
638,0.1282,20.57895936
639,0.1282,20.90532864
640,0.1282,20.57895936
641,0.1282,20.840448
642,0.1282,21.10193664
643,0.1282,20.840448
644,0.1282,20.840448
645,0.1282,20.38235136
646,0.1282,20.840448
647,0.1282,20.51211264
648,0.1282,19.98913536
649,0.1282,20.31550464
650,0.1282,20.51211264
651,0.1282,20.250624
652,0.1282,20.70872064
653,0.1282,20.51211264
654,0.1282,20.250624
655,0.1282,20.70872064
656,0.1282,20.38235136
657,0.1282,20.38235136
658,0.1282,20.51211264
659,0.1282,19.79252736
660,0.1282,20.57895936
661,0.1282,20.51211264
662,0.1282,21.10193664
663,0.1282,20.57895936
664,0.1282,20.447232
665,0.1282,20.31550464
666,0.1282,20.70872064
667,0.1282,20.31550464
668,0.1282,20.11889664
669,0.1282,20.11889664
670,0.1282,21.10193664
671,0.1282,20.38235136
672,0.1282,20.77556736
673,0.1282,20.250624
674,0.1282,20.11889664
675,0.1282,20.31550464
676,0.1282,20.447232
677,0.1282,20.447232
678,0.1282,20.250624
679,0.1282,20.31550464
680,0.1282,20.447232
681,0.1282,20.054016
682,0.1282,20.054016
683,0.1282,20.054016
684,0.1282,19.92228864
685,0.1282,20.054016
686,0.1282,19.857408
687,0.1282,20.18574336
688,0.1282,19.79252736
689,0.1282,19.857408
690,0.1282,19.33246464
691,0.1282,20.31550464
692,0.1282,19.72568064
693,0.1282,19.72568064
694,0.1282,19.92228864
695,0.1282,19.72568064
696,0.1282,19.59591936
697,0.1282,19.39931136
698,0.1282,19.52907264
699,0.1282,19.6608
700,0.1282,19.6608
701,0.1282,19.59591936
702,0.1282,19.92228864
703,0.1282,19.72568064
704,0.1282,19.59591936
705,0.1282,19.79252736
706,0.1282,19.72568064
707,0.1282,19.72568064
708,0.1282,20.250624
709,0.1282,19.72568064
710,0.1282,19.72568064
711,0.1282,19.59591936
712,0.1282,19.13585664
713,0.1282,19.6608
714,0.1282,19.20270336
715,0.1282,19.33246464
716,0.1282,19.39931136
717,0.1282,19.39931136
718,0.1282,19.267584
719,0.1282,19.00609536
720,0.1282,19.20270336
721,0.1282,19.6608
722,0.1282,18.67776
723,0.1282,18.93924864
724,0.1282,19.857408
725,0.1282,19.59591936
726,0.1282,18.74264064
727,0.1282,19.79252736
728,0.1282,18.93924864
729,0.1282,20.38235136
730,0.1282,19.00609536
731,0.1282,18.80948736
732,0.1282,19.92228864
733,0.1282,19.52907264
734,0.1282,19.79252736
735,0.1282,19.464192
736,0.1282,19.20270336
737,0.1282,19.92228864
738,0.1282,19.52907264
739,0.1282,19.39931136
740,0.1282,19.20270336
741,0.1282,19.20270336
742,0.1282,19.20270336
743,0.1282,19.20270336
744,0.1282,19.33246464
745,0.1282,19.92228864
746,0.1282,19.92228864
747,0.1282,19.13585664
748,0.1282,19.20270336
749,0.1282,20.250624
750,0.1282,19.857408
751,0.1282,19.13585664
752,0.1282,20.054016
753,0.1282,19.464192
754,0.1282,19.39931136
755,0.1282,19.20270336
756,0.1282,19.39931136
757,0.1282,19.39931136
758,0.1282,18.93924864
759,0.1282,19.59591936
760,0.1282,19.13585664
761,0.1282,19.39931136
762,0.1282,19.00609536
763,0.1282,19.13585664
764,0.1282,19.070976
765,0.1282,19.13585664
766,0.1282,19.267584
767,0.1282,19.00609536
768,0.1282,19.267584
769,0.1282,19.13585664
770,0.1282,19.13585664
771,0.1282,18.80948736
772,0.1282,19.13585664
773,0.116,19.52907264
774,0.116,19.52907264
775,0.116,19.52907264
776,0.116,19.52907264
777,0.116,19.52907264
778,0.116,19.857408
779,0.116,19.52907264
780,0.116,20.054016
781,0.116,19.6608
782,0.116,19.857408
783,0.116,19.6608
784,0.116,19.857408
785,0.116,19.857408
786,0.116,19.52907264
787,0.116,19.857408
788,0.116,19.857408
789,0.116,19.857408
790,0.116,19.98913536
791,0.116,20.054016
792,0.116,20.11889664
793,0.116,20.51211264
794,0.116,19.464192
795,0.116,19.6608
796,0.116,19.6608
797,0.116,19.6608
798,0.116,20.11889664
799,0.116,20.250624
800,0.116,19.6608
801,0.116,20.054016
802,0.116,19.79252736
803,0.116,19.6608
804,0.116,19.92228864
805,0.116,19.857408
806,0.116,19.857408
807,0.116,19.92228864
808,0.116,19.72568064
809,0.116,19.98913536
810,0.116,19.857408
811,0.116,20.11889664
812,0.116,19.59591936
813,0.116,20.31550464
814,0.116,19.92228864
815,0.116,19.92228864
816,0.116,19.857408
817,0.116,19.92228864
818,0.116,19.6608
819,0.116,19.857408
820,0.116,20.250624
821,0.116,20.11889664
822,0.116,19.857408
823,0.116,19.98913536
824,0.116,20.11889664
825,0.116,21.823488
826,0.116,21.823488
827,0.116,20.11889664
828,0.116,19.857408
829,0.116,19.79252736
830,0.116,20.11889664
831,0.116,19.98913536
832,0.116,19.98913536
833,0.116,20.11889664
834,0.116,19.79252736
835,0.116,20.11889664
836,0.116,20.11889664
837,0.116,20.18574336
838,0.116,19.98913536
839,0.116,20.11889664
840,0.116,20.11889664
841,0.116,20.250624
842,0.116,20.250624
843,0.116,20.31550464
844,0.116,20.31550464
845,0.116,20.447232
846,0.116,19.92228864
847,0.116,20.18574336
848,0.116,19.92228864
849,0.116,20.18574336
850,0.116,19.92228864
851,0.116,20.18574336
852,0.116,20.11889664
853,0.116,20.18574336
854,0.116,20.18574336
855,0.116,20.11889664
856,0.116,20.38235136
857,0.116,20.054016
858,0.116,20.11889664
859,0.116,19.79252736
860,0.116,20.250624
861,0.116,20.64384
862,0.116,19.98913536
863,0.116,19.92228864
864,0.116,19.79252736
865,0.116,20.11889664
866,0.116,20.054016
867,0.116,19.92228864
868,0.116,20.70872064
869,0.116,20.18574336
870,0.116,20.054016
871,0.116,20.054016
872,0.116,20.054016
873,0.116,20.447232
874,0.116,20.054016
875,0.116,20.447232
876,0.116,20.054016
877,0.116,20.840448
878,0.116,20.51211264
879,0.116,20.51211264
880,0.116,20.57895936
881,0.116,20.18574336
882,0.116,20.70872064
883,0.116,20.64384
884,0.116,20.18574336
885,0.116,20.840448
886,0.116,20.64384
887,0.116,20.64384
888,0.116,20.64384
889,0.116,20.054016
890,0.116,20.57895936
891,0.116,20.64384
892,0.116,20.77556736
893,0.116,20.51211264
894,0.116,20.64384
895,0.116,20.64384
896,0.116,20.447232
897,0.116,20.97217536
898,0.116,20.38235136
899,0.116,20.97217536
900,0.116,20.57895936
901,0.116,20.38235136
902,0.116,21.16878336
903,0.116,20.90532864
904,0.116,20.38235136
905,0.116,20.38235136
906,0.116,21.037056
907,0.116,20.38235136
908,0.116,20.38235136
909,0.1099,21.037056
910,0.1099,21.037056
911,0.1099,20.70872064
912,0.1099,21.037056
913,0.1099,20.90532864
914,0.1099,21.037056
915,0.1099,21.037056
916,0.1099,20.90532864
917,0.1099,20.70872064
918,0.1099,21.16878336
919,0.1099,21.037056
920,0.1099,20.840448
921,0.1099,21.037056
922,0.1099,21.037056
923,0.1099,20.90532864
924,0.1099,20.31550464
925,0.1099,20.18574336
926,0.1099,20.840448
927,0.1099,20.11889664
928,0.1099,20.840448
929,0.1099,19.98913536
930,0.1099,19.98913536
931,0.1099,20.18574336
932,0.1099,20.51211264
933,0.1099,20.51211264
934,0.1099,20.97217536
935,0.1099,19.98913536
936,0.1099,20.31550464
937,0.1099,19.98913536
938,0.1099,20.31550464
939,0.1099,20.31550464
940,0.1099,19.20270336
941,0.1099,20.57895936
942,0.1099,18.80948736
943,0.1099,20.57895936
944,0.1099,20.57895936
945,0.1099,20.054016
946,0.1099,20.447232
947,0.1099,20.447232
948,0.1099,20.51211264
949,0.1099,20.57895936
950,0.1099,20.51211264
951,0.1099,20.51211264
952,0.1099,20.51211264
953,0.1099,20.38235136
954,0.1099,20.51211264
955,0.1099,20.57895936
956,0.1099,20.38235136
957,0.1099,20.38235136
958,0.1099,20.31550464
959,0.1099,20.38235136
960,0.1038,20.70872064
961,0.1038,20.31550464
962,0.1038,20.51211264
963,0.1038,20.31550464
964,0.1038,20.054016
965,0.1038,20.70872064
966,0.1038,20.250624
967,0.1038,20.054016
968,0.1038,20.51211264
969,0.1038,19.98913536
970,0.1038,19.98913536
971,0.1038,20.250624
972,0.1038,20.31550464
973,0.1038,19.98913536
974,0.1038,20.054016
975,0.1038,20.250624
976,0.1038,20.250624
977,0.1038,20.054016
978,0.1038,20.250624
979,0.1038,19.72568064
980,0.1038,19.92228864
981,0.1038,20.250624
982,0.1038,19.72568064
983,0.1038,19.79252736
984,0.1038,20.18574336
985,0.1038,20.11889664
986,0.1038,19.92228864
987,0.1038,19.98913536
988,0.1038,19.98913536
989,0.1038,19.72568064
990,0.1038,19.92228864
991,0.1038,19.98913536
992,0.1038,20.11889664
993,0.1038,19.72568064
994,0.1038,19.857408
995,0.1038,19.72568064
996,0.1038,19.6608
997,0.1038,19.6608
998,0.1038,19.72568064
999,0.1038,19.72568064
1000,0.1038,19.72568064
1001,0.1038,19.72568064
1002,0.1038,19.72568064
1003,0.1038,19.72568064
1004,0.1038,19.72568064
1005,0.1038,19.72568064
1006,0.1038,19.72568064
1007,0.1038,19.72568064
1008,0.1038,19.6608
1009,0.1038,19.72568064
1010,0.1038,19.79252736
1011,0.1038,19.72568064
1012,0.1038,19.92228864
1013,0.1038,19.72568064
1014,0.1038,20.51211264
1015,0.1038,19.39931136
1016,0.1038,19.52907264
1017,0.1038,19.39931136
1018,0.1038,19.98913536
1019,0.1038,19.267584
1020,0.1038,19.267584
1021,0.1038,19.267584
1022,0.1038,19.267584
1023,0.1038,20.11889664
1024,0.1038,19.267584
1025,0.1038,19.72568064
1026,0.1038,19.72568064
1027,0.1038,20.250624
1028,0.1038,20.250624
1029,0.1038,19.39931136
1030,0.1038,19.857408
1031,0.1038,20.250624
1032,0.1038,19.6608
1033,0.1038,19.79252736
1034,0.1038,19.464192
1035,0.1038,20.250624
1036,0.1038,19.39931136
1037,0.1038,19.33246464
1038,0.1038,19.39931136
1039,0.1038,19.39931136
1040,0.1038,20.250624
1041,0.1038,20.31550464
1042,0.1038,20.18574336
1043,0.1038,19.6608
1044,0.1038,19.33246464
1045,0.0846,19.33246464
1046,0.0846,19.33246464
1047,0.0846,19.20270336
1048,0.0846,19.20270336
1049,0.0846,19.20270336
1050,0.0846,19.20270336
1051,0.0846,19.20270336
1052,0.0846,19.20270336
1053,0.0846,19.20270336
1054,0.0846,19.20270336
1055,0.0846,19.20270336
1056,0.0846,19.20270336
1057,0.0846,19.20270336
1058,0.0846,19.070976
1059,0.0846,19.070976
1060,0.0846,19.070976
1061,0.0846,19.070976
1062,0.0846,19.070976
1063,0.0846,18.93924864
1064,0.0846,18.93924864
1065,0.0846,18.80948736
1066,0.0846,18.74264064
1067,0.0846,18.61287936
1068,0.0846,18.61287936
1069,0.0846,18.61287936
1070,0.0846,18.61287936
1071,0.0846,18.61287936
1072,0.0846,18.61287936
1073,0.0846,18.61287936
1074,0.0846,18.61287936
1075,0.0846,18.61287936
1076,0.0846,18.54603264
1077,0.0907,18.54603264
1078,0.0907,18.54603264
1079,0.0907,18.54603264
1080,0.0907,18.54603264
1081,0.0846,18.54603264
1082,0.0907,18.34942464
1083,0.0907,18.34942464
1084,0.0907,18.34942464
1085,0.0907,18.21966336
1086,0.0907,18.21966336
1087,0.0907,18.087936
1088,0.0907,18.087936
1089,0.0907,18.087936
1090,0.0907,18.087936
1091,0.0907,18.087936
1092,0.0907,18.087936
1093,0.0907,18.087936
1094,0.0907,17.95620864
1095,0.0907,17.95620864
1096,0.0907,17.95620864
1097,0.0907,17.95620864
1098,0.0907,17.95620864
1099,0.0907,17.95620864
1100,0.0907,17.95620864
1101,0.0907,17.95620864
1102,0.0907,17.82644736
1103,0.0907,17.82644736
1104,0.0907,17.82644736
1105,0.0907,17.82644736
1106,0.0907,17.75960064
1107,0.0907,17.75960064
1108,0.0907,17.75960064
1109,0.0907,17.75960064
1110,0.0907,17.69472
1111,0.0846,17.69472
1112,0.0907,17.69472
1113,0.0846,17.62983936
1114,0.0846,17.62983936
1115,0.0846,17.62983936
1116,0.0846,17.62983936
1117,0.0846,17.62983936
1118,0.0846,17.62983936
1119,0.0846,17.62983936
1120,0.0846,17.43323136
1121,0.0846,17.43323136
1122,0.0846,17.43323136
1123,0.0846,16.97316864
1124,0.0846,16.97316864
1125,0.0846,16.97316864
1126,0.0846,16.97316864
1127,0.0846,16.97316864
1128,0.0846,16.97316864
1129,0.0846,16.97316864
1130,0.0846,16.97316864
1131,0.0846,16.97316864
1132,0.0968,16.84340736
1133,0.0846,16.84340736
1134,0.0846,16.84340736
1135,0.0846,16.84340736
1136,0.0846,16.84340736
1137,0.0846,16.84340736
1138,0.0846,16.84340736
1139,0.0846,16.84340736
1140,0.0968,16.84340736
1141,0.0846,16.84340736
1142,0.0846,16.84340736
1143,0.0968,16.84340736
1144,0.0846,16.71168
1145,0.0846,16.71168
1146,0.0846,16.71168
1147,0.0846,16.71168
1148,0.0846,16.57995264
1149,0.0846,16.57995264
1150,0.0846,16.57995264
1151,0.0846,16.57995264
1152,0.0846,16.57995264
1153,0.0846,16.57995264
1154,0.0846,16.515072
1155,0.0846,16.515072
1156,0.0846,16.515072
1157,0.0846,16.515072
1158,0.0846,16.515072
1159,0.0846,16.38334464
1160,0.0846,16.38334464
1161,0.0846,16.38334464
1162,0.0846,16.38334464
1163,0.0846,16.38334464
1164,0.0846,16.38334464
1165,0.0846,16.38334464
1166,0.0846,16.38334464
1167,0.0846,16.38334464
1168,0.0846,16.25358336
1169,0.0846,16.25358336
1170,0.0846,16.25358336
1171,0.0846,16.25358336
1172,0.0846,16.25358336
1173,0.0907,16.18673664
1174,0.0907,16.18673664
1175,0.0907,16.18673664
1176,0.0846,16.05697536
1177,0.0846,16.05697536
1178,0.0846,16.05697536
1179,0.0846,16.05697536
1180,0.0846,16.05697536
1181,0.0907,16.05697536
1182,0.0846,16.05697536
1183,0.0846,16.05697536
1184,0.0907,15.925248
1185,0.0907,15.925248
1186,0.0907,15.925248
1187,0.0907,15.925248
1188,0.0907,15.925248
1189,0.0907,15.925248
1190,0.0907,15.925248
1191,0.0907,15.925248
1192,0.0907,15.925248
1193,0.0907,15.925248
1194,0.0907,15.925248
1195,0.0907,15.79352064
1196,0.0907,15.79352064
1197,0.0907,15.79352064
1198,0.0907,15.79352064
1199,0.0907,15.79352064
1200,0.0907,15.79352064
1201,0.0907,15.79352064
1202,0.0907,15.72864
1203,0.0846,15.66375936
1204,0.0846,15.66375936
1205,0.0846,15.66375936
1206,0.0846,15.59691264
1207,0.0846,15.59691264
1208,0.0846,15.59691264
1209,0.0846,15.59691264
1210,0.0846,15.59691264
1211,0.0846,15.59691264
1212,0.0846,15.59691264
1213,0.0846,15.46715136
1214,0.0846,15.46715136
1215,0.0846,15.46715136
1216,0.0846,15.40030464
1217,0.0846,15.40030464
1218,0.0846,15.40030464
1219,0.0846,15.40030464
1220,0.0846,15.40030464
1221,0.0846,15.40030464
1222,0.0846,15.40030464
1223,0.0846,15.40030464
1224,0.0846,15.40030464
1225,0.0846,15.40030464
1226,0.0846,15.40030464
1227,0.0846,15.40030464
1228,0.0846,15.335424
1229,0.0846,15.335424
1230,0.0846,15.335424
1231,0.0846,15.335424
1232,0.0846,15.335424
1233,0.0846,15.335424
1234,0.0846,15.335424
1235,0.0846,15.335424
1236,0.0846,15.335424
1237,0.0846,15.335424
1238,0.0846,15.335424
1239,0.0846,15.335424
1240,0.0846,15.335424
1241,0.0846,15.335424
1242,0.0846,15.335424
1243,0.0846,15.335424
1244,0.0846,15.335424
1245,0.0846,15.335424
1246,0.0846,15.335424
1247,0.0846,15.335424
1248,0.0846,15.335424
1249,0.0846,15.335424
1250,0.0846,15.335424
1251,0.0846,15.335424
1252,0.0846,15.27054336
1253,0.0846,15.27054336
1254,0.0846,15.27054336
1255,0.0846,15.27054336
1256,0.0846,15.20369664
1257,0.0846,15.20369664
1258,0.0846,15.20369664
1259,0.0846,15.20369664
1260,0.0846,15.20369664
1261,0.0846,15.20369664
1262,0.0846,15.20369664
1263,0.0846,15.138816
1264,0.0846,15.138816
1265,0.0846,15.138816
1266,0.0846,15.138816
1267,0.0846,15.138816
1268,0.0846,15.138816
1269,0.0846,15.138816
1270,0.0846,15.138816
1271,0.0846,15.138816
1272,0.0846,15.138816
1273,0.0846,15.138816
1274,0.0846,15.138816
1275,0.0846,15.138816
1276,0.0846,15.138816
1277,0.0846,15.138816
1278,0.0846,15.138816
1279,0.0846,15.138816
1280,0.0846,15.138816
1281,0.0846,15.138816
1282,0.0846,15.138816
1283,0.0846,15.138816
1284,0.0846,15.138816
1285,0.0907,15.138816
1286,0.0846,15.138816
1287,0.0846,15.138816
1288,0.0846,15.138816
1289,0.0846,15.07393536
1290,0.0846,15.07393536
1291,0.0846,15.07393536
1292,0.0846,15.00708864
1293,0.0846,15.00708864
1294,0.0846,15.00708864
1295,0.0846,15.00708864
1296,0.0846,15.00708864
1297,0.0846,15.00708864
1298,0.0846,15.00708864
1299,0.0846,15.00708864
1300,0.0846,15.00708864
1301,0.0846,14.942208
1302,0.0846,14.942208
1303,0.0846,14.942208
1304,0.0846,14.942208
1305,0.0846,14.942208
1306,0.0846,14.942208
1307,0.0846,14.942208
1308,0.0846,14.942208
1309,0.0846,14.942208
1310,0.0846,14.942208
1311,0.0846,14.942208
1312,0.0846,14.942208
1313,0.0846,14.942208
1314,0.0846,14.942208
1315,0.0846,14.942208
1316,0.0846,14.942208
1317,0.0846,14.942208
1318,0.0846,14.942208
1319,0.0846,14.942208
1320,0.0846,14.942208
1321,0.0846,14.942208
1322,0.0846,14.942208
1323,0.0846,14.942208
1324,0.0846,14.942208
1325,0.0846,14.942208
1326,0.0846,14.942208
1327,0.0846,14.942208
1328,0.0846,14.942208
1329,0.0846,14.942208
1330,0.0846,14.942208
1331,0.0846,14.942208
1332,0.0846,14.942208
1333,0.0846,14.942208
1334,0.0846,14.942208
1335,0.0846,14.942208
1336,0.0846,14.942208
1337,0.0846,14.942208
1338,0.0846,14.942208
1339,0.0846,14.942208
1340,0.0846,14.942208
1341,0.0846,14.87732736
1342,0.0846,14.87732736
1343,0.0846,14.87732736
1344,0.0846,14.87732736
1345,0.0846,14.87732736
1346,0.0846,14.87732736
1347,0.0846,14.87732736
1348,0.0846,14.81048064
1349,0.0846,14.81048064
1350,0.0846,14.81048064
1351,0.0846,14.81048064
1352,0.0846,14.81048064
1353,0.0846,14.81048064
1354,0.0846,14.81048064
1355,0.0846,14.7456
1356,0.0846,14.7456
1357,0.0846,14.7456
1358,0.0846,14.7456
1359,0.0846,14.7456
1360,0.0846,14.7456
1361,0.0846,14.7456
1362,0.0846,14.7456
1363,0.0846,14.7456
1364,0.0846,14.7456
1365,0.0846,14.7456
1366,0.0846,14.7456
1367,0.0846,14.7456
1368,0.0846,14.7456
1369,0.0846,14.7456
1370,0.0846,14.7456
1371,0.0846,14.7456
1372,0.0846,14.7456
1373,0.0846,14.7456
1374,0.0846,14.7456
1375,0.0846,14.7456
1376,0.0846,14.7456
1377,0.0846,14.7456
1378,0.0846,14.7456
1379,0.0846,14.7456
1380,0.0846,14.7456
1381,0.0846,14.7456
1382,0.0846,14.7456
1383,0.0846,14.7456
1384,0.0846,14.7456
1385,0.0846,14.7456
1386,0.0846,14.7456
1387,0.0846,14.7456
1388,0.0846,14.7456
1389,0.0846,14.7456
1390,0.0846,14.7456
1391,0.0846,14.7456
1392,0.0846,14.7456
1393,0.0846,14.7456
1394,0.0846,14.7456
1395,0.0846,14.7456
1396,0.0846,14.7456
1397,0.0846,14.7456
1398,0.0846,14.7456
1399,0.0846,14.7456
1400,0.0846,14.7456
1401,0.0846,14.7456
1402,0.0846,14.7456
1403,0.0846,14.7456
1404,0.0846,14.7456
1405,0.0846,14.7456
1406,0.0846,14.7456
1407,0.0846,14.7456
1408,0.0846,14.7456
1409,0.0846,14.7456
1410,0.0846,14.7456
1411,0.0846,14.7456
1412,0.0846,14.7456
1413,0.0846,14.7456
1414,0.0846,14.7456
1415,0.0846,14.7456
1416,0.0846,14.68071936
1417,0.0846,14.68071936
1418,0.0846,14.68071936
1419,0.0846,14.68071936
1420,0.0846,14.68071936
1421,0.0846,14.68071936
1422,0.0846,14.68071936
1423,0.0846,14.68071936
1424,0.0846,14.68071936
1425,0.0846,14.68071936
1426,0.0846,14.68071936
1427,0.0846,14.68071936
1428,0.0846,14.61387264
1429,0.0846,14.61387264
1430,0.0846,14.61387264
1431,0.0846,14.61387264
1432,0.0846,14.61387264
1433,0.0846,14.61387264
1434,0.0846,14.61387264
1435,0.0846,14.61387264
1436,0.0846,14.61387264
1437,0.0846,14.61387264
1438,0.0846,14.61387264
1439,0.0846,14.61387264
1440,0.0846,14.61387264
1441,0.0846,14.61387264
1442,0.0846,14.61387264
1443,0.0846,14.61387264
1444,0.0846,14.61387264
1445,0.0846,14.61387264
1446,0.0846,14.61387264
1447,0.0846,14.61387264
1448,0.0846,14.61387264
1449,0.0846,14.61387264
1450,0.0846,14.61387264
1451,0.0846,14.61387264
1452,0.0846,14.61387264
1453,0.0846,14.61387264
1454,0.0846,14.61387264
1455,0.0846,14.61387264
1456,0.0846,14.61387264
1457,0.0846,14.61387264
1458,0.0846,14.61387264
1459,0.0846,14.61387264
1460,0.0846,14.61387264
1461,0.0846,14.61387264
1462,0.0846,14.61387264
1463,0.0846,14.548992
1464,0.0846,14.548992
1465,0.0846,14.548992
1466,0.0846,14.548992
1467,0.0846,14.548992
1468,0.0846,14.548992
1469,0.0846,14.548992
1470,0.0846,14.548992
1471,0.0846,14.548992
1472,0.0846,14.548992
1473,0.0846,14.548992
1474,0.0846,14.548992
1475,0.0846,14.548992
1476,0.0846,14.548992
1477,0.0846,14.548992
1478,0.0846,14.548992
1479,0.0846,14.548992
1480,0.0846,14.548992
1481,0.0846,14.548992
1482,0.0846,14.548992
1483,0.0846,14.548992
1484,0.0846,14.548992
1485,0.0846,14.548992
1486,0.0846,14.548992
1487,0.0846,14.548992
1488,0.0846,14.548992
1489,0.0846,14.48411136
1490,0.0846,14.48411136
1491,0.0846,14.48411136
1492,0.0846,14.48411136
1493,0.0846,14.48411136
1494,0.0846,14.48411136
1495,0.0846,14.48411136
1496,0.0846,14.48411136
1497,0.0846,14.48411136
1498,0.0846,14.48411136
1499,0.0846,14.48411136
1500,0.0846,14.48411136
1501,0.0846,14.48411136
1502,0.0846,14.48411136
1503,0.0846,14.48411136
1504,0.0846,14.48411136
1505,0.0846,14.48411136
1506,0.0846,14.48411136
1507,0.0846,14.48411136
1508,0.0846,14.48411136
1509,0.0846,14.48411136
1510,0.0846,14.48411136
1511,0.0846,14.48411136
1512,0.0846,14.48411136
1513,0.0846,14.48411136
1514,0.0846,14.48411136
1515,0.0846,14.48411136
1516,0.0846,14.48411136
1517,0.0846,14.48411136
1518,0.0846,14.48411136
1519,0.0846,14.48411136
1520,0.0846,14.48411136
1521,0.0846,14.48411136
1522,0.0846,14.48411136
1523,0.0846,14.48411136
1524,0.0846,14.48411136
1525,0.0846,14.48411136
1526,0.0846,14.48411136
1527,0.0846,14.48411136
1528,0.0846,14.48411136
1529,0.0846,14.48411136
1530,0.0846,14.48411136
1531,0.0846,14.48411136
1532,0.0846,14.48411136
1533,0.0846,14.48411136
1534,0.0846,14.48411136
1535,0.0846,14.48411136
1536,0.0846,14.48411136
1537,0.0846,14.48411136
1538,0.0846,14.48411136
1539,0.0846,14.48411136
1540,0.0846,14.48411136
1541,0.0846,14.48411136
1542,0.0846,14.48411136
1543,0.0846,14.48411136
1544,0.0846,14.48411136
1545,0.0846,14.48411136
1546,0.0846,14.48411136
1547,0.0846,14.48411136
1548,0.0846,14.48411136
1549,0.0846,14.48411136
1550,0.0846,14.48411136
1551,0.0846,14.48411136
1552,0.0846,14.48411136
1553,0.0846,14.48411136
1554,0.0846,14.48411136
1555,0.0846,14.48411136
1556,0.0846,14.48411136
1557,0.0846,14.48411136
1558,0.0846,14.48411136
1559,0.0846,14.48411136
1560,0.0846,14.48411136
1561,0.0846,14.48411136
1562,0.0846,14.48411136
1563,0.0846,14.48411136
1564,0.0846,14.48411136
1565,0.0846,14.48411136
1566,0.0846,14.48411136
1567,0.0846,14.48411136
1568,0.0846,14.48411136
1569,0.0846,14.48411136
1570,0.0846,14.48411136
1571,0.0846,14.48411136
1572,0.0846,14.48411136
1573,0.0907,14.48411136
1574,0.0846,14.48411136
1575,0.0846,14.48411136
1576,0.0846,14.48411136
1577,0.0846,14.48411136
1578,0.0846,14.48411136
1579,0.0846,14.48411136
1580,0.0846,14.48411136
1581,0.0846,14.48411136
1582,0.0846,14.48411136
1583,0.0846,14.48411136
1584,0.0846,14.48411136
1585,0.0846,14.48411136
1586,0.0846,14.48411136
1587,0.0846,14.48411136
1588,0.0846,14.48411136
1589,0.0907,14.48411136
1590,0.0846,14.48411136
1591,0.0846,14.48411136
1592,0.0846,14.48411136
1593,0.0846,14.48411136
1594,0.0846,14.48411136
1595,0.0907,14.48411136
1596,0.0846,14.48411136
1597,0.0846,14.48411136
1598,0.0846,14.48411136
1599,0.0907,14.48411136
1600,0.0846,14.48411136
1601,0.0846,14.48411136
1602,0.0907,14.48411136
1603,0.0907,14.48411136
1604,0.0846,14.48411136
1605,0.0846,14.48411136
1606,0.0907,14.48411136
1607,0.0907,14.48411136
1608,0.0907,14.48411136
1609,0.0907,14.48411136
1610,0.0846,14.48411136
1611,0.0907,14.48411136
1612,0.0846,14.48411136
1613,0.0846,14.48411136
1614,0.0846,14.48411136
1615,0.0846,14.48411136
1616,0.0846,14.48411136
1617,0.0846,14.48411136
1618,0.0846,14.48411136
1619,0.0846,14.48411136
1620,0.0846,14.48411136
1621,0.0846,14.48411136
1622,0.0846,14.48411136
1623,0.0846,14.48411136
1624,0.0846,14.48411136
1625,0.0846,14.48411136
1626,0.0846,14.48411136
1627,0.0846,14.48411136
1628,0.0846,14.48411136
1629,0.0846,14.48411136
1630,0.0846,14.48411136
1631,0.0846,14.48411136
1632,0.0846,14.48411136
1633,0.0846,14.48411136
1634,0.0846,14.48411136
1635,0.0846,14.48411136
1636,0.0846,14.48411136
1637,0.0846,14.48411136
1638,0.0846,14.48411136
1639,0.0846,14.48411136
1640,0.0846,14.48411136
1641,0.0846,14.48411136
1642,0.0846,14.48411136
1643,0.0846,14.48411136
1644,0.0846,14.48411136
1645,0.0846,14.48411136
1646,0.0846,14.48411136
1647,0.0846,14.48411136
1648,0.0846,14.48411136
1649,0.0846,14.48411136
1650,0.0846,14.48411136
1651,0.0846,14.48411136
1652,0.0846,14.48411136
1653,0.0846,14.48411136
1654,0.0907,14.48411136
1655,0.0907,14.48411136
1656,0.0907,14.48411136
1657,0.0846,14.48411136
1658,0.0907,14.48411136
1659,0.0846,14.48411136
1660,0.0846,14.48411136
1661,0.0846,14.48411136
1662,0.0846,14.48411136
1663,0.0846,14.48411136
1664,0.0907,14.48411136
1665,0.0846,14.48411136
1666,0.0846,14.48411136
1667,0.0907,14.48411136
1668,0.0846,14.48411136
1669,0.0846,14.48411136
1670,0.0846,14.48411136
1671,0.0846,14.48411136
1672,0.0846,14.48411136
1673,0.0846,14.48411136
1674,0.0846,14.48411136
1675,0.0907,14.48411136
1676,0.0846,14.48411136
1677,0.0907,14.48411136
1678,0.0846,14.48411136
1679,0.0846,14.48411136
1680,0.0846,14.48411136
1681,0.0846,14.48411136
1682,0.0846,14.48411136
1683,0.0846,14.48411136
1684,0.0846,14.48411136
1685,0.0846,14.48411136
1686,0.0907,14.48411136
1687,0.0907,14.48411136
1688,0.0846,14.48411136
1689,0.0907,14.48411136
1690,0.0846,14.48411136
1691,0.0846,14.48411136
1692,0.0846,14.48411136
1693,0.0846,14.48411136
1694,0.0846,14.48411136
1695,0.0846,14.48411136
1696,0.0846,14.48411136
1697,0.0846,14.48411136
1698,0.0846,14.48411136
1699,0.0907,14.48411136
1700,0.0846,14.48411136
1701,0.0846,14.48411136
1702,0.0846,14.48411136
1703,0.0846,14.48411136
1704,0.0846,14.48411136
1705,0.0907,14.48411136
1706,0.0846,14.48411136
1707,0.0846,14.48411136
1708,0.0968,14.09089536
1709,0.0968,14.09089536
1710,0.0968,14.09089536
1711,0.0968,14.09089536
1712,0.0968,14.09089536
1713,0.0968,14.09089536
1714,0.0968,14.09089536
1715,0.0968,14.09089536
1716,0.0968,14.09089536
1717,0.0968,14.09089536
1718,0.0968,14.09089536
1719,0.0968,14.09089536
1720,0.0968,14.09089536
1721,0.0968,14.09089536
1722,0.0968,14.09089536
1723,0.0968,14.09089536
1724,0.0968,14.09089536
1725,0.0968,14.09089536
1726,0.0968,14.09089536
1727,0.0968,14.09089536
1728,0.0968,14.09089536
1729,0.0968,14.09089536
1730,0.0968,13.89428736
1731,0.0968,13.89428736
1732,0.0968,13.89428736
1733,0.0968,13.89428736
1734,0.0968,13.89428736
1735,0.0968,13.89428736
1736,0.0968,13.89428736
1737,0.0968,13.89428736
1738,0.0968,13.89428736
1739,0.0968,13.89428736
1740,0.0968,13.89428736
1741,0.0968,13.89428736
1742,0.0968,13.89428736
1743,0.0968,13.89428736
1744,0.0968,13.89428736
1745,0.0968,13.89428736
1746,0.0968,13.89428736
1747,0.0968,13.89428736
1748,0.0968,13.89428736
1749,0.0968,13.89428736
1750,0.0968,13.89428736
1751,0.0968,13.69767936
1752,0.0968,13.69767936
1753,0.0968,13.69767936
1754,0.0968,13.69767936
1755,0.0968,13.69767936
1756,0.0968,13.69767936
1757,0.0968,13.69767936
1758,0.0968,13.69767936
1759,0.0968,13.69767936
1760,0.0968,13.69767936
1761,0.0968,13.69767936
1762,0.0968,13.69767936
1763,0.0968,13.69767936
1764,0.0968,13.69767936
1765,0.0968,13.69767936
1766,0.0968,13.69767936
1767,0.0968,13.69767936
1768,0.0968,13.69767936
1769,0.0968,13.69767936
1770,0.0968,13.69767936
1771,0.0968,13.50107136
1772,0.0968,13.50107136
1773,0.0968,13.50107136
1774,0.0968,13.50107136
1775,0.0968,13.50107136
1776,0.0968,13.50107136
1777,0.0968,13.50107136
1778,0.0968,13.50107136
1779,0.0968,13.50107136
1780,0.0968,13.50107136
1781,0.0968,13.50107136
1782,0.0968,13.50107136
1783,0.0968,13.50107136
1784,0.0968,13.50107136
1785,0.0968,13.50107136
1786,0.0968,13.50107136
1787,0.0968,13.50107136
1788,0.0968,13.50107136
1789,0.0968,13.50107136
1790,0.0968,13.50107136
1791,0.0968,13.50107136
1792,0.0968,13.50107136
1793,0.0968,13.50107136
1794,0.0968,13.50107136
1795,0.0968,13.50107136
1796,0.0968,13.50107136
1797,0.0968,13.50107136
1798,0.0968,13.50107136
1799,0.0968,13.50107136
1800,0.0968,13.50107136
1801,0.0968,13.50107136
1802,0.0968,13.50107136
1803,0.0968,13.50107136
1804,0.0968,13.50107136
1805,0.0968,13.50107136
1806,0.0968,13.50107136
1807,0.0968,13.50107136
1808,0.0968,13.50107136
1809,0.0968,13.50107136
1810,0.0968,13.50107136
1811,0.0968,13.50107136
1812,0.0968,13.50107136
1813,0.0968,13.50107136
1814,0.0968,13.50107136
1815,0.0968,13.50107136
1816,0.0968,13.50107136
1817,0.0968,13.50107136
1818,0.0968,13.50107136
1819,0.0968,13.50107136
1820,0.0968,13.50107136
1821,0.0968,13.50107136
1822,0.0968,13.50107136
1823,0.0968,13.50107136
1824,0.0968,13.50107136
1825,0.0968,13.50107136
1826,0.0968,13.50107136
1827,0.0968,13.50107136
1828,0.0968,13.50107136
1829,0.0968,13.50107136
1830,0.0968,13.50107136
1831,0.0968,13.50107136
1832,0.0968,13.50107136
1833,0.0968,13.50107136
1834,0.0968,13.50107136
1835,0.0968,13.50107136
1836,0.0968,13.50107136
1837,0.0968,13.50107136
1838,0.0968,13.50107136
1839,0.0968,13.50107136
1840,0.0968,13.50107136
1841,0.0968,13.50107136
1842,0.0968,13.50107136
1843,0.0968,13.50107136
1844,0.0968,13.50107136
1845,0.0968,13.369344
1846,0.0968,13.369344
1847,0.0968,13.369344
1848,0.0968,13.369344
1849,0.0968,13.369344
1850,0.0968,13.369344
1851,0.0968,13.369344
1852,0.0968,13.369344
1853,0.0968,13.369344
1854,0.0968,13.369344
1855,0.0968,13.369344
1856,0.0968,13.369344
1857,0.0968,13.369344
1858,0.0968,13.369344
1859,0.0968,13.369344
1860,0.0968,13.369344
1861,0.0968,13.369344
1862,0.0968,13.369344
1863,0.0968,13.369344
1864,0.0968,13.369344
1865,0.0968,13.369344
1866,0.0968,13.369344
1867,0.0968,13.30446336
1868,0.0968,13.30446336
1869,0.0968,13.30446336
1870,0.0968,13.30446336
1871,0.0968,13.30446336
1872,0.0968,13.30446336
1873,0.0968,13.30446336
1874,0.0968,13.30446336
1875,0.0968,13.30446336
1876,0.0968,13.30446336
1877,0.0968,13.30446336
1878,0.0968,13.30446336
1879,0.0968,13.30446336
1880,0.0968,13.30446336
1881,0.0968,13.30446336
1882,0.0968,13.30446336
1883,0.0968,13.30446336
1884,0.0968,13.30446336
1885,0.0968,13.30446336
1886,0.0968,13.30446336
1887,0.0968,13.30446336
1888,0.0968,13.30446336
1889,0.0968,13.30446336
1890,0.0968,13.30446336
1891,0.0968,13.30446336
1892,0.0968,13.30446336
1893,0.0968,13.30446336
1894,0.0968,13.30446336
1895,0.0968,13.30446336
1896,0.0968,13.30446336
1897,0.0968,13.30446336
1898,0.0968,13.30446336
1899,0.0968,13.30446336
1900,0.0968,13.30446336
1901,0.0968,13.30446336
1902,0.0968,13.30446336
1903,0.0968,13.30446336
1904,0.0968,13.30446336
1905,0.0968,13.30446336
1906,0.0968,13.30446336
1907,0.0968,13.30446336
1908,0.0968,13.30446336
1909,0.0968,13.30446336
1910,0.0968,13.30446336
1911,0.0968,13.30446336
1912,0.0968,13.30446336
1913,0.0968,13.30446336
1914,0.0968,13.30446336
1915,0.0968,13.30446336
1916,0.0968,13.30446336
1917,0.0968,13.30446336
1918,0.0968,13.30446336
1919,0.0968,13.30446336
1920,0.0968,13.30446336
1921,0.0968,13.30446336
1922,0.0968,13.30446336
1923,0.0968,13.30446336
1924,0.0968,13.30446336
1925,0.0968,13.30446336
1926,0.0968,13.30446336
1927,0.0968,13.30446336
1928,0.0968,13.30446336
1929,0.0968,13.30446336
1930,0.0968,13.30446336
1931,0.0968,13.30446336
1932,0.0968,13.30446336
1933,0.0968,13.30446336
1934,0.0968,13.30446336
1935,0.0968,13.30446336
1936,0.0968,13.30446336
1937,0.0968,13.30446336
1938,0.0968,13.30446336
1939,0.0968,13.30446336
1940,0.0968,13.30446336
1941,0.0968,13.30446336
1942,0.0968,13.30446336
1943,0.0968,13.30446336
1944,0.0968,13.30446336
1945,0.0968,13.30446336
1946,0.0968,13.30446336
1947,0.0968,13.30446336
1948,0.0968,13.30446336
1949,0.0968,13.30446336
1950,0.0968,13.30446336
1951,0.0968,13.30446336
1952,0.0968,13.30446336
1953,0.0968,13.30446336
1954,0.0968,13.30446336
1955,0.0968,13.30446336
1956,0.0968,13.30446336
1957,0.0968,13.30446336
1958,0.0968,13.30446336
1959,0.0968,13.30446336
1960,0.0968,13.30446336
1961,0.0968,13.30446336
1962,0.0968,13.30446336
1963,0.0968,13.30446336
1964,0.0968,13.30446336
1965,0.0968,13.30446336
1966,0.0968,13.30446336
1967,0.0968,13.30446336
1968,0.0968,13.30446336
1969,0.0968,13.30446336
1970,0.0968,13.30446336
1971,0.0968,13.30446336
1972,0.0968,13.30446336
1973,0.0968,13.30446336
1974,0.0968,13.30446336
1975,0.0968,13.30446336
1976,0.0968,13.30446336
1977,0.0968,13.30446336
1978,0.0968,13.30446336
1979,0.0968,13.30446336
1980,0.0968,13.30446336
1981,0.0968,13.30446336
1982,0.0968,13.30446336
1983,0.0968,13.30446336
1984,0.0968,13.30446336
1985,0.0968,13.30446336
1986,0.0968,13.30446336
1987,0.0968,13.30446336
1988,0.0968,13.30446336
1989,0.0968,13.30446336
1990,0.0968,13.30446336
1991,0.0968,13.30446336
1992,0.0968,13.30446336
1993,0.0968,13.30446336
1994,0.0968,13.30446336
1995,0.0968,13.30446336
1996,0.0968,13.30446336
1997,0.0968,13.30446336
1998,0.0968,13.30446336
1999,0.0968,13.30446336
2000,0.0968,13.30446336
2001,0.0968,13.30446336
2002,0.0968,13.30446336
2003,0.0968,13.30446336
2004,0.0968,13.30446336
2005,0.0968,13.30446336
2006,0.0968,13.30446336
2007,0.0968,13.30446336
2008,0.0968,13.30446336
2009,0.0968,13.30446336
2010,0.0968,13.30446336
2011,0.0968,13.30446336
2012,0.0968,13.30446336
2013,0.0968,13.10785536
2014,0.0968,13.10785536
2015,0.0968,13.10785536
2016,0.0968,13.10785536
2017,0.0968,13.10785536
2018,0.0968,13.10785536
2019,0.0968,13.10785536
2020,0.0968,13.10785536
2021,0.0968,13.10785536
2022,0.0968,13.10785536
2023,0.0968,13.10785536
2024,0.0968,13.10785536
2025,0.0968,13.10785536
2026,0.0968,13.10785536
2027,0.0968,13.10785536
2028,0.0968,13.10785536
2029,0.0968,13.10785536
2030,0.0968,13.10785536
2031,0.0968,13.10785536
2032,0.0968,13.10785536
2033,0.0968,13.10785536
2034,0.0968,13.10785536
2035,0.0968,13.10785536
2036,0.0968,13.10785536
2037,0.0968,13.10785536
2038,0.0968,13.10785536
2039,0.0968,13.10785536
2040,0.0968,13.10785536
2041,0.0968,13.10785536
2042,0.0968,13.10785536
2043,0.0968,13.10785536
2044,0.0968,13.10785536
2045,0.0968,13.10785536
2046,0.0968,13.10785536
2047,0.0968,13.10785536
2048,0.0968,13.10785536
2049,0.0968,13.10785536
2050,0.0968,13.10785536
2051,0.0968,13.10785536
2052,0.0968,13.10785536
2053,0.0968,13.10785536
2054,0.0968,13.10785536
2055,0.0968,13.10785536
2056,0.0968,13.10785536
2057,0.0968,13.10785536
2058,0.0968,13.10785536
2059,0.0968,13.10785536
2060,0.0968,13.10785536
2061,0.0968,13.10785536
2062,0.0968,13.10785536
2063,0.0968,13.10785536
2064,0.0968,13.10785536
2065,0.0968,13.10785536
2066,0.0968,13.10785536
2067,0.0968,13.10785536
2068,0.0968,13.10785536
2069,0.0968,13.10785536
2070,0.0968,13.10785536
2071,0.0968,13.10785536
2072,0.0968,13.10785536
2073,0.0968,13.10785536
2074,0.0968,13.10785536
2075,0.0968,13.10785536
2076,0.0968,13.10785536
2077,0.0968,13.10785536
2078,0.0968,13.10785536
2079,0.0968,13.10785536
2080,0.0968,13.10785536
2081,0.0968,13.10785536
2082,0.0968,13.10785536
2083,0.0968,13.10785536
2084,0.0968,13.10785536
2085,0.0968,13.10785536
2086,0.0968,13.10785536
2087,0.0968,13.10785536
2088,0.0968,13.10785536
2089,0.0968,13.10785536
2090,0.0968,13.10785536
2091,0.0968,13.10785536
2092,0.0968,13.10785536
2093,0.0968,13.10785536
2094,0.0968,13.10785536
2095,0.0968,13.10785536
2096,0.0968,13.10785536
2097,0.0968,13.10785536
2098,0.0968,13.10785536
2099,0.0968,13.10785536
2100,0.0968,13.10785536
2101,0.0968,13.10785536
2102,0.0968,13.10785536
2103,0.0968,13.10785536
2104,0.0968,13.10785536
2105,0.0968,13.10785536
2106,0.0968,13.10785536
2107,0.0968,13.10785536
2108,0.0968,13.10785536
2109,0.0968,13.10785536
2110,0.0968,13.10785536
2111,0.0968,13.10785536
2112,0.0968,13.10785536
2113,0.0968,13.10785536
2114,0.0968,13.10785536
2115,0.0968,13.10785536
2116,0.0968,13.10785536
2117,0.0968,13.10785536
2118,0.0968,13.10785536
2119,0.0968,13.10785536
2120,0.0968,13.10785536
2121,0.0968,13.10785536
2122,0.0968,13.10785536
2123,0.0968,13.10785536
2124,0.0968,13.10785536
2125,0.0968,13.10785536
2126,0.0968,13.10785536
2127,0.0968,13.10785536
2128,0.0968,13.10785536
2129,0.0968,13.10785536
2130,0.0968,13.10785536
2131,0.0968,13.10785536
2132,0.0968,13.10785536
2133,0.0968,13.10785536
2134,0.0968,13.10785536
2135,0.0968,13.10785536
2136,0.0968,13.10785536
2137,0.0968,13.10785536
2138,0.0968,13.10785536
2139,0.0968,13.10785536
2140,0.0968,13.10785536
2141,0.0968,13.10785536
2142,0.0968,13.10785536
2143,0.0968,13.10785536
2144,0.0968,13.10785536
2145,0.0968,13.10785536
2146,0.0968,13.10785536
2147,0.0968,13.10785536
2148,0.0968,13.10785536
2149,0.0968,13.10785536
2150,0.0968,13.10785536
2151,0.0968,13.10785536
2152,0.0968,13.10785536
2153,0.0968,13.10785536
2154,0.0968,13.10785536
2155,0.0968,13.10785536
2156,0.0968,13.10785536
2157,0.0968,13.10785536
2158,0.0968,13.10785536
2159,0.0968,13.10785536
2160,0.0968,13.10785536
2161,0.0968,13.10785536
2162,0.0968,13.10785536
2163,0.0968,13.10785536
2164,0.0968,13.10785536
2165,0.0968,13.10785536
2166,0.0968,13.10785536
2167,0.0968,13.10785536
2168,0.0968,13.10785536
2169,0.0968,13.10785536
2170,0.0968,13.10785536
2171,0.0968,13.10785536
2172,0.0968,13.10785536
2173,0.0968,13.10785536
2174,0.0968,13.10785536
2175,0.0968,13.10785536
2176,0.0968,13.10785536
2177,0.0968,13.10785536
2178,0.0968,13.10785536
2179,0.0968,13.10785536
2180,0.0968,13.10785536
2181,0.0968,13.10785536
2182,0.0968,13.10785536
2183,0.0968,13.10785536
2184,0.0968,13.10785536
2185,0.0968,13.10785536
2186,0.0968,13.10785536
2187,0.0968,13.10785536
2188,0.0968,13.10785536
2189,0.0968,13.10785536
2190,0.0968,13.10785536
2191,0.0968,13.10785536
2192,0.0968,13.10785536
2193,0.0968,13.10785536
2194,0.0968,13.10785536
2195,0.0968,13.10785536
2196,0.0968,13.10785536
2197,0.0968,13.10785536
2198,0.0968,13.10785536
2199,0.0968,13.10785536
2200,0.0968,13.10785536
2201,0.0968,13.10785536
2202,0.0968,13.10785536
2203,0.0968,13.10785536
2204,0.0968,13.10785536
2205,0.0968,13.10785536
2206,0.0968,13.10785536
2207,0.0968,13.10785536
2208,0.0968,13.10785536
2209,0.0968,13.10785536
2210,0.0968,13.10785536
2211,0.0968,13.10785536
2212,0.0968,13.10785536
2213,0.0968,13.10785536
2214,0.0968,13.10785536
2215,0.0968,13.10785536
2216,0.0968,13.10785536
2217,0.0968,13.10785536
2218,0.0968,13.10785536
2219,0.0968,13.10785536
2220,0.0968,13.10785536
2221,0.0968,13.10785536
2222,0.0968,13.10785536
2223,0.0968,13.10785536
2224,0.0968,13.10785536
2225,0.0968,13.10785536
2226,0.0968,13.10785536
2227,0.0968,13.10785536
2228,0.0968,13.10785536
2229,0.0968,13.10785536
2230,0.0968,13.10785536
2231,0.0968,13.10785536
2232,0.0968,13.10785536
2233,0.0968,13.10785536
2234,0.0968,13.10785536
2235,0.0968,13.10785536
2236,0.0968,13.10785536
2237,0.0968,13.10785536
2238,0.0968,13.10785536
2239,0.0968,13.10785536
2240,0.0968,13.10785536
2241,0.0968,13.10785536
2242,0.0968,13.10785536
2243,0.0968,13.10785536
2244,0.0968,13.10785536
2245,0.0968,13.10785536
2246,0.0968,13.10785536
2247,0.0968,13.10785536
2248,0.0968,13.10785536
2249,0.0968,13.10785536
2250,0.0968,13.10785536
2251,0.0968,13.10785536
2252,0.0968,13.10785536
2253,0.0968,13.10785536
2254,0.0968,13.10785536
2255,0.0968,13.10785536
2256,0.0968,13.10785536
2257,0.0968,13.10785536
2258,0.0968,13.10785536
2259,0.0968,13.10785536
2260,0.0968,13.10785536
2261,0.0968,13.10785536
2262,0.0968,13.10785536
2263,0.0968,13.10785536
2264,0.0968,13.10785536
2265,0.0968,13.10785536
2266,0.0968,13.10785536
2267,0.0968,13.10785536
2268,0.0968,13.10785536
2269,0.0968,13.10785536
2270,0.0968,13.10785536
2271,0.0968,13.10785536
2272,0.0968,13.10785536
2273,0.0968,13.10785536
2274,0.0968,13.10785536
2275,0.0968,13.10785536
2276,0.0968,13.10785536
2277,0.0968,13.10785536
2278,0.0968,13.10785536
2279,0.0968,13.10785536
2280,0.0968,13.10785536
2281,0.0968,13.10785536
2282,0.0968,13.10785536
2283,0.0968,13.10785536
2284,0.0968,13.10785536
2285,0.0968,13.10785536
2286,0.0968,13.10785536
2287,0.0968,13.10785536
2288,0.0968,13.10785536
2289,0.0968,13.10785536
2290,0.0968,13.10785536
2291,0.0968,13.10785536
2292,0.0968,13.10785536
2293,0.0968,13.10785536
2294,0.0968,13.10785536
2295,0.0968,13.10785536
2296,0.0968,13.10785536
2297,0.0968,13.10785536
2298,0.0968,13.10785536
2299,0.0968,13.10785536
2300,0.0968,13.10785536
2301,0.0968,13.10785536
2302,0.0968,13.10785536
2303,0.0968,13.10785536
2304,0.0968,13.10785536
2305,0.0968,13.10785536
2306,0.0968,13.10785536
2307,0.0968,13.10785536
2308,0.0968,13.10785536
2309,0.0968,13.10785536
2310,0.0968,13.10785536
2311,0.0968,13.10785536
2312,0.0968,13.10785536
2313,0.0968,13.10785536
2314,0.0968,13.10785536
2315,0.0968,13.10785536
2316,0.0968,13.10785536
2317,0.0968,13.10785536
2318,0.0968,13.10785536
2319,0.0968,13.10785536
2320,0.0968,13.10785536
2321,0.0968,13.10785536
2322,0.0968,13.10785536
2323,0.0968,13.10785536
2324,0.0968,13.10785536
2325,0.0968,13.10785536
2326,0.0968,13.10785536
2327,0.0968,13.10785536
2328,0.0968,13.10785536
2329,0.0968,13.10785536
2330,0.0968,13.10785536
2331,0.0968,13.10785536
2332,0.0968,13.10785536
2333,0.0968,13.10785536
2334,0.0968,13.10785536
2335,0.0968,13.10785536
2336,0.0968,13.10785536
2337,0.0968,13.10785536
2338,0.0968,13.10785536
2339,0.0968,13.10785536
2340,0.0968,13.10785536
2341,0.0968,13.10785536
2342,0.0968,13.10785536
2343,0.0968,13.10785536
2344,0.0968,13.10785536
2345,0.0968,13.10785536
2346,0.0968,13.10785536
2347,0.0968,13.10785536
2348,0.0968,13.10785536
2349,0.0968,13.10785536
2350,0.0968,13.10785536
2351,0.0968,13.10785536
2352,0.0968,13.10785536
2353,0.0968,13.10785536
2354,0.0968,13.10785536
2355,0.0968,13.10785536
2356,0.0968,13.10785536
2357,0.0968,13.10785536
2358,0.0968,13.10785536
2359,0.0968,13.10785536
2360,0.0968,13.10785536
2361,0.0968,13.10785536
2362,0.0968,13.10785536
2363,0.0968,13.10785536
2364,0.0968,13.10785536
2365,0.0968,13.10785536
2366,0.0968,13.10785536
2367,0.0968,13.10785536
2368,0.0968,13.10785536
2369,0.0968,13.10785536
2370,0.0968,13.10785536
2371,0.0968,13.10785536
2372,0.0968,13.10785536
2373,0.0968,13.10785536
2374,0.0968,13.10785536
2375,0.0968,13.10785536
2376,0.0968,13.10785536
2377,0.0968,13.10785536
2378,0.0968,13.10785536
2379,0.0968,13.10785536
2380,0.0968,13.10785536
2381,0.0968,13.10785536
2382,0.0968,13.10785536
2383,0.0968,13.10785536
2384,0.0968,13.10785536
2385,0.0968,13.10785536
2386,0.0968,13.10785536
2387,0.0968,13.10785536
2388,0.0968,13.10785536
2389,0.0968,13.10785536
2390,0.0968,13.10785536
2391,0.0968,13.10785536
2392,0.0968,13.10785536
2393,0.0968,13.10785536
2394,0.0968,13.10785536
2395,0.0968,13.10785536
2396,0.0968,13.10785536
2397,0.0968,13.10785536
2398,0.0968,13.10785536
2399,0.0968,13.10785536
2400,0.0968,13.10785536
2401,0.0968,13.10785536
2402,0.0968,13.10785536
2403,0.0968,13.10785536
2404,0.0968,13.10785536
2405,0.0968,13.10785536
2406,0.0968,13.10785536
2407,0.0968,13.10785536
2408,0.0968,13.10785536
2409,0.0968,13.10785536
2410,0.0968,13.10785536
2411,0.0968,13.10785536
2412,0.0968,13.10785536
2413,0.0968,13.10785536
2414,0.0968,13.10785536
2415,0.0968,13.10785536
2416,0.0968,13.10785536
2417,0.0968,13.10785536
2418,0.0968,13.10785536
2419,0.0968,13.10785536
2420,0.0968,13.10785536
2421,0.0968,13.10785536
2422,0.0968,13.10785536
2423,0.0968,13.10785536
2424,0.0968,13.10785536
2425,0.0968,13.10785536
2426,0.0968,13.10785536
2427,0.0968,13.10785536
2428,0.0968,13.10785536
2429,0.0968,13.10785536
2430,0.0968,13.10785536
2431,0.0968,13.10785536
2432,0.0968,13.10785536
2433,0.0968,13.10785536
2434,0.0968,13.10785536
2435,0.0968,13.10785536
2436,0.0968,13.10785536
2437,0.0968,13.10785536
2438,0.0968,13.10785536
2439,0.0968,13.10785536
2440,0.0968,13.10785536
2441,0.0968,13.10785536
2442,0.0968,13.10785536
2443,0.0968,13.10785536
2444,0.0968,13.10785536
2445,0.0968,13.10785536
2446,0.0968,13.10785536
2447,0.0968,13.10785536
2448,0.0968,13.10785536
2449,0.0968,13.10785536
2450,0.0968,13.10785536
2451,0.0968,13.10785536
2452,0.0968,13.10785536
2453,0.0968,13.10785536
2454,0.0968,13.10785536
2455,0.0968,13.10785536
2456,0.0968,13.10785536
2457,0.0968,13.10785536
2458,0.0968,13.10785536
2459,0.0968,13.10785536
2460,0.0968,13.10785536
2461,0.0968,13.10785536
2462,0.0968,13.10785536
2463,0.0968,13.10785536
2464,0.0968,13.10785536
2465,0.0968,13.10785536
2466,0.0968,13.10785536
2467,0.0968,13.10785536
2468,0.0968,13.10785536
2469,0.0968,13.10785536
2470,0.0968,13.10785536
2471,0.0968,13.10785536
2472,0.0968,13.10785536
2473,0.0968,13.10785536
2474,0.0968,13.10785536
2475,0.0968,13.10785536
2476,0.0968,13.10785536
2477,0.0968,13.10785536
2478,0.0968,13.10785536
2479,0.0968,13.10785536
2480,0.0968,13.10785536
2481,0.0968,13.10785536
2482,0.0968,13.10785536
2483,0.0968,13.10785536
2484,0.0968,13.10785536
2485,0.0968,13.10785536
2486,0.0968,13.10785536
2487,0.0968,13.10785536
2488,0.0968,13.10785536
2489,0.0968,13.10785536
2490,0.0968,13.10785536
2491,0.0968,13.10785536
2492,0.0968,13.10785536
2493,0.0968,13.10785536
2494,0.0968,13.10785536
2495,0.0968,13.10785536
2496,0.0968,13.10785536
2497,0.0968,13.10785536
2498,0.0968,13.10785536
2499,0.0968,13.10785536
2500,0.0968,13.10785536


==> Figs/area_of_fixed_multipliers.csv <==
value of position weights,area ratio of fixed to full (%)
-16384,6.071928947
-16383,6.071928947
-16382,6.071928947
-16381,11.0228864
-16380,10.92947211
-16379,10.69593638
-16378,11.0228864
-16377,12.23727219
-16376,10.92947211
-16375,10.32227921
-16374,10.69593638
-16373,16.20737958
-16372,11.0228864
-16371,15.31994381
-16370,12.23727219
-16369,11.39654356
-16368,10.92947211
-16367,9.574964879
-16366,10.32227921
-16365,15.46006524
-16364,10.69593638
-16363,15.31994381
-16362,16.20737958
-16361,16.34750101
-16360,11.0228864
-16359,14.94628664
-16358,15.31994381
-16357,18.58944401
-16356,12.23727219
-16355,14.94628664
-16354,11.39654356
-16353,11.34983642
-16352,10.92947211
-16351,17.0014001
-16350,9.574964879
-16349,14.52592233
-16348,10.32227921
-16347,13.73190085
-16346,15.46006524
-16345,17.37505822
-16344,10.69593638
-16343,12.93787937
-16342,15.31994381
-16341,20.03736553
-16340,16.20737958
-16339,20.73797271
-16338,16.34750101
-16337,15.83372241
-16336,11.0228864
-16335,12.23727219
-16334,14.94628664
-16333,19.71041551
-16332,15.31994381
-16331,20.27090126
-16330,18.58944401
-16329,17.79542253
-16328,12.23727219
-16327,13.31153654
-16326,15.03970093
-16325,18.54273686
-16324,12.14385789
-16323,15.22652951
-16322,11.86361502
-16321,11.77020073
-16320,10.92947211
-16319,17.0014001
-16318,17.0014001
-16317,14.38580089
-16316,9.574964879
-16315,14.05885087
-16314,14.52592233
-16313,16.11396528
-16312,10.32227921
-16311,12.6576365
-16310,13.73190085
-16309,19.85053694
-16308,15.46006524
-16307,21.06492273
-16306,17.37505822
-16305,17.18822964
-16304,10.69593638
-16303,12.33068648
-16302,12.93787937
-16301,19.61700121
-16300,15.31994381
-16299,19.05651547
-16298,20.03736553
-16297,20.27090126
-16296,16.20737958
-16295,19.33675834
-16294,20.73797271
-16293,23.26015858
-16292,16.34750101
-16291,19.61700121
-16290,15.83372241
-16289,15.55347953
-16288,11.0228864
-16287,11.0228864
-16286,12.23727219
-16285,16.5343296
-16284,14.94628664
-16283,18.63615115
-16282,19.71041551
-16281,21.39187275
-16280,15.31994381
-16279,18.21578684
-16278,20.27090126
-16277,25.12844536
-16276,18.58944401
-16275,19.00980832
-16274,18.12237255
-16273,17.5618868
-16272,12.23727219
-16271,13.26482939
-16270,12.47080792
-16269,17.70200824
-16268,14.94628664
-16267,19.05651547
-16266,18.44932257
-16265,18.96310117
-16264,11.44325071
-16263,13.6851937
-16262,15.13311522
-16261,18.77627259
-16260,11.34983642
-16259,14.33909375
-16258,11.30312927
-16257,11.30312927
-16256,10.92947211
-16255,17.0014001
-16254,17.0014001
-16253,11.0228864
-16252,17.0014001
-16251,13.73190085
-16250,14.38580089
-16249,16.11396528
-16248,9.574964879
-16247,13.6851937
-16246,14.05885087
-16245,20.50443698
-16244,14.52592233
-16243,19.52358692
-16242,16.11396528
-16241,16.34750101
-16240,10.32227921
-16239,13.35824368
-16238,12.6576365
-16237,17.98225111
-16236,13.73190085
-16235,19.89724409
-16234,19.85053694
-16233,22.04577279
-16232,15.46006524
-16231,19.00980832
-16230,21.06492273
-16229,23.16674429
-16228,17.37505822
-16227,19.14992976
-16226,17.18822964
-16225,16.67445103
-16224,10.69593638
-16223,10.69593638
-16222,12.33068648
-16221,16.95469391
-16220,12.93787937
-16219,16.72115818
-16218,19.61700121
-16217,23.6805229
-16216,15.31994381
-16215,17.5618868
-16214,19.05651547
-16213,22.51284425
-16212,20.03736553
-16211,23.72723004
-16210,20.27090126
-16209,21.99906565
-16208,16.20737958
-16207,17.09481534
-16206,19.33675834
-16205,24.94161678
-16204,20.73797271
-16203,24.33442389
-16202,23.26015858
-16201,22.51284425
-16200,16.34750101
-16199,18.12237255
-16198,19.61700121
-16197,23.6338167
-16196,15.83372241
-16195,18.77627259
-16194,15.55347953
-16193,15.97384385
-16192,11.0228864
-16191,11.0228864
-16190,11.0228864
-16189,14.99299379
-16188,12.23727219
-16187,16.25408672
-16186,16.5343296
-16185,21.20504417
-16184,14.94628664
-16183,18.07566541
-16182,18.63615115
-16181,24.70808105
-16180,19.71041551
-16179,25.12844536
-16178,21.39187275
-16177,22.32601567
-16176,15.31994381
-16175,17.23493678
-16174,18.21578684
-16173,24.94161583
-16172,20.27090126
-16171,24.14759435
-16170,25.12844536
-16169,22.23260233
-16168,18.58944401
-16167,19.75712265
-16166,19.00980832
-16165,23.16674524
-16164,18.12237255
-16163,20.64455842
-16162,17.5618868
-16161,14.01214372
-16160,12.23727219
-16159,12.23727219
-16158,13.26482939
-16157,17.88883682
-16156,12.47080792
-16155,18.77627259
-16154,17.70200824
-16153,18.1690797
-16152,14.94628664
-16151,17.09481534
-16150,19.05651547
-16149,24.28771579
-16148,18.44932257
-16147,20.3176084
-16146,18.96310117
-16145,19.24334405
-16144,11.44325071
-16143,12.42410077
-16142,13.6851937
-16141,18.1690797
-16140,15.17982237
-16139,18.02895826
-16138,18.77627259
-16137,18.96310117
-16136,11.34983642
-16135,14.33909375
-16134,14.33909375
-16133,18.30920113
-16132,11.30312927
-16131,14.43250804
-16130,11.30312927
-16129,11.30312927
-16128,10.92947211
-16127,17.0014001
-16126,17.0014001
-16125,11.0228864
-16124,6.071928947
-16123,10.69593638
-16122,11.0228864
-16121,12.23727219
-16120,17.0014001
-16119,12.79775794
-16118,13.73190085
-16117,19.57029407
-16116,14.38580089
-16115,17.98225111
-16114,16.11396528
-16113,15.88042955
-16112,9.574964879
-16111,9.855207753
-16110,13.6851937
-16109,18.77627259
-16108,14.05885087
-16107,19.05651547
-16106,20.50443698
-16105,20.87809415
-16104,14.52592233
-16103,18.86968688
-16102,19.52358692
-16101,22.88650142
-16100,16.11396528
-16099,17.79542253
-16098,16.34750101
-16097,15.83372241
-16096,10.32227921
-16095,10.36898636
-16094,13.35824368
-16093,17.79542253
-16092,12.6576365
-16091,16.76786532
-16090,17.98225111
-16089,19.05651547
-16088,13.73190085
-16087,16.16067243
-16086,19.89724409
-16085,23.77393814
-16084,19.85053694
-16083,25.03503107
-16082,22.04577279
-16081,21.29845846
-16080,15.46006524
-16079,16.25408672
-16078,19.00980832
-16077,23.96076577
-16076,21.06492273
-16075,26.06258828
-16074,23.16674429
-16073,22.51284425
-16072,17.37505822
-16071,18.02895826
-16070,19.14992976
-16069,23.44698717
-16068,17.18822964
-16067,18.82297974
-16066,16.67445103
-16065,16.95469391
-16064,10.69593638
-16063,10.69593638
-16062,10.69593638
-16061,16.90798676
-16060,12.33068648
-16059,16.86127962
-16058,16.95469391
-16057,19.75712265
-16056,12.93787937
-16055,15.31994381
-16054,16.72115818
-16053,23.30686668
-16052,19.61700121
-16051,24.19430245
-16050,23.6805229
-16049,23.16674429
-16048,15.31994381
-16047,17.23493678
-16046,17.5618868
-16045,23.40028002
-16044,19.05651547
-16043,21.20504417
-16042,22.51284425
-16041,26.24941686
-16040,20.03736553
-16039,24.14759435
-16038,23.72723004
-16037,26.99673119
-16036,20.27090126
-16035,23.07333
-16034,21.99906565
-16033,19.8038298
-16032,16.20737958
-16031,16.20737958
-16030,17.09481534
-16029,22.74637998
-16028,19.33675834
-16027,22.88650237
-16026,24.94161678
-16025,26.99673119
-16024,20.73797271
-16023,22.23260138
-16022,24.33442389
-16021,29.84586708
-16020,23.26015858
-16019,25.31527395
-16018,22.51284425
-16017,22.93320856
-16016,16.34750101
-16015,18.30920113
-16014,18.12237255
-16013,24.38113103
-16012,19.61700121
-16011,23.96076577
-16010,23.6338167
-16009,23.49369431
-16008,15.83372241
-16007,17.93554397
-16006,18.77627259
-16005,22.5595514
-16004,15.55347953
-16003,17.60859395
-16002,15.97384385
-16001,15.97384385
-16000,11.0228864
-15999,11.0228864
-15998,11.0228864
-15997,11.0228864
-15996,11.0228864
-15995,16.48762245
-15994,14.99299379
-15993,19.61700121
-15992,12.23727219
-15991,16.02055099
-15990,16.25408672
-15989,21.90565136
-15988,16.5343296
-15987,24.80149534
-15986,21.20504417
-15985,20.64455842
-15984,14.94628664
-15983,17.42176536
-15982,18.07566541
-15981,23.77393814
-15980,18.63615115
-15979,23.86735243
-15978,24.70808105
-15977,24.28771579
-15976,19.71041551
-15975,22.83979427
-15974,25.12844536
-15973,28.91172417
-15972,21.39187275
-15971,24.42783723
-15970,22.32601567
-15969,20.97150844
-15968,15.31994381
-15967,15.31994381
-15966,17.23493678
-15965,22.27930852
-15964,18.26249399
-15963,22.60625854
-15962,24.94161583
-15961,26.9033169
-15960,20.27090126
-15959,21.4385799
-15958,24.14759435
-15957,29.93928138
-15956,25.12844536
-15955,26.15600162
-15954,22.23260233
-15953,22.79308808
-15952,18.58944401
-15951,19.47687978
-15950,19.75712265
-15949,22.79308808
-15948,19.00980832
-15947,25.40868824
-15946,23.16674524
-15945,21.71882277
-15944,18.12237255
-15943,19.05651547
-15942,20.64455842
-15941,23.35357287
-15940,17.5618868
-15939,19.43017263
-15938,14.01214372
-15937,14.2923866
-15936,12.23727219
-15935,12.23727219
-15934,12.23727219
-15933,17.37505822
-15932,13.26482939
-15931,17.93554397
-15930,17.88883682
-15929,15.78701526
-15928,12.47080792
-15927,17.0481082
-15926,18.77627259
-15925,24.52125152
-15924,17.70200824
-15923,22.32601567
-15922,18.1690797
-15921,18.96310117
-15920,14.94628664
-15919,17.93554397
-15918,17.09481534
-15917,23.26015858
-15916,19.05651547
-15915,22.13918709
-15914,24.28771579
-15913,23.0266238
-15912,18.44932257
-15911,20.55114413
-15910,20.3176084
-15909,23.58710955
-15908,18.96310117
-15907,21.48528704
-15906,19.24334405
-15905,13.45165798
-15904,11.39654356
-15903,11.39654356
-15902,12.42410077
-15901,17.93554397
-15900,14.24567945
-15899,18.12237255
-15898,18.1690797
-15897,19.57029407
-15896,15.17982237
-15895,17.65530109
-15894,18.02895826
-15893,23.96076577
-15892,18.77627259
-15891,20.64455842
-15890,18.96310117
-15889,19.10322261
-15888,11.34983642
-15887,12.70434364
-15886,13.40495083
-15885,17.79542253
-15884,14.33909375
-15883,18.44932257
-15882,18.30920113
-15881,18.49602972
-15880,11.30312927
-15879,13.1714151
-15878,14.43250804
-15877,18.35590828
-15876,11.30312927
-15875,14.43250804
-15874,11.30312927
-15873,11.30312927
-15872,10.92947211
-15871,17.0014001
-15870,17.0014001
-15869,11.0228864
-15868,17.0014001
-15867,10.69593638
-15866,11.0228864
-15865,12.23727219
-15864,6.071928947
-15863,10.32227921
-15862,10.69593638
-15861,16.20737958
-15860,11.0228864
-15859,15.31994381
-15858,12.23727219
-15857,11.39654356
-15856,17.0014001
-15855,10.83605781
-15854,13.1714151
-15853,18.26249399
-15852,14.2923866
-15851,18.82297974
-15850,19.71041551
-15849,22.51284425
-15848,15.08640808
-15847,18.07566541
-15846,19.00980832
-15845,23.30686573
-15844,17.23493678
-15843,20.03736553
-15842,18.77627259
-15841,18.1690797
-15840,10.83605781
-15839,10.83605781
-15838,11.0228864
-15837,19.57029407
-15836,15.13311522
-15835,18.54273686
-15834,19.94395124
-15833,23.30686573
-15832,15.78701526
-15831,18.02895826
-15830,20.27090126
-15829,26.06258828
-15828,21.39187275
-15827,24.00747387
-15826,24.47454437
-15825,24.80149439
-15824,16.02055099
-15823,17.00140105
-15822,19.66370836
-15821,25.59551682
-15820,20.97150844
-15819,26.9033169
-15818,24.84820249
-15817,23.54040146
-15816,18.49602972
-15815,18.86968688
-15814,19.99065838
-15813,25.40868729
-15812,19.57029407
-15811,20.45772984
-15810,18.63615115
-15809,18.86968688
-15808,12.33068648
-15807,12.33068648
-15806,12.33068648
-15805,19.43017263
-15804,14.85287235
-15803,19.00980832
-15802,19.14992976
-15801,22.83979427
-15800,14.52592233
-15799,14.43250804
-15798,18.6828583
-15797,25.64222397
-15796,21.11162988
-15795,23.49369431
-15794,21.4385799
-15793,21.76552992
-15792,15.69360097
-15791,17.60859395
-15790,18.58944401
-15789,24.33442389
-15788,21.99906565
-15787,24.89490868
-15786,25.50210253
-15785,30.63988856
-15784,21.4385799
-15783,24.10088721
-15782,24.47454532
-15781,30.1728171
-15780,23.91405862
-15779,26.99673119
-15778,23.12003715
-15777,23.72723004
-15776,17.23493678
-15775,17.23493678
-15774,18.02895826
-15773,23.72723004
-15772,20.9248013
-15771,25.2685668
-15770,26.15600257
-15769,29.93928043
-15768,21.34516561
-15767,23.35357383
-15766,26.99673119
-15765,33.58243874
-15764,25.50210253
-15763,25.82905255
-15762,24.89490868
-15761,25.17515156
-15760,19.8038298
-15759,20.73797271
-15758,20.87809415
-15757,26.71648832
-15756,21.71882277
-15755,24.94161583
-15754,25.73563731
-15753,27.18355978
-15752,19.8038298
-15751,21.57870134
-15750,20.78467986
-15749,25.68893016
-15748,19.00980832
-15747,21.11162988
-15746,19.1966369
-15745,19.1966369
-15744,13.1714151
-15743,13.31153654
-15742,13.31153654
-15741,17.28164393
-15740,13.31153654
-15739,15.08640808
-15738,19.1966369
-15737,21.20504417
-15736,14.94628664
-15735,18.54273686
-15734,18.02895826
-15733,24.00747292
-15732,19.29005119
-15731,24.56795961
-15730,22.27930852
-15729,21.85894421
-15728,15.27323666
-15727,18.12237255
-15726,18.26249399
-15725,22.88650237
-15724,18.21578684
-15723,25.54880968
-15722,25.45539538
-15721,31.57403148
-15720,21.48528704
-15719,25.82905255
-15718,26.15600257
-15717,33.11536729
-15716,26.57636593
-15715,28.07099555
-15714,27.51050885
-15713,25.64222302
-15712,17.65530109
-15711,17.65530109
-15710,19.66370836
-15709,23.6338167
-15708,19.61700121
-15707,23.02662285
-15706,25.22185966
-15705,31.34049575
-15704,21.57870134
-15703,23.16674429
-15702,23.86735148
-15701,25.40868729
-15700,25.08173822
-15699,28.81830988
-15698,29.56562421
-15697,29.61233136
-15696,22.18589423
-15695,23.30686573
-15694,26.34283115
-15693,31.62073862
-15692,26.57636688
-15691,29.42550277
-15690,29.51891706
-15689,29.37879563
-15688,22.79308713
-15687,23.96076577
-15686,25.59551682
-15685,29.56562421
-15684,25.50210158
-15683,27.18355883
-15682,24.52125152
-15681,24.28771579
-15680,17.88883682
-15679,17.88883682
-15678,17.88883682
-15677,23.96076577
-15676,19.00980832
-15675,23.49369431
-15674,25.40868824
-15673,27.97758125
-15672,21.29845846
-15671,24.00747292
-15670,25.36198109
-15669,30.49976712
-15668,27.83745982
-15667,30.2662314
-15666,30.1728171
-15665,30.54647427
-15664,22.37272281
-15663,23.96076577
-15662,24.94161678
-15661,30.59318142
-15660,27.13685263
-15659,29.56562421
-15658,33.90938876
-15657,29.89257423
-15656,25.68893111
-15655,27.65063123
-15654,28.0242884
-15653,30.73330285
-15652,25.36198014
-15651,27.88416696
-15650,26.71648737
-15649,21.9523585
-15648,18.96310117
-15647,18.96310117
-15646,21.29845846
-15645,27.41709455
-15644,20.22419411
-15643,26.10929542
-15642,28.21111698
-15641,26.24941686
-15640,21.99906565
-15639,23.44698717
-15638,26.62307403
-15637,32.9285387
-15636,25.40868824
-15635,27.32368121
-15634,25.2685668
-15633,25.36198014
-15632,19.24334405
-15631,20.03736553
-15630,21.48528704
-15629,25.96917304
-15628,21.85894421
-15627,25.17515156
-15626,26.43624449
-15625,25.64222302
-15624,19.10322261
-15623,19.57029407
-15622,20.78467986
-15621,23.96076577
-15620,18.91639403
-15619,20.87809415
-15618,18.91639403
-15617,18.91639403
-15616,13.45165798
-15615,13.45165798
-15614,13.45165798
-15613,13.40495083
-15612,13.45165798
-15611,17.5618868
-15610,13.40495083
-15609,19.57029407
-15608,13.45165798
-15607,18.72956545
-15606,18.63615115
-15605,24.7080801
-15604,17.23493678
-15603,22.93320856
-15602,22.5595514
-15601,23.49369431
-15600,14.94628664
-15599,17.37505822
-15598,18.96310117
-15597,23.54040146
-15596,18.86968688
-15595,23.6338167
-15594,24.61466581
-15593,28.02428745
-15592,19.29005119
-15591,25.50210253
-15590,26.95002405
-15589,29.93928138
-15588,23.77393719
-15587,25.03503012
-15586,22.88650142
-15585,21.71882277
-15584,17.14152249
-15583,17.14152249
-15582,19.29005119
-15581,24.66137296
-15580,19.89724409
-15579,25.12844536
-15578,25.8757597
-15577,27.93087316
-15576,20.78467986
-15575,24.00747387
-15574,26.06258828
-15573,32.04110293
-15572,27.55721694
-15571,29.84586708
-15570,27.88416696
-15569,26.52965879
-15568,22.46613711
-15567,23.54040146
-15566,26.06258828
-15565,27.83745887
-15564,25.26856585
-15563,31.9009815
-15562,31.76086006
-15561,29.84586708
-15560,25.2218587
-15559,25.45539443
-15558,27.5105098
-15557,31.52732433
-15556,24.94161583
-15555,26.24941591
-15554,23.72723004
-15553,24.47454437
-15552,17.51517966
-15551,17.51517966
-15550,17.51517966
-15549,24.52125152
-15548,19.43017263
-15547,23.6805229
-15546,24.61466676
-15545,28.39794462
-15544,20.3176084
-15543,22.27930852
-15542,25.17515156
-15541,32.46146725
-15540,27.13685263
-15539,29.37879563
-15538,29.98598852
-15537,31.24708146
-15536,23.12003715
-15535,24.98832298
-15534,23.72723099
-15533,31.48061719
-15532,26.48295259
-15531,29.84586708
-15530,33.5357316
-15529,32.60158868
-15528,27.69733743
-15527,29.23867419
-15526,29.28538134
-15525,29.37879563
-15524,25.08173822
-15523,26.85660976
-15522,25.59551682
-15521,23.96076577
-15520,21.39187275
-15519,21.39187275
-15518,21.81223707
-15517,27.65063123
-15516,22.83979427
-15515,26.57636593
-15514,28.72489559
-15513,27.09014548
-15512,23.07333
-15511,27.51050885
-15510,28.63148129
-15509,33.30219587
-15508,26.62307403
-15507,28.538067
-15506,24.80149439
-15505,25.64222302
-15504,21.20504417
-15503,21.39187275
-15502,22.09247994
-15501,28.11770269
-15500,23.82064433
-15499,27.46380265
-15498,26.85660976
-15497,27.13685263
-15496,19.99065838
-15495,22.13918709
-15494,22.18589423
-15493,26.90331595
-15492,16.76786532
-15491,18.86968688
-15490,16.86127962
-15489,16.86127962
-15488,14.52592233
-15487,14.52592233
-15486,14.52592233
-15485,19.66370836
-15484,14.52592233
-15483,19.61700121
-15482,22.04577279
-15481,19.00980832
-15480,16.02055099
-15479,20.08407267
-15478,21.62540848
-15477,27.55721599
-15476,21.62540848
-15475,25.22185966
-15474,18.96310117
-15473,20.9248013
-15472,16.20737958
-15471,18.63615115
-15470,20.17748696
-15469,26.62307308
-15468,21.57870134
-15467,25.40868824
-15466,28.11770269
-15465,26.99673119
-15464,22.09247994
-15463,25.8290516
-15462,27.32368026
-15461,27.09014453
-15460,22.32601567
-15459,21.01821559
-15458,22.46613711
-15457,22.79308713
-15456,18.54273686
-15455,18.54273686
-15454,19.94395124
-15453,24.28771579
-15452,20.13077982
-15451,24.05418006
-15450,26.66978022
-15449,25.45539443
-15448,20.87809415
-15447,22.93320856
-15446,25.17515251
-15445,32.60158868
-15444,27.41709551
-15443,28.58477415
-15442,25.96917399
-15441,26.01588113
-15440,21.06492273
-15439,22.65296569
-15438,23.54040146
-15437,28.81830988
-15436,22.93320856
-15435,28.58477415
-15434,26.76319546
-15433,25.54880968
-15432,22.09247994
-15431,23.40028002
-15430,24.75478725
-15429,27.23026692
-15428,21.53199419
-15427,23.16674429
-15426,16.16067243
-15425,16.16067243
-15424,15.13311522
-15423,15.13311522
-15422,15.13311522
-15421,20.78467986
-15420,15.22652951
-15419,19.89724409
-15418,20.45772984
-15417,21.29845846
-15416,16.06725814
-15415,20.41102269
-15414,20.50443698
-15413,27.60392409
-15412,22.23260138
-15411,25.50210253
-15410,21.11162988
-15409,21.4385799
-15408,16.48762245
-15407,18.02895826
-15406,19.94395124
-15405,25.96917304
-15404,21.01821559
-15403,24.66137296
-15402,25.73563731
-15401,25.2685668
-15400,20.69126557
-15399,23.02662285
-15398,22.5595514
-15397,26.06258733
-15396,21.67211563
-15395,23.5871086
-15394,22.13918709
-15393,14.61933662
-15392,13.87202229
-15391,13.87202229
-15390,15.03970093
-15389,19.52358692
-15388,15.64689383
-15387,19.61700121
-15386,21.39187275
-15385,21.01821559
-15384,16.58103674
-15383,19.71041551
-15382,20.45772984
-15381,26.15600162
-15380,20.64455842
-15379,22.13918709
-15378,21.34516561
-15377,21.15833702
-15376,14.15226516
-15375,14.99299379
-15374,16.39420816
-15373,21.76552992
-15372,16.62774389
-15371,20.22419411
-15370,20.64455842
-15369,21.53199419
-15368,14.15226516
-15367,16.39420816
-15366,16.62774389
-15365,20.64455842
-15364,14.15226516
-15363,16.62774389
-15362,14.15226516
-15361,14.15226516
-15360,8.453993381
-15359,8.921064838
-15358,8.921064838
-15357,13.59177941
-15356,8.921064838
-15355,13.12470796
-15354,13.59177941
-15353,15.36665095
-15352,8.921064838
-15351,13.1714151
-15350,13.12470796
-15349,18.63615115
-15348,13.59177941
-15347,18.02895826
-15346,15.36665095
-15345,13.87202229
-15344,8.453993381
-15343,9.574964879
-15342,13.1714151
-15341,17.88883682
-15340,13.12470796
-15339,18.02895826
-15338,18.63615115
-15337,19.10322261
-15336,13.59177941
-15335,17.37505822
-15334,18.02895826
-15333,20.73797271
-15332,15.36665095
-15331,17.70200824
-15330,13.87202229
-15329,14.10555802
-15328,8.921064838
-15327,9.34142915
-15326,10.97617925
-15325,18.96310117
-15324,15.31994381
-15323,18.63615115
-15322,20.08407267
-15321,23.86735148
-15320,16.06725814
-15319,18.30920113
-15318,20.55114413
-15317,26.10929542
-15316,21.90565136
-15315,26.62307403
-15314,22.69967283
-15313,22.32601567
-15312,16.81457247
-15311,17.93554397
-15310,19.75712265
-15309,25.22185966
-15308,19.99065838
-15307,25.45539538
-15306,24.38113008
-15305,23.6805229
-15304,16.90798676
-15303,17.60859395
-15302,19.71041551
-15301,23.54040146
-15300,17.23493678
-15299,17.5618868
-15298,14.2923866
-15297,14.2923866
-15296,9.107893421
-15295,9.715086316
-15294,9.715086316
-15293,17.14152249
-15292,9.107893421
-15291,15.78701526
-15290,17.23493678
-15289,20.50443698
-15288,14.89957949
-15287,16.20737958
-15286,17.93554397
-15285,24.89490868
-15284,19.94395124
-15283,24.00747292
-15282,25.87575875
-15281,25.96917304
-15280,15.83372241
-15279,16.95469391
-15278,18.07566541
-15277,23.86735243
-15276,20.3176084
-15275,23.86735148
-15274,26.06258828
-15273,28.58477415
-15272,21.39187275
-15271,24.89490868
-15270,24.7080801
-15269,31.71415291
-15268,23.82064433
-15267,27.93087411
-15266,23.82064433
-15265,23.63381575
-15264,16.30079387
-15263,16.30079387
-15262,17.28164393
-15261,21.29845846
-15260,20.17748696
-15259,23.86735243
-15258,25.59551587
-15257,29.6590385
-15256,21.15833702
-15255,24.00747292
-15254,27.04343834
-15253,31.71415291
-15252,25.2685668
-15251,27.13685263
-15250,24.28771579
-15249,24.56795866
-15248,19.14992976
-15247,20.22419411
-15246,19.52358692
-15245,26.43624449
-15244,20.59785128
-15243,23.72723004
-15242,25.36198014
-15241,25.315273
-15240,18.44932257
-15239,19.71041551
-15238,20.73797271
-15237,25.03503012
-15236,18.30920113
-15235,20.97150844
-15234,18.72956545
-15233,18.72956545
-15232,12.89117223
-15231,12.89117223
-15230,12.89117223
-15229,17.84212968
-15228,12.89117223
-15227,19.47687978
-15226,19.66370836
-15225,21.25175132
-15224,15.17982237
-15223,15.9271367
-15222,19.24334405
-15221,25.08173727
-15220,19.99065838
-15219,24.38113008
-15218,22.79308713
-15217,21.99906565
-15216,14.8061652
-15215,16.58103674
-15214,14.71275091
-15213,23.77393719
-15212,19.10322261
-15211,25.08173822
-15210,25.96917399
-15209,28.39794557
-15208,21.57870134
-15207,24.00747292
-15206,24.7080801
-15205,28.0242884
-15204,21.90565136
-15203,24.1943015
-15202,23.02662285
-15201,22.09247994
-15200,15.74030812
-15199,15.74030812
-15198,17.74871538
-15197,22.23260138
-15196,17.5618868
-15195,21.15833702
-15194,24.89490963
-15193,32.36805295
-15192,22.04577279
-15191,24.05418101
-15190,25.64222302
-15189,29.37879563
-15188,25.73563826
-15187,31.2937886
-15186,31.52732433
-15185,30.2662314
-15184,21.9523585
-15183,22.69967283
-15182,25.17515251
-15181,29.05184561
-15180,24.89490963
-15179,27.79075267
-15178,30.54647427
-15177,29.89257423
-15176,23.35357287
-15175,26.06258828
-15174,27.60392409
-15173,31.24708146
-15172,23.30686573
-15171,25.40868729
-15170,23.12003715
-15169,22.74637998
-15168,17.65530109
-15167,17.65530109
-15166,17.65530109
-15165,24.14759435
-15164,18.58944401
-15163,23.35357383
-15162,24.24100864
-15161,28.91172417
-15160,20.55114413
-15159,23.91405862
-15158,25.08173822
-15157,30.40635283
-15156,26.66978117
-15155,29.05184561
-15154,29.42550182
-15153,29.56562326
-15152,21.53199419
-15151,23.02662285
-15150,23.40028097
-15149,31.01354573
-15148,26.76319546
-15147,30.78001
-15146,31.80756721
-15145,28.0242884
-15144,24.56795866
-15143,25.73563826
-15142,25.2218587
-15141,30.31293854
-15140,24.33442294
-15139,25.73563826
-15138,23.44698717
-15137,20.78467986
-15136,19.43017263
-15135,19.43017263
-15134,20.73797271
-15133,25.92246589
-15132,19.99065838
-15131,25.315273
-15130,27.04343739
-15129,24.10088721
-15128,21.01821559
-15127,24.89490868
-15126,24.42783723
-15125,30.45305998
-15124,25.59551587
-15123,27.09014548
-15122,25.96917304
-15121,25.2218587
-15120,19.24334405
-15119,20.3176084
-15118,20.78467986
-15117,27.32368026
-15116,20.78467986
-15115,23.6805229
-15114,24.84820154
-15113,25.54880872
-15112,18.12237255
-15111,19.29005119
-15110,19.38346549
-15109,23.5871086
-15108,18.1690797
-15107,19.61700121
-15106,18.1690797
-15105,18.1690797
-15104,12.61092935
-15103,12.61092935
-15102,12.61092935
-15101,17.14152249
-15100,12.61092935
-15099,13.73190085
-15098,17.14152249
-15097,18.54273686
-15096,12.61092935
-15095,19.05651547
-15094,17.37505822
-15093,23.54040146
-15092,18.77627259
-15091,22.79308713
-15090,20.73797271
-15089,20.55114413
-15088,14.61933662
-15087,16.25408672
-15086,18.77627259
-15085,23.30686573
-15084,16.86127962
-15083,23.44698717
-15082,23.91405862
-15081,27.18355978
-15080,18.6828583
-15079,23.54040146
-15078,24.28771579
-15077,28.25782413
-15076,21.9523585
-15075,21.85894421
-15074,21.06492273
-15073,20.64455842
-15072,15.13311522
-15071,15.22652951
-15070,17.84212968
-15069,22.13918709
-15068,17.60859395
-15067,20.59785128
-15066,23.40028097
-15065,24.84820154
-15064,17.88883682
-15063,20.64455842
-15062,26.20270972
-15061,30.35964569
-15060,25.59551682
-15059,30.31293854
-15058,31.2937886
-15057,30.2662314
-15056,21.76552992
-15055,22.5595514
-15054,24.84820249
-15053,31.20037431
-15052,26.99673119
-15051,30.82671714
-15050,32.64829583
-15049,32.36805295
-15048,26.85660881
-15047,27.74404458
-15046,28.72489559
-15045,32.32134581
-15044,27.13685168
-15043,27.69733743
-15042,26.76319451
-15041,26.9500231
-15040,17.28164393
-15039,17.28164393
-15038,17.28164393
-15037,23.54040146
-15036,19.52358692
-15035,23.49369431
-15034,23.54040146
-15033,29.23867324
-15032,20.17748696
-15031,22.74637998
-15030,23.40028002
-15029,28.91172417
-15028,25.31527395
-15027,30.68659571
-15026,33.72256018
-15025,33.67585304
-15024,21.39187275
-15023,22.37272281
-15022,23.63381575
-15021,28.30453127
-15020,23.30686573
-15019,22.83979427
-15018,25.50210158
-15017,32.9285387
-15016,24.94161583
-15015,28.58477415
-15014,28.63148129
-15013,36.24474605
-15012,29.89257423
-15011,32.97524585
-15010,30.21952425
-15009,29.00513846
-15008,22.27930852
-15007,22.27930852
-15006,23.21345144
-15005,29.28538134
-15004,26.66978117
-15003,28.21111698
-15002,31.62073862
-15001,33.95609591
-15000,26.34283115
-14999,27.27697407
-14998,29.56562421
-14997,36.19803891
-14996,31.52732433
-14995,33.44231731
-14994,31.43391004
-14993,30.40635188
-14992,23.21345144
-14991,25.78234445
-14990,23.77393719
-14989,29.6590385
-14988,25.87575875
-14987,29.93928138
-14986,30.12610996
-14985,30.07940281
-14984,24.42783723
-14983,26.01588018
-14982,27.51050885
-14981,30.1728171
-14980,23.82064433
-14979,26.85660881
-14978,24.14759435
-14977,24.14759435
-14976,18.12237255
-14975,18.12237255
-14974,18.12237255
-14973,21.62540848
-14972,18.12237255
-14971,24.1943015
-14970,24.94161583
-14969,25.54880872
-14968,18.91639403
-14967,23.21345144
-14966,23.72723004
-14965,26.10929447
-14964,24.47454437
-14963,30.31293854
-14962,29.09855275
-14961,29.00513751
-14960,21.76552992
-14959,23.30686573
-14958,23.91405862
-14957,31.66744577
-14956,24.70808105
-14955,31.10696002
-14954,29.93928138
-14953,33.34890302
-14952,27.74404553
-14951,29.89257423
-14950,29.89257423
-14949,36.99206038
-14948,29.93928138
-14947,33.11536729
-14946,29.70574565
-14945,29.42550277
-14944,21.99906565
-14943,21.99906565
-14942,23.40028002
-14941,27.46380265
-14940,24.38113103
-14939,28.86501702
-14938,31.10696002
-14937,35.63755316
-14936,26.95002405
-14935,29.1452599
-14934,29.75245279
-14933,39.18729623
-14932,33.95609591
-14931,35.26389599
-14930,30.73330285
-14929,31.15366717
-14928,27.23026692
-14927,28.11770269
-14926,29.19196704
-14925,31.10696002
-14924,28.49135986
-14923,34.09621735
-14922,32.69500297
-14921,30.40635283
-14920,26.71648832
-14919,28.35123842
-14918,30.1728171
-14917,32.64829583
-14916,26.48295164
-14915,29.00513846
-14914,22.37272281
-14913,23.26015858
-14912,19.89724409
-14911,19.89724409
-14910,19.89724409
-14909,26.80990261
-14908,22.04577279
-14907,27.37038836
-14906,26.62307308
-14905,26.43624449
-14904,22.13918709
-14903,25.87575875
-14902,27.74404553
-14901,29.6590385
-14900,25.36198109
-14899,29.84586708
-14898,27.88416696
-14897,27.83745982
-14896,23.72723004
-14895,25.64222397
-14894,25.36198014
-14893,32.04110293
-14892,27.27697407
-14891,31.34049575
-14890,32.55488154
-14889,31.24708146
-14888,26.99673119
-14887,29.1452599
-14886,28.91172417
-14885,31.99439579
-14884,26.90331595
-14883,29.93928138
-14882,25.2218587
-14881,19.52358692
-14880,18.54273686
-14879,18.54273686
-14878,19.57029407
-14877,24.1943015
-14876,20.73797271
-14875,25.12844536
-14874,25.50210158
-14873,26.3428302
-14872,21.90565136
-14871,24.05418006
-14870,25.08173727
-14869,30.49976712
-14868,25.36198014
-14867,27.41709455
-14866,24.94161583
-14865,24.66137296
-14864,17.98225111
-14863,18.30920113
-14862,19.99065838
-14861,25.54880872
-14860,21.11162988
-14859,25.12844441
-14858,24.1943015
-14857,24.24100864
-14856,18.58944401
-14855,20.27090126
-14854,21.11162988
-14853,24.94161583
-14852,18.58944401
-14851,21.11162988
-14850,18.58944401
-14849,18.58944401
-14848,13.1714151
-14847,13.1714151
-14846,13.1714151
-14845,13.87202229
-14844,13.1714151
-14843,17.18822964
-14842,13.87202229
-14841,20.41102269
-14840,13.1714151
-14839,17.37505822
-14838,17.18822964
-14837,21.53199419
-14836,13.87202229
-14835,22.74637998
-14834,20.41102269
-14833,19.57029407
-14832,13.1714151
-14831,16.39420816
-14830,18.63615115
-14829,24.24100864
-14828,18.54273686
-14827,23.35357383
-14826,25.87575875
-14825,26.66978117
-14824,19.38346549
-14823,22.37272281
-14822,23.30686573
-14821,28.86501702
-14820,23.35357287
-14819,26.01588018
-14818,23.12003715
-14817,21.9523585
-14816,14.38580089
-14815,14.38580089
-14814,17.14152249
-14813,19.57029407
-14812,18.49602972
-14811,22.46613711
-14810,24.42783723
-14809,27.83745887
-14808,18.6828583
-14807,21.34516561
-14806,23.63381575
-14805,29.1452599
-14804,24.89490868
-14803,27.41709551
-14802,27.27697312
-14801,26.80990166
-14800,18.49602972
-14799,18.72956545
-14798,24.61466581
-14797,29.84586708
-14796,26.10929447
-14795,29.47220992
-14794,30.40635283
-14793,28.25782413
-14792,24.1943015
-14791,25.08173727
-14790,25.68893016
-14789,30.68659571
-14788,23.40028002
-14787,25.8290516
-14786,23.63381575
-14785,23.82064433
-14784,17.84212968
-14783,17.84212968
-14782,17.84212968
-14781,24.52125152
-14780,19.1966369
-14779,24.52125247
-14778,24.52125247
-14777,27.18355883
-14776,20.97150844
-14775,22.41942996
-14774,25.03503107
-14773,31.06025287
-14772,26.43624544
-14771,28.72489559
-14770,28.72489464
-14769,28.86501607
-14768,21.53199419
-14767,22.27930947
-14766,24.10088816
-14765,32.13451723
-14764,26.76319546
-14763,30.35964569
-14762,31.9009815
-14761,34.14292449
-14760,27.83745982
-14759,31.76086006
-14758,29.6590385
-14757,33.67585304
-14756,28.21111698
-14755,30.31293854
-14754,28.16440984
-14753,27.37038836
-14752,22.65296569
-14751,22.65296569
-14750,23.72723004
-14749,28.538067
-14748,27.23026597
-14747,30.54647427
-14746,29.89257423
-14745,33.72256018
-14744,25.17515251
-14743,27.79075267
-14742,32.27463866
-14741,38.58010334
-14740,32.64829583
-14739,34.0495102
-14738,30.03269567
-14737,31.38720289
-14736,25.73563731
-14735,26.3428302
-14734,26.20270877
-14733,32.64829583
-14732,28.44465271
-14731,32.46146725
-14730,32.22793152
-14729,32.46146725
-14728,26.15600162
-14727,27.13685168
-14726,28.49135986
-14725,31.76086006
-14724,24.52125152
-14723,26.76319546
-14722,25.08173727
-14721,25.08173727
-14720,18.49602972
-14719,18.49602972
-14718,18.49602972
-14717,22.69967283
-14716,18.49602972
-14715,24.33442294
-14714,24.61466581
-14713,28.11770174
-14712,19.24334405
-14711,24.05418006
-14710,24.61466581
-14709,29.79915994
-14708,24.66137391
-14707,24.42783723
-14706,28.53806605
-14705,28.77160178
-14704,21.34516561
-14703,22.32601567
-14702,23.5871086
-14701,29.42550277
-14700,25.54880968
-14699,31.57403148
-14698,32.74171012
-14697,34.79682453
-14696,27.32368121
-14695,31.10696002
-14694,30.54647427
-14693,36.66511036
-14692,30.54647427
-14691,32.08781008
-14690,30.68659571
-14689,29.56562421
-14688,23.91405957
-14687,23.91405957
-14686,25.50210253
-14685,28.0242884
-14684,24.80149534
-14683,29.37879563
-14682,32.04110293
-14681,35.26389599
-14680,27.74404553
-14679,30.54647427
-14678,30.63988856
-14677,36.57169607
-14676,32.78841727
-14675,34.37646022
-14674,32.46146725
-14673,33.39561016
-14672,28.39794557
-14671,29.75245279
-14670,29.61233136
-14669,34.79682453
-14668,29.70574565
-14667,35.1704817
-14666,30.59318142
-14665,29.56562421
-14664,25.2218587
-14663,27.04343834
-14662,27.27697407
-14661,31.2937886
-14660,26.80990261
-14659,28.44465271
-14658,24.52125247
-14657,24.70808105
-14656,21.99906565
-14655,21.9523585
-14654,21.9523585
-14653,27.93087411
-14652,23.40028002
-14651,27.18355978
-14650,27.93087411
-14649,28.63148129
-14648,23.49369431
-14647,28.49135986
-14646,27.32368121
-14645,29.19196704
-14644,28.44465271
-14643,32.22793152
-14642,27.97758125
-14641,27.88416696
-14640,23.82064433
-14639,27.27697407
-14638,27.27697312
-14637,33.25548872
-14636,29.05184561
-14635,32.97524585
-14634,33.39561016
-14633,31.24708146
-14632,27.18355978
-14631,28.58477415
-14630,29.05184561
-14629,30.2662314
-14628,25.8290516
-14627,28.44465176
-14626,25.92246684
-14625,22.51284425
-14624,20.97150844
-14623,20.9248013
-14622,21.06492273
-14621,25.2218587
-14620,20.9248013
-14619,26.90331595
-14618,26.9500231
-14617,27.09014453
-14616,22.93320856
-14615,24.84820154
-14614,27.74404458
-14613,33.67585304
-14612,28.11770269
-14611,30.03269567
-14610,27.23026597
-14609,25.68893111
-14608,22.37272281
-14607,22.46613711
-14606,22.46613711
-14605,28.0242884
-14604,24.33442294
-14603,27.79075267
-14602,28.49135986
-14601,25.59551587
-14600,16.5343296
-14599,17.28164393
-14598,18.82297974
-14597,23.07333
-14596,16.5343296
-14595,18.82297974
-14594,16.5343296
-14593,16.5343296
-14592,15.55347953
-14591,15.55347953
-14590,15.55347953
-14589,20.03736553
-14588,15.55347953
-14587,19.33675834
-14586,20.03736553
-14585,16.58103674
-14584,15.55347953
-14583,19.1966369
-14582,19.99065838
-14581,25.96917304
-14580,21.01821559
-14579,24.75478725
-14578,20.17748696
-14577,21.62540848
-14576,16.30079387
-14575,18.6828583
-14574,19.99065838
-14573,26.01588018
-14572,21.06492273
-14571,25.54880872
-14570,26.90331595
-14569,27.09014548
-14568,21.15833702
-14567,24.38113103
-14566,25.54880872
-14565,27.93087411
-14564,19.29005119
-14563,21.99906565
-14562,21.29845846
-14561,21.11162988
-14560,15.9271367
-14559,16.11396528
-14558,19.52358692
-14557,23.96076577
-14556,21.11162988
-14555,24.94161583
-14554,26.06258733
-14553,26.76319451
-14552,21.76552992
-14551,24.10088721
-14550,25.73563731
-14549,30.1728171
-14548,25.54880968
-14547,27.93087411
-14546,26.20270972
-14545,25.315273
-14544,21.48528704
-14543,22.46613711
-14542,24.94161583
-14541,29.70574565
-14540,26.24941591
-14539,29.47220992
-14538,26.57636593
-14537,26.48295164
-14536,20.36431555
-14535,21.62540848
-14534,21.57870134
-14533,27.74404458
-14532,20.73797271
-14531,23.35357287
-14530,21.76552992
-14529,21.99906565
-14528,18.26249399
-14527,18.26249399
-14526,18.26249399
-14525,23.16674429
-14524,18.82297974
-14523,23.21345144
-14522,23.21345144
-14521,25.59551587
-14520,19.61700121
-14519,22.46613711
-14518,22.88650142
-14517,28.44465271
-14516,25.78234445
-14515,29.00513846
-14514,26.06258733
-14513,25.87575875
-14512,21.29845846
-14511,22.74637998
-14510,22.23260138
-14509,29.61233136
-14508,24.33442294
-14507,27.41709455
-14506,33.34890302
-14505,31.10696002
-14504,27.74404553
-14503,28.77160273
-14502,29.79915994
-14501,28.95843131
-14500,25.12844536
-14499,27.13685263
-14498,26.10929542
-14497,24.28771579
-14496,21.71882277
-14495,21.71882277
-14494,23.35357287
-14493,27.37038836
-14492,22.97991571
-14491,27.32368026
-14490,28.39794557
-14489,27.60392409
-14488,23.5871086
-14487,26.85660881
-14486,29.19196704
-14485,33.58243874
-14484,26.01588018
-14483,28.16440984
-14482,25.68893016
-14481,26.62307308
-14480,21.99906565
-14479,22.83979427
-14478,22.79308713
-14477,28.25782413
-14476,24.1943015
-14475,27.88416601
-14474,27.97758125
-14473,27.13685168
-14472,21.99906565
-14471,23.40028002
-14470,23.5871086
-14469,28.21111698
-14468,16.62774389
-14467,18.72956545
-14466,16.90798676
-14465,16.90798676
-14464,15.55347953
-14463,15.55347953
-14462,15.55347953
-14461,19.61700121
-14460,15.55347953
-14459,19.99065838
-14458,20.50443698
-14457,20.64455842
-14456,15.69360097
-14455,19.61700121
-14454,21.01821559
-14453,24.14759435
-14452,20.97150844
-14451,25.17515156
-14450,21.85894421
-14449,21.34516561
-14448,16.25408672
-14447,19.38346549
-14446,20.73797271
-14445,25.92246589
-14444,21.48528704
-14443,25.7823454
-14442,24.89490963
-14441,27.18355978
-14440,21.15833702
-14439,25.68893016
-14438,25.73563731
-14437,28.72489559
-14436,21.39187275
-14435,22.37272281
-14434,21.9523585
-14433,21.48528704
-14432,17.79542253
-14431,17.79542253
-14430,19.71041551
-14429,23.02662285
-14428,20.22419411
-14427,24.28771579
-14426,25.92246589
-14425,26.24941591
-14424,20.59785128
-14423,23.30686573
-14422,25.36198014
-14421,31.80756721
-14420,27.18355883
-14419,28.35123842
-14418,25.22185966
-14417,25.92246589
-14416,21.85894421
-14415,23.44698717
-14414,22.93320856
-14413,28.11770269
-14412,23.72723004
-14411,28.35123842
-14410,25.78234445
-14409,25.03503012
-14408,21.9523585
-14407,22.60625854
-14406,24.10088721
-14405,28.25782413
-14404,22.04577279
-14403,23.82064433
-14402,15.27323666
-14401,15.27323666
-14400,14.52592233
-14399,14.52592233
-14398,14.52592233
-14397,19.89724409
-14396,15.83372241
-14395,20.03736553
-14394,20.3176084
-14393,20.55114413
-14392,15.55347953
-14391,18.12237255
-14390,19.99065838
-14389,24.52125247
-14388,21.25175132
-14387,25.45539443
-14386,20.64455842
-14385,20.97150844
-14384,17.37505822
-14383,19.61700121
-14382,19.85053694
-14381,24.94161583
-14380,21.01821559
-14379,24.24100864
-14378,26.3895383
-14377,25.45539538
-14376,21.29845846
-14375,21.99906565
-14374,22.93320856
-14373,25.45539443
-14372,20.9248013
-14371,23.35357287
-14370,21.67211563
-14369,15.27323666
-14368,14.52592233
-14367,14.52592233
-14366,16.16067243
-14365,20.27090126
-14364,15.69360097
-14363,19.99065838
-14362,21.06492273
-14361,20.64455842
-14360,17.65530109
-14359,19.38346549
-14358,20.97150844
-14357,26.57636688
-14356,21.39187275
-14355,23.21345144
-14354,21.20504417
-14353,21.67211563
-14352,14.52592233
-14351,16.16067243
-14350,15.69360097
-14349,21.06492273
-14348,17.65530109
-14347,20.97150844
-14346,21.39187275
-14345,21.48528704
-14344,14.52592233
-14343,15.69360097
-14342,17.65530109
-14341,21.39187275
-14340,14.52592233
-14339,17.65530109
-14338,14.52592233
-14337,14.52592233
-14336,8.874357692
-14335,9.248014858
-14334,9.248014858
-14333,14.10555802
-14332,9.248014858
-14331,13.778608
-14330,14.10555802
-14329,15.03970093
-14328,9.248014858
-14327,10.36898636
-14326,13.778608
-14325,19.29005119
-14324,14.10555802
-14323,18.40261543
-14322,15.03970093
-14321,14.75945806
-14320,9.248014858
-14319,12.61092935
-14318,10.36898636
-14317,18.49602972
-14316,13.778608
-14315,18.40261543
-14314,19.29005119
-14313,20.03736553
-14312,14.10555802
-14311,17.46847251
-14310,18.40261543
-14309,21.15833702
-14308,15.03970093
-14307,16.67445103
-14306,14.75945806
-14305,14.43250804
-14304,9.248014858
-14303,9.248014858
-14302,12.61092935
-14301,17.65530109
-14300,10.36898636
-14299,16.5343296
-14298,18.49602972
-14297,20.55114413
-14296,13.778608
-14295,13.87202229
-14294,18.40261543
-14293,22.69967283
-14292,19.29005119
-14291,23.96076577
-14290,20.03736553
-14289,19.14992976
-14288,14.10555802
-14287,15.13311522
-14286,17.46847251
-14285,22.65296569
-14284,18.40261543
-14283,22.13918709
-14282,21.15833702
-14281,20.41102269
-14280,15.60018668
-14279,16.02055099
-14278,16.67445103
-14277,21.99906565
-14276,15.13311522
-14275,17.98225111
-14274,14.85287235
-14273,14.85287235
-14272,9.248014858
-14271,9.248014858
-14270,9.248014858
-14269,18.12237255
-14268,13.73190085
-14267,18.63615115
-14266,19.38346549
-14265,20.97150844
-14264,12.33068648
-14263,14.66604377
-14262,18.49602972
-14261,23.54040241
-14260,20.59785128
-14259,25.45539443
-14258,22.18589423
-14257,21.81223707
-14256,16.4409153
-14255,18.07566541
-14254,17.37505822
-14253,25.03503107
-14252,21.06492273
-14251,24.28771579
-14250,26.48295259
-14249,25.92246684
-14248,21.53199419
-14247,23.54040146
-14246,24.98832298
-14245,27.55721694
-14244,22.93320856
-14243,25.03503012
-14242,22.46613711
-14241,22.18589423
-14240,16.95469391
-14239,16.95469391
-14238,18.26249399
-14237,22.5595514
-14236,19.24334405
-14235,24.66137391
-14234,25.54880872
-14233,28.77160178
-14232,20.64455842
-14231,21.9523585
-14230,26.10929542
-14229,30.68659571
-14228,23.91405862
-14227,25.8290516
-14226,23.86735148
-14225,22.79308713
-14224,18.40261543
-14223,19.00980832
-14222,19.1966369
-14221,23.21345144
-14220,20.97150844
-14219,24.52125152
-14218,24.66137391
-14217,24.75478725
-14216,18.07566541
-14215,18.49602972
-14214,19.57029407
-14213,23.49369431
-14212,17.5618868
-14211,19.52358692
-14210,17.84212968
-14209,17.84212968
-14208,12.6576365
-14207,12.6576365
-14206,12.6576365
-14205,17.14152249
-14204,12.70434364
-14203,19.1966369
-14202,20.22419411
-14201,20.41102269
-14200,12.47080792
-14199,15.31994381
-14198,19.00980832
-14197,25.03503012
-14196,20.27090126
-14195,24.38113008
-14194,22.97991571
-14193,21.4385799
-14192,13.87202229
-14191,16.16067243
-14190,14.2923866
-14189,23.16674429
-14188,18.72956545
-14187,24.80149534
-14186,25.50210253
-14185,26.95002405
-14184,20.50443698
-14183,23.54040146
-14182,24.14759435
-14181,26.48295259
-14180,22.37272281
-14179,23.02662285
-14178,22.83979427
-14177,21.48528704
-14176,15.88042955
-14175,16.20737958
-14174,17.93554397
-14173,21.9523585
-14172,18.02895826
-14171,21.53199419
-14170,24.47454532
-14169,30.31293759
-14168,21.15833702
-14167,22.97991571
-14166,24.61466581
-14165,28.77160273
-14164,26.66978117
-14163,29.23867419
-14162,27.55721599
-14161,28.49135891
-14160,21.99906565
-14159,22.13918709
-14158,23.6805229
-14157,30.78001
-14156,24.89490868
-14155,29.79915994
-14154,29.37879563
-14153,29.65903755
-14152,24.05418006
-14151,24.61466581
-14150,26.15600162
-14149,29.79915994
-14148,22.18589423
-14147,24.75478725
-14146,21.29845846
-14145,21.90565136
-14144,16.20737958
-14143,16.20737958
-14142,16.20737958
-14141,22.04577279
-14140,18.12237255
-14139,22.04577279
-14138,21.11162988
-14137,28.5847732
-14136,20.55114413
-14135,23.16674429
-14134,24.89490963
-14133,30.92013144
-14132,25.54880968
-14131,28.81830988
-14130,29.51891611
-14129,29.84586708
-14128,21.48528704
-14127,21.99906565
-14126,24.10088721
-14125,30.12610996
-14124,26.76319546
-14123,30.59318142
-14122,32.04110293
-14121,29.23867419
-14120,25.78234445
-14119,27.37038836
-14118,27.65063123
-14117,30.63988856
-14116,23.40028002
-14115,25.8290516
-14114,24.24100864
-14113,20.73797271
-14112,19.66370836
-14111,19.66370836
-14110,20.45772984
-14109,25.08173727
-14108,19.89724409
-14107,25.45539443
-14106,25.2218587
-14105,24.94161583
-14104,21.62540848
-14103,25.12844441
-14102,26.29612306
-14101,31.24708146
-14100,25.40868729
-14099,27.41709551
-14098,24.33442294
-14097,25.54880872
-14096,19.14992976
-14095,19.71041551
-14094,20.831387
-14093,24.84820154
-14092,22.18589423
-14091,25.64222302
-14090,24.61466581
-14089,23.6805229
-14088,17.37505822
-14087,18.63615115
-14086,19.99065838
-14085,24.00747292
-14084,17.51517966
-14083,20.08407267
-14082,17.51517966
-14081,17.51517966
-14080,10.74264352
-14079,10.74264352
-14078,10.74264352
-14077,15.60018668
-14076,10.74264352
-14075,15.46006524
-14074,15.60018668
-14073,18.12237255
-14072,10.74264352
-14071,14.85287235
-14070,18.40261543
-14069,23.44698717
-14068,17.88883682
-14067,21.62540848
-14066,19.94395124
-14065,22.83979427
-14064,13.1714151
-14063,15.17982237
-14062,15.64689383
-14061,22.93320856
-14060,18.96310117
-14059,23.26015858
-14058,24.38113008
-14057,28.77160273
-14056,17.98225111
-14055,22.74637998
-14054,23.02662285
-14053,29.6590385
-14052,23.07333
-14051,23.54040146
-14050,20.41102269
-14049,18.91639403
-14048,11.25642213
-14047,11.25642213
-14046,14.52592233
-14045,18.21578684
-14044,11.34983642
-14043,16.11396528
-14042,20.08407267
-14041,24.7080801
-14040,15.69360097
-14039,17.51517966
-14038,22.60625854
-14037,26.99673119
-14036,22.93320856
-14035,26.06258733
-14034,29.23867419
-14033,27.27697312
-14032,20.22419411
-14031,20.73797271
-14030,23.30686573
-14029,29.00513846
-14028,23.82064433
-14027,27.60392409
-14026,29.98598852
-14025,27.88416601
-14024,24.38113008
-14023,25.03503012
-14022,25.59551587
-14021,29.05184466
-14020,24.1943015
-14019,26.15600162
-14018,23.63381575
-14017,23.91405862
-14016,15.88042955
-14015,15.88042955
-14014,15.88042955
-14013,21.85894421
-14012,17.79542253
-14011,20.41102269
-14010,22.13918709
-14009,26.15600162
-14008,17.42176536
-14007,19.61700121
-14006,19.52358692
-14005,28.86501702
-14004,24.84820249
-14003,30.12610996
-14002,30.96683858
-14001,31.2937886
-14000,21.85894421
-13999,24.14759435
-13998,23.30686573
-13997,28.49135986
-13996,25.03503012
-13995,27.88416601
-13994,29.28538134
-13993,36.2914532
-13992,25.2685668
-13991,29.19196704
-13990,30.03269567
-13989,35.07706741
-13988,30.07940281
-13987,32.27463866
-13986,29.93928138
-13985,28.95843131
-13984,21.48528704
-13983,21.48528704
-13982,22.18589423
-13981,28.81830988
-13980,24.38113008
-13979,29.00513846
-13978,28.63148129
-13977,37.3190104
-13976,24.52125152
-13975,26.10929542
-13974,27.23026692
-13973,35.59084601
-13972,29.51891706
-13971,31.43391004
-13970,29.84586708
-13969,29.37879563
-13968,23.82064433
-13967,24.7080801
-13966,24.61466676
-13965,31.01354573
-13964,26.29612306
-13963,30.07940281
-13962,30.63988856
-13961,30.54647427
-13960,23.21345144
-13959,24.33442294
-13958,26.15600162
-13957,29.37879563
-13956,22.27930852
-13955,24.94161583
-13954,22.23260138
-13953,22.23260138
-13952,17.18822964
-13951,17.18822964
-13950,17.18822964
-13949,20.08407267
-13948,17.18822964
-13947,22.46613711
-13946,23.86735148
-13945,26.38953735
-13944,17.79542253
-13943,22.83979427
-13942,22.60625949
-13941,29.37879563
-13940,24.10088721
-13939,29.84586708
-13938,28.35123747
-13937,28.63148129
-13936,20.831387
-13935,22.88650142
-13934,23.49369431
-13933,28.35123747
-13932,24.84820249
-13931,30.78001
-13930,30.31293854
-13929,32.22793152
-13928,27.09014548
-13927,27.09014548
-13926,29.09855275
-13925,35.87108889
-13924,28.16440889
-13923,30.1728171
-13922,29.23867419
-13921,28.63148129
-13920,21.20504417
-13919,21.20504417
-13918,22.60625854
-13917,27.46380265
-13916,23.16674429
-13915,28.0242884
-13914,30.87342429
-13913,33.39561016
-13912,25.22185966
-13911,26.34283115
-13910,30.59318142
-13909,36.19803891
-13908,31.71415291
-13907,31.43391004
-13906,28.35123842
-13905,28.91172322
-13904,25.26856585
-13903,25.92246589
-13902,26.20270877
-13901,31.10695907
-13900,25.8290516
-13899,31.24708146
-13898,30.82671714
-13897,28.44465176
-13896,24.56795866
-13895,25.87575875
-13894,25.8290516
-13893,28.30453127
-13892,24.56795866
-13891,26.20270877
-13890,19.75712265
-13889,20.03736553
-13888,18.40261543
-13887,18.26249399
-13886,18.26249399
-13885,23.86735148
-13884,20.69126557
-13883,23.07333
-13882,24.24100864
-13881,23.40028002
-13880,19.71041551
-13879,25.12844441
-13878,25.08173727
-13877,28.39794557
-13876,24.89490868
-13875,29.51891611
-13874,24.84820154
-13873,25.36198014
-13872,20.45772984
-13871,23.77393719
-13870,24.75478725
-13869,28.81830988
-13868,24.47454437
-13867,27.9775803
-13866,31.24708146
-13865,27.79075267
-13864,23.72723004
-13863,25.59551587
-13862,25.50210253
-13861,30.12610901
-13860,26.20270877
-13859,27.69733743
-13858,25.68893016
-13857,20.41102269
-13856,21.11162988
-13855,21.53199419
-13854,19.85053694
-13853,25.45539443
-13852,19.99065838
-13851,25.08173727
-13850,26.20270877
-13849,23.63381575
-13848,21.06492273
-13847,25.08173727
-13846,23.44698717
-13845,31.06025287
-13844,24.05418006
-13843,25.7823454
-13842,25.8290516
-13841,25.12844441
-13840,18.30920113
-13839,19.10322261
-13838,18.35590828
-13837,25.45539443
-13836,19.85053694
-13835,23.6805229
-13834,22.88650142
-13833,24.94161583
-13832,18.58944401
-13831,19.14992976
-13830,20.08407267
-13829,22.93320856
-13828,18.58944401
-13827,20.08407267
-13826,18.58944401
-13825,18.58944401
-13824,12.61092935
-13823,12.61092935
-13822,12.61092935
-13821,17.14152249
-13820,12.61092935
-13819,13.778608
-13818,17.14152249
-13817,18.40261543
-13816,12.61092935
-13815,16.90798676
-13814,13.778608
-13813,21.85894421
-13812,17.14152249
-13811,22.13918709
-13810,18.40261543
-13809,17.74871538
-13808,12.61092935
-13807,16.90798676
-13806,18.96310117
-13805,23.0266238
-13804,18.49602972
-13803,22.88650142
-13802,23.96076577
-13801,25.17515156
-13800,18.82297974
-13799,22.23260138
-13798,22.88650142
-13797,26.3428302
-13796,22.60625854
-13795,23.26015858
-13794,20.97150844
-13793,20.22419411
-13792,14.99299379
-13791,14.99299379
-13790,16.48762245
-13789,22.79308713
-13788,18.72956545
-13787,20.36431555
-13786,23.07333095
-13785,25.17515156
-13784,18.58944401
-13783,21.62540848
-13782,22.97991571
-13781,27.60392409
-13780,24.24100864
-13779,27.04343834
-13778,25.50210158
-13777,24.1943015
-13776,19.05651547
-13775,19.52358692
-13774,23.58710955
-13773,28.07099555
-13772,24.61466581
-13771,28.538067
-13770,27.93087316
-13769,27.51050885
-13768,22.32601567
-13767,21.9523585
-13766,23.49369431
-13765,26.80990166
-13764,20.87809415
-13763,23.6805229
-13762,20.22419411
-13761,20.41102269
-13760,14.19897231
-13759,14.19897231
-13758,14.19897231
-13757,21.9523585
-13756,17.88883682
-13755,21.76552992
-13754,21.71882277
-13753,26.99673024
-13752,17.14152249
-13751,17.98225111
-13750,19.10322261
-13749,26.3895383
-13748,22.51284425
-13747,26.3428302
-13746,27.32368026
-13745,27.4638017
-13744,17.79542253
-13743,19.14992976
-13742,17.98225111
-13741,30.07940281
-13740,26.01588113
-13739,28.77160273
-13738,30.31293854
-13737,35.73096745
-13736,26.95002405
-13735,29.1452599
-13734,29.98598852
-13733,38.58010334
-13732,31.99439579
-13731,33.76926733
-13730,31.48061719
-13729,30.73330285
-13728,21.95235945
-13727,21.95235945
-13726,23.0266238
-13725,28.91172417
-13724,26.15600257
-13723,29.75245279
-13722,32.08781008
-13721,37.22559611
-13720,27.18355978
-13719,29.84586708
-13718,30.82671714
-13717,36.01121032
-13716,34.09621735
-13715,33.06866014
-13714,33.86268162
-13713,34.28304593
-13712,29.00513846
-13711,29.42550277
-13710,29.79915994
-13709,34.6567031
-13708,29.70574565
-13707,32.97524585
-13706,33.021953
-13705,34.93694597
-13704,28.81830988
-13703,30.49976712
-13702,29.47220992
-13701,31.99439579
-13700,27.88416696
-13699,28.91172417
-13698,27.97758125
-13697,27.97758125
-13696,18.72956545
-13695,18.72956545
-13694,18.72956545
-13693,23.26015953
-13692,18.72956545
-13691,24.19430245
-13690,25.31527395
-13689,30.78001
-13688,21.25175132
-13687,24.05418006
-13686,24.28771674
-13685,29.47220992
-13684,24.98832393
-13683,30.59318142
-13682,31.10696002
-13681,30.35964474
-13680,20.50443698
-13679,23.58710955
-13678,22.93320856
-13677,29.42550277
-13676,23.6805229
-13675,28.81830988
-13674,30.21952425
-13673,37.27230326
-13672,25.64222397
-13671,29.98598852
-13670,30.35964569
-13669,38.67351763
-13668,33.11536729
-13667,35.49743172
-13666,32.97524585
-13665,32.32134581
-13664,22.51284425
-13663,22.51284425
-13662,23.72723004
-13661,28.44465271
-13660,23.5871086
-13659,26.43624449
-13658,29.61233136
-13657,35.45072457
-13656,24.66137296
-13655,26.52965879
-13654,23.77393719
-13653,26.80990261
-13652,26.80990261
-13651,31.20037431
-13650,37.27230326
-13649,38.06632474
-13648,26.52965974
-13647,27.18355978
-13646,28.30453127
-13645,33.44231731
-13644,30.12610996
-13643,33.30219587
-13642,38.39327476
-13641,38.06632474
-13640,33.90938876
-13639,33.95609591
-13638,35.87108889
-13637,38.95376051
-13636,33.25548872
-13635,34.89023883
-13634,30.96683858
-13633,31.01354573
-13632,22.79308713
-13631,22.79308713
-13630,22.79308713
-13629,30.96683858
-13628,23.77393814
-13627,27.93087411
-13626,31.06025287
-13625,36.15133176
-13624,25.96917399
-13623,27.79075267
-13622,30.49976712
-13621,35.26389599
-13620,29.98598852
-13619,36.52498893
-13618,38.01961759
-13617,37.9262033
-13616,27.88416696
-13615,29.61233136
-13614,26.57636688
-13613,34.98365312
-13612,30.92013144
-13611,34.14292449
-13610,36.52498893
-13609,35.91779603
-13608,32.46146725
-13607,33.76926733
-13606,34.60999595
-13605,37.13218182
-13604,31.9009815
-13603,34.37646022
-13602,32.69500297
-13601,28.11770269
-13600,27.46380265
-13599,27.46380265
-13598,28.44465271
-13597,32.97524585
-13596,27.65063123
-13595,33.25548872
-13594,34.5632888
-13593,33.20878158
-13592,29.61233136
-13591,31.20037431
-13590,32.69500297
-13589,38.48668905
-13588,32.50817439
-13587,34.6567031
-13586,32.60158868
-13585,31.99439579
-13584,27.32368121
-13583,28.16440984
-13582,29.51891706
-13581,31.80756721
-13580,28.81830988
-13579,32.36805295
-13578,31.62073862
-13577,32.18122437
-13576,26.43624449
-13575,27.18355883
-13574,28.35123747
-13573,30.12610996
-13572,26.62307308
-13571,28.25782318
-13570,26.62307308
-13569,26.62307308
-13568,19.00980832
-13567,19.00980832
-13566,19.00980832
-13565,22.97991571
-13564,19.00980832
-13563,23.40028002
-13562,22.97991571
-13561,28.21111698
-13560,19.00980832
-13559,24.14759435
-13558,26.10929542
-13557,28.16440984
-13556,25.68893111
-13555,27.60392409
-13554,29.23867324
-13553,29.42550277
-13552,19.61700121
-13551,22.60625854
-13550,23.16674429
-13549,30.68659571
-13548,23.82064528
-13547,29.19196704
-13546,27.23026692
-13545,34.32975308
-13544,25.7823454
-13543,28.86501702
-13542,31.24708146
-13541,36.89864609
-13540,30.35964569
-13539,31.85427435
-13538,30.87342429
-13537,30.1728171
-13536,21.48528704
-13535,21.48528704
-13534,23.44698812
-13533,28.25782413
-13532,23.72723004
-13531,29.23867419
-13530,30.45305998
-13529,34.93694597
-13528,26.76319546
-13527,27.74404553
-13526,30.96683858
-13525,35.26389599
-13524,29.93928138
-13523,31.9009815
-13522,35.35731028
-13521,34.42316737
-13520,26.34283115
-13519,26.34283115
-13518,29.19196704
-13517,34.14292449
-13516,28.86501702
-13515,31.34049575
-13514,39.23400338
-13513,38.06632474
-13512,33.58243874
-13511,33.95609591
-13510,35.49743172
-13509,38.25315332
-13508,33.44231731
-13507,35.1704817
-13506,32.46146725
-13505,32.64829583
-13504,22.27930852
-13503,22.27930852
-13502,22.27930852
-13501,27.69733838
-13500,23.30686573
-13499,26.99673119
-13498,28.16440984
-13497,35.73096745
-13496,23.49369431
-13495,25.82905255
-13494,28.95843131
-13493,32.60158868
-13492,30.73330285
-13491,34.0495102
-13490,38.72022478
-13489,38.25315332
-13488,24.80149534
-13487,26.43624544
-13486,25.68893111
-13485,34.42316737
-13484,30.59318142
-13483,33.48902445
-13482,38.15973903
-13481,36.75852466
-13480,32.88183156
-13479,34.51658166
-13478,34.42316737
-13477,34.79682453
-13476,31.2937886
-13475,33.58243874
-13474,32.08781008
-13473,29.28538134
-13472,27.27697312
-13471,27.27697312
-13470,28.67818844
-13469,33.67585304
-13468,29.05184561
-13467,31.38720289
-13466,33.81597447
-13465,33.86268162
-13464,29.37879563
-13463,31.52732433
-13462,34.23633878
-13461,38.11303188
-13460,31.62073862
-13459,33.48902445
-13458,30.54647427
-13457,31.9009815
-13456,26.57636593
-13455,27.83745982
-13454,27.51050885
-13453,33.30219587
-13452,28.63148034
-13451,32.4147601
-13450,32.13451723
-13449,32.18122437
-13448,26.24941591
-13447,27.55721599
-13446,28.5847732
-13445,32.18122437
-13444,22.65296569
-13443,25.315273
-13442,22.83979427
-13441,22.83979427
-13440,20.97150844
-13439,20.97150844
-13438,20.97150844
-13437,24.24100864
-13436,20.97150844
-13435,25.54880968
-13434,27.04343834
-13433,27.65063123
-13432,22.69967283
-13431,26.52965974
-13430,27.65063123
-13429,31.20037431
-13428,28.11770174
-13427,30.68659571
-13426,26.24941591
-13425,26.95002405
-13424,21.76552992
-13423,26.34283115
-13422,26.62307403
-13421,32.69500297
-13420,28.0242884
-13419,29.6590385
-13418,30.40635283
-13417,30.49976712
-13416,27.69733838
-13415,29.09855275
-13414,30.73330285
-13413,34.0495102
-13412,27.74404553
-13411,28.49135891
-13410,28.67818844
-13409,27.5105098
-13408,23.77393719
-13407,23.77393719
-13406,25.2218587
-13405,29.19196704
-13404,25.92246684
-13403,29.98598852
-13402,32.9285387
-13401,32.74171012
-13400,27.79075267
-13399,29.33208848
-13398,31.15366717
-13397,39.32741767
-13396,34.18963164
-13395,35.91779603
-13394,31.01354573
-13393,31.62073862
-13392,26.48295259
-13391,28.58477415
-13390,29.56562421
-13389,33.44231731
-13388,28.67818844
-13387,33.95609591
-13386,32.18122437
-13385,30.96683858
-13384,27.32368121
-13383,28.95843131
-13382,30.1728171
-13381,32.4147601
-13380,26.20270877
-13379,28.77160273
-13378,21.39187275
-13377,21.67211563
-13376,20.13077982
-13375,20.13077982
-13374,20.13077982
-13373,25.73563731
-13372,20.831387
-13371,25.92246589
-13370,25.2218587
-13369,26.01588018
-13368,22.18589423
-13367,25.64222302
-13366,26.29612306
-13365,29.47220992
-13364,25.08173727
-13363,29.37879563
-13362,26.85660881
-13361,27.04343739
-13360,22.97991571
-13359,24.84820154
-13358,25.08173727
-13357,30.12610996
-13356,26.20270877
-13355,29.84586708
-13354,31.01354573
-13353,30.63988856
-13352,25.36198014
-13351,28.58477415
-13350,27.93087411
-13349,31.06025287
-13348,26.57636593
-13347,28.72489559
-13346,26.20270877
-13345,20.45772984
-13344,19.94395124
-13343,19.94395124
-13342,19.47687978
-13341,24.94161583
-13340,20.97150844
-13339,25.59551587
-13338,24.98832298
-13337,26.06258733
-13336,22.41942996
-13335,24.00747292
-13334,25.68893016
-13333,30.31293854
-13332,24.75478725
-13331,26.52965974
-13330,25.40868729
-13329,25.12844441
-13328,19.99065838
-13327,19.99065838
-13326,21.34516561
-13325,25.59551587
-13324,22.41942996
-13323,25.92246589
-13322,25.03503012
-13321,25.68893016
-13320,19.99065838
-13319,21.34516561
-13318,22.41942996
-13317,25.03503012
-13316,19.99065838
-13315,22.41942996
-13314,19.99065838
-13313,19.99065838
-13312,14.52592233
-13311,14.52592233
-13310,14.52592233
-13309,16.4409153
-13308,14.52592233
-13307,18.35590828
-13306,16.4409153
-13305,20.17748696
-13304,14.52592233
-13303,17.74871538
-13302,18.35590828
-13301,23.40028002
-13300,16.4409153
-13299,23.77393719
-13298,20.17748696
-13297,20.36431555
-13296,14.52592233
-13295,17.00140105
-13294,17.74871538
-13293,15.46006524
-13292,18.35590828
-13291,22.60625949
-13290,23.40028002
-13289,24.24100864
-13288,16.4409153
-13287,22.69967283
-13286,23.77393719
-13285,25.8757597
-13284,20.17748696
-13283,22.97991571
-13282,20.36431555
-13281,20.73797271
-13280,14.52592233
-13279,14.52592233
-13278,17.84212968
-13277,20.78467986
-13276,19.33675834
-13275,22.46613711
-13274,19.94395124
-13273,26.80990166
-13272,19.8038298
-13271,22.13918709
-13270,24.61466676
-13269,30.73330285
-13268,26.24941686
-13267,27.88416696
-13266,26.62307308
-13265,26.10929447
-13264,20.69126557
-13263,21.06492273
-13262,23.07333
-13261,27.74404553
-13260,24.05418006
-13259,29.56562421
-13258,29.61233136
-13257,28.72489559
-13256,24.24100864
-13255,25.78234445
-13254,26.3428302
-13253,30.03269567
-13252,24.28771579
-13251,25.12844441
-13250,22.97991571
-13249,23.54040146
-13248,15.31994381
-13247,15.31994381
-13246,15.31994381
-13245,23.82064433
-13244,18.12237255
-13243,23.12003715
-13242,23.96076577
-13241,28.81830893
-13240,19.29005119
-13239,21.11162988
-13238,23.07333095
-13237,30.31293854
-13236,22.41942996
-13235,27.32368121
-13234,28.63148034
-13233,28.72489464
-13232,20.13077982
-13231,21.48528704
-13230,22.18589518
-13229,28.35123842
-13228,24.61466676
-13227,27.79075267
-13226,30.63988856
-13225,33.20878158
-13224,26.15600257
-13223,27.37038836
-13222,27.88416696
-13221,34.5632888
-13220,28.39794462
-13219,31.99439579
-13218,28.0709946
-13217,27.04343739
-13216,20.64455842
-13215,20.64455842
-13214,21.39187275
-13213,22.97991571
-13212,26.80990261
-13211,29.37879563
-13210,30.45305998
-13209,33.58243874
-13208,26.24941686
-13207,28.72489559
-13206,29.70574565
-13205,37.9262033
-13204,31.76086006
-13203,33.90938876
-13202,30.35964569
-13201,31.01354573
-13200,25.68893016
-13199,25.64222302
-13198,25.59551682
-13197,30.87342429
-13196,26.9500231
-13195,31.10696002
-13194,31.71415291
-13193,31.52732433
-13192,25.03503012
-13191,25.40868729
-13190,26.9500231
-13189,30.82671714
-13188,24.38113008
-13187,26.48295164
-13186,24.84820154
-13185,24.84820154
-13184,17.93554397
-13183,17.93554397
-13182,17.93554397
-13181,22.88650142
-13180,17.93554397
-13179,24.94161678
-13178,24.84820154
-13177,28.25782318
-13176,20.27090126
-13175,24.00747292
-13174,25.2685668
-13173,30.31293854
-13172,25.96917304
-13171,28.49135986
-13170,28.86501607
-13169,29.42550277
-13168,21.06492273
-13167,23.6805229
-13166,21.85894421
-13165,29.23867419
-13164,24.80149534
-13163,29.93928138
-13162,30.63988856
-13161,33.72256018
-13160,25.08173727
-13159,22.79308713
-13158,27.60392314
-13157,34.23633878
-13156,29.42550277
-13155,30.78001
-13154,29.79915994
-13153,28.77160273
-13152,21.57870134
-13151,21.57870134
-13150,24.05418101
-13149,28.72489559
-13148,23.96076672
-13147,28.21111698
-13146,32.08781008
-13145,36.57169607
-13144,28.0242884
-13143,29.56562421
-13142,30.54647427
-13141,35.49743172
-13140,33.34890302
-13139,36.01121032
-13138,36.2914532
-13137,33.95609591
-13136,28.44465271
-13135,29.09855275
-13134,29.47220992
-13133,34.93694597
-13132,29.47220992
-13131,32.69500297
-13130,34.70341024
-13129,35.1704817
-13128,29.42550277
-13127,30.78001
-13126,32.97524585
-13125,35.45072457
-13124,28.11770269
-13123,30.1728171
-13122,27.74404553
-13121,28.0242884
-13120,23.16674429
-13119,23.16674429
-13118,23.16674429
-13117,28.11770269
-13116,23.21345144
-13115,28.538067
-13114,27.83745982
-13113,33.11536729
-13112,24.66137296
-13111,26.76319546
-13110,27.55721694
-13109,33.90938876
-13108,28.72489559
-13107,28.35123747
-13106,34.14292449
-13105,34.28304593
-13104,23.82064528
-13103,27.60392409
-13102,27.97758125
-13101,34.00280306
-13100,30.1728171
-13099,33.34890302
-13098,38.34656761
-13097,35.1704817
-13096,32.4147601
-13095,33.25548872
-13094,33.62914589
-13093,37.08547468
-13092,30.59318142
-13091,32.46146725
-13090,31.48061719
-13089,27.74404458
-13088,25.8290516
-13087,25.8290516
-13086,27.23026597
-13085,31.8542734
-13084,27.13685168
-13083,32.32134581
-13082,31.66744577
-13081,31.8542734
-13080,28.02428745
-13079,31.48061719
-13078,31.62073862
-13077,35.77767459
-13076,31.62073862
-13075,34.00280306
-13074,32.46146725
-13073,32.9285387
-13072,25.78234445
-13071,26.38953735
-13070,27.51050885
-13069,32.88183156
-13068,27.83745887
-13067,30.87342429
-13066,31.57403148
-13065,32.36805295
-13064,25.315273
-13063,26.29612306
-13062,26.3428302
-13061,30.03269567
-13060,25.59551587
-13059,27.23026597
-13058,25.59551587
-13057,25.59551587
-13056,18.35590828
-13055,18.35590828
-13054,18.35590828
-13053,22.5595514
-13052,18.35590828
-13051,22.13918709
-13050,22.5595514
-13049,26.20270877
-13048,18.35590828
-13047,23.5871086
-13046,24.42783818
-13045,29.33208848
-13044,24.38113008
-13043,27.5105098
-13042,28.0709946
-13041,28.53806605
-13040,20.13077982
-13039,21.67211563
-13038,23.86735148
-13037,28.21111698
-13036,25.03503012
-13035,29.05184561
-13034,29.75245279
-13033,32.18122437
-13032,24.89490868
-13031,27.69733838
-13030,28.72489559
-13029,34.89023883
-13028,28.538067
-13027,30.45305903
-13026,28.58477415
-13025,27.97758125
-13024,20.27090126
-13023,20.27090126
-13022,22.5595514
-13021,27.46380265
-13020,22.88650142
-13019,27.83745982
-13018,27.79075267
-13017,32.9285387
-13016,25.12844536
-13015,26.95002405
-13014,31.52732433
-13013,37.27230326
-13012,32.78841727
-13011,34.79682453
-13010,34.93694597
-13009,33.62914589
-13008,27.37038836
-13007,29.37879563
-13006,28.39794557
-13005,33.021953
-13004,27.23026692
-13003,30.96683858
-13002,36.05791747
-13001,36.2914532
-13000,30.73330285
-12999,31.48061719
-12998,32.08781008
-12997,35.49743172
-12996,30.92013144
-12995,32.18122437
-12994,30.2662314
-12993,30.68659571
-12992,24.28771579
-12991,24.28771579
-12990,24.28771579
-12989,28.07099555
-12988,25.68893016
-12987,30.07940281
-12986,28.16440984
-12985,33.58243874
-12984,23.30686668
-12983,25.64222397
-12982,29.00513846
-12981,37.55254613
-12980,31.80756721
-12979,31.57403148
-12978,33.06866014
-12977,33.48902445
-12976,27.37038836
-12975,29.33208848
-12974,29.42550277
-12973,34.79682453
-12972,30.59318142
-12971,31.15366717
-12970,37.22559611
-12969,37.13218182
-12968,33.76926733
-12967,33.67585304
-12966,31.62073862
-12965,36.24474605
-12964,31.85427435
-12963,34.23633878
-12962,32.4147601
-12961,30.82671714
-12960,28.72489559
-12959,28.72489559
-12958,28.67818844
-12957,34.09621735
-12956,29.6590385
-12955,32.32134581
-12954,33.72256018
-12953,30.82671714
-12952,27.60392409
-12951,32.83512441
-12950,34.18963164
-12949,36.47828178
-12948,28.72489559
-12947,29.79915994
-12946,29.51891706
-12945,30.2662314
-12944,24.94161678
-12943,26.24941686
-12942,26.52965974
-12941,30.45305998
-12940,27.55721694
-12939,30.49976712
-12938,30.07940281
-12937,31.38720289
-12936,25.7823454
-12935,26.66978117
-12934,27.74404458
-12933,30.82671714
-12932,23.82064528
-12931,25.2218587
-12930,23.91405957
-12929,23.91405957
-12928,21.90565136
-12927,21.90565136
-12926,21.90565136
-12925,25.54880968
-12924,21.90565136
-12923,25.2218587
-12922,26.85660976
-12921,26.9033169
-12920,22.41942996
-12919,27.04343834
-12918,26.34283115
-12917,31.06025287
-12916,27.41709551
-12915,30.78001
-12914,26.52965974
-12913,27.88416696
-12912,22.5595514
-12911,25.68893111
-12910,26.43624449
-12909,31.15366717
-12908,26.57636593
-12907,28.91172417
-12906,31.06025287
-12905,32.60158868
-12904,27.27697407
-12903,30.78001
-12902,31.01354573
-12901,31.20037431
-12900,26.10929447
-12899,27.69733743
-12898,26.43624449
-12897,26.34283115
-12896,22.5595514
-12895,22.5595514
-12894,26.52965974
-12893,30.2662314
-12892,27.23026692
-12891,30.49976712
-12890,31.52732433
-12889,31.38720289
-12888,28.0242884
-12887,30.73330285
-12886,30.73330285
-12885,38.01961759
-12884,34.14292449
-12883,31.71415291
-12882,29.93928138
-12881,30.82671714
-12880,27.18355978
-12879,27.60392409
-12878,27.88416696
-12877,32.9285387
-12876,27.69733838
-12875,32.78841727
-12874,29.61233136
-12873,28.5847732
-12872,25.315273
-12871,26.66978022
-12870,26.57636593
-12869,32.27463866
-12868,27.23026692
-12867,28.39794557
-12866,23.40028002
-12865,23.6805229
-12864,21.48528704
-12863,21.4385799
-12862,21.4385799
-12861,26.15600162
-12860,23.02662285
-12859,26.52965879
-12858,27.37038836
-12857,26.71648737
-12856,22.65296569
-12855,26.20270877
-12854,27.65063028
-12853,32.22793152
-12852,28.39794557
-12851,30.63988856
-12850,27.32368026
-12849,27.18355883
-12848,23.44698717
-12847,26.24941591
-12846,25.45539443
-12845,31.2937886
-12844,26.71648737
-12843,29.93928138
-12842,33.39561016
-12841,31.76086006
-12840,27.41709551
-12839,28.81830988
-12838,27.60392314
-12837,32.32134581
-12836,27.55721599
-12835,28.91172417
-12834,25.73563731
-12833,22.74637998
-12832,21.99906565
-12831,21.99906565
-12830,22.13918709
-12829,26.62307308
-12828,22.60625854
-12827,25.87575875
-12826,27.4638017
-12825,27.74404458
-12824,23.26015858
-12823,27.04343739
-12822,26.57636593
-12821,33.81597447
-12820,27.88416601
-12819,28.538067
-12818,26.62307308
-12817,26.71648737
-12816,18.07566541
-12815,18.82297974
-12814,18.91639403
-12813,23.07333
-12812,19.57029407
-12811,23.16674429
-12810,23.6805229
-12809,24.05418006
-12808,18.35590828
-12807,19.10322261
-12806,19.89724409
-12805,23.16674429
-12804,18.35590828
-12803,19.89724409
-12802,18.35590828
-12801,18.35590828
-12800,16.25408672
-12799,16.25408672
-12798,16.25408672
-12797,20.13077982
-12796,16.25408672
-12795,20.08407267
-12794,20.13077982
-12793,17.51517966
-12792,16.25408672
-12791,19.89724409
-12790,20.08407267
-12789,23.96076577
-12788,20.13077982
-12787,24.52125152
-12786,17.51517966
-12785,19.61700121
-12784,16.25408672
-12783,19.38346549
-12782,20.41102269
-12781,25.08173822
-12780,20.50443698
-12779,24.14759435
-12778,26.01588113
-12777,27.27697407
-12776,21.62540848
-12775,24.28771579
-12774,24.61466581
-12773,26.9500231
-12772,21.71882277
-12771,22.88650142
-12770,22.65296569
-12769,22.37272281
-12768,17.42176536
-12767,17.42176536
-12766,20.22419411
-12765,24.7080801
-12764,21.48528704
-12763,23.5871086
-12762,26.15600257
-12761,25.96917304
-12760,21.53199419
-12759,23.02662285
-12758,24.52125152
-12757,30.03269567
-12756,26.01588113
-12755,29.19196704
-12754,27.65063123
-12753,27.09014453
-12752,22.13918709
-12751,23.26015858
-12750,25.12844536
-12749,31.38720289
-12748,26.34283115
-12747,29.6590385
-12746,26.66978022
-12745,26.71648832
-12744,21.39187275
-12743,19.61700121
-12742,22.04577279
-12741,26.99673024
-12740,21.62540848
-12739,23.63381575
-12738,21.53199419
-12737,21.76552992
-12736,16.95469391
-12735,16.95469391
-12734,16.95469391
-12733,24.84820154
-12732,20.9248013
-12731,24.42783723
-12730,25.40868824
-12729,26.10929447
-12728,20.9248013
-12727,22.60625854
-12726,24.56795866
-12725,29.70574565
-12724,25.92246684
-12723,30.12610996
-12722,26.48295164
-12721,26.06258733
-12720,22.41942996
-12719,24.56795866
-12718,24.33442294
-12717,28.07099555
-12716,23.16674429
-12715,27.23026692
-12714,29.75245279
-12713,32.55488154
-12712,25.68893111
-12711,29.23867419
-12710,28.63148129
-12709,33.34890302
-12708,27.74404553
-12707,29.1452599
-12706,26.57636688
-12705,26.24941591
-12704,21.67211563
-12703,21.67211563
-12702,22.46613711
-12701,29.05184561
-12700,26.43624544
-12699,30.07940281
-12698,31.34049575
-12697,32.50817439
-12696,25.87575875
-12695,28.30453032
-12694,29.98598852
-12693,33.48902445
-12692,28.5847732
-12691,28.91172322
-12690,28.25782413
-12689,27.69733743
-12688,21.53199419
-12687,21.62540848
-12686,21.62540848
-12685,27.13685168
-12684,21.48528704
-12683,28.30453127
-12682,28.0709946
-12681,28.0709946
-12680,21.39187275
-12679,22.88650142
-12678,23.44698717
-12677,27.88416601
-12676,21.81223707
-12675,22.65296569
-12674,22.09247994
-12673,22.09247994
-12672,18.26249399
-12671,18.26249399
-12670,18.26249399
-12669,21.71882277
-12668,18.26249399
-12667,23.49369431
-12666,24.33442294
-12665,24.38113008
-12664,20.55114413
-12663,23.82064433
-12662,23.63381575
-12661,28.95843131
-12660,25.03503012
-12659,29.23867419
-12658,26.52965879
-12657,24.98832298
-12656,21.67211563
-12655,23.16674429
-12654,23.63381575
-12653,28.72489559
-12652,24.33442294
-12651,27.79075267
-12650,28.63148129
-12649,31.20037431
-12648,25.17515156
-12647,27.88416696
-12646,28.49135986
-12645,31.2937886
-12644,25.54880872
-12643,27.65063123
-12642,25.54880968
-12641,25.59551682
-12640,21.29845846
-12639,21.29845846
-12638,23.96076577
-12637,27.55721694
-12636,24.1943015
-12635,26.15600162
-12634,29.56562421
-12633,32.18122437
-12632,25.2218587
-12631,27.79075172
-12630,27.65063123
-12629,37.22559611
-12628,33.30219587
-12627,35.1704817
-12626,32.9285387
-12625,32.83512441
-12624,28.21111698
-12623,28.67818844
-12622,29.93928138
-12621,31.24708146
-12620,30.35964569
-12619,34.46987451
-12618,30.03269567
-12617,30.87342429
-12616,26.43624449
-12615,27.41709551
-12614,28.30453127
-12613,29.6590385
-12612,26.66978022
-12611,27.93087411
-12610,24.14759435
-12609,24.14759435
-12608,22.37272281
-12607,22.37272281
-12606,22.37272281
-12605,26.48295164
-12604,22.69967283
-12603,26.90331595
-12602,27.13685168
-12601,27.60392314
-12600,23.54040146
-12599,27.74404553
-12598,26.10929447
-12597,30.82671714
-12596,27.09014548
-12595,31.66744577
-12594,28.538067
-12593,28.95843036
-12592,23.72723004
-12591,26.9500231
-12590,27.69733743
-12589,31.80756721
-12588,29.33208848
-12587,31.71415291
-12586,32.9285387
-12585,31.10696002
-12584,27.69733838
-12583,28.21111698
-12582,29.09855275
-12581,30.73330285
-12580,27.27697407
-12579,28.35123842
-12578,28.44465271
-12577,24.61466676
-12576,22.88650142
-12575,22.88650142
-12574,24.28771674
-12573,28.77160273
-12572,23.91405862
-12571,28.95843131
-12570,29.75245279
-12569,27.69733743
-12568,24.80149439
-12567,25.315273
-12566,28.21111698
-12565,34.14292449
-12564,28.44465271
-12563,29.79915994
-12562,28.39794557
-12561,26.06258828
-12560,22.93320856
-12559,22.46613711
-12558,23.5871086
-12557,27.83745982
-12556,23.82064433
-12555,26.99673119
-12554,29.28538038
-12553,26.85660976
-12552,17.28164393
-12551,18.91639403
-12550,18.54273686
-12549,23.63381575
-12548,17.84212968
-12547,18.6828583
-12546,17.84212968
-12545,17.84212968
-12544,16.02055099
-12543,16.02055099
-12542,16.02055099
-12541,19.89724409
-12540,16.02055099
-12539,19.71041551
-12538,19.89724409
-12537,19.75712265
-12536,16.02055099
-12535,20.73797271
-12534,21.06492273
-12533,25.12844441
-12532,20.831387
-12531,24.28771579
-12530,22.18589423
-12529,20.78467986
-12528,16.72115818
-12527,19.75712265
-12526,21.20504417
-12525,26.06258733
-12524,20.73797271
-12523,23.72723004
-12522,25.315273
-12521,27.13685263
-12520,22.13918709
-12519,25.45539538
-12518,25.17515156
-12517,28.21111698
-12516,22.60625854
-12515,23.77393719
-12514,23.49369431
-12513,22.79308713
-12512,18.26249399
-12511,18.26249399
-12510,20.97150844
-12509,25.26856585
-12508,21.99906565
-12507,25.2218587
-12506,26.01588113
-12505,27.04343739
-12504,21.57870134
-12503,24.84820154
-12502,24.38113103
-12501,30.1728171
-12500,26.10929542
-12499,29.37879563
-12498,29.09855275
-12497,27.5105098
-12496,22.18589423
-12495,22.69967283
-12494,27.13685263
-12493,31.20037431
-12492,26.10929542
-12491,29.51891706
-12490,29.28538134
-12489,27.9775803
-12488,21.9523585
-12487,22.88650142
-12486,23.82064433
-12485,27.4638017
-12484,22.37272281
-12483,20.3176084
-12482,21.71882277
-12481,21.90565136
-12480,17.93554397
-12479,17.93554397
-12478,17.93554397
-12477,23.91405862
-12476,19.47687978
-12475,22.69967283
-12474,23.96076577
-12473,25.68893016
-12472,21.39187275
-12471,23.72723004
-12470,24.52125152
-12469,28.538067
-12468,25.22185966
-12467,28.86501702
-12466,26.48295164
-12465,25.59551587
-12464,20.3176084
-12463,22.27930852
-12462,23.5871086
-12461,29.79915994
-12460,25.40868729
-12459,28.11770174
-12458,32.60158868
-12457,32.46146725
-12456,27.60392314
-12455,29.33208848
-12454,29.79915994
-12453,29.75245279
-12452,26.15600162
-12451,28.11770269
-12450,25.8290516
-12449,23.6805229
-12448,21.90565136
-12447,21.90565136
-12446,22.37272281
-12445,27.69733743
-12444,23.40028002
-12443,25.87575875
-12442,26.66978117
-12441,27.83745982
-12440,23.35357287
-12439,27.55721599
-12438,28.39794557
-12437,32.46146725
-12436,27.23026692
-12435,28.72489559
-12434,26.9033169
-12433,28.0242884
-12432,22.46613711
-12431,23.63381575
-12430,23.54040146
-12429,29.42550277
-12428,24.33442294
-12427,27.83745982
-12426,27.88416601
-12425,27.69733838
-12424,22.46613711
-12423,23.07333
-12422,23.63381575
-12421,27.93087316
-12420,15.9271367
-12419,17.5618868
-12418,16.20737958
-12417,16.20737958
-12416,15.17982237
-12415,15.17982237
-12414,15.17982237
-12413,19.47687978
-12412,15.17982237
-12411,19.33675834
-12410,20.59785128
-12409,21.34516561
-12408,15.9271367
-12407,19.99065838
-12406,20.03736553
-12405,24.52125152
-12404,20.45772984
-12403,24.70808105
-12402,20.97150844
-12401,21.76552992
-12400,16.62774389
-12399,20.03736553
-12398,20.55114413
-12397,25.03503107
-12396,20.55114413
-12395,23.30686573
-12394,24.94161678
-12393,27.37038836
-12392,21.34516561
-12391,25.7823454
-12390,25.45539443
-12389,26.52965879
-12388,20.87809415
-12387,22.65296569
-12386,20.73797271
-12385,19.33675834
-12384,16.72115818
-12383,16.72115818
-12382,19.00980832
-12381,24.1943015
-12380,20.78467986
-12379,23.44698717
-12378,23.96076577
-12377,25.36198014
-12376,20.55114413
-12375,23.40028002
-12374,24.38113008
-12373,31.38720289
-12372,26.43624449
-12371,27.88416696
-12370,25.17515156
-12369,25.26856585
-12368,21.06492273
-12367,21.4385799
-12366,22.37272281
-12365,25.96917399
-12364,22.32601567
-12363,27.4638017
-12362,26.43624449
-12361,26.06258828
-12360,21.57870134
-12359,22.65296569
-12358,23.30686573
-12357,27.13685168
-12356,21.90565136
-12355,23.07333
-12354,16.20737958
-12353,16.20737958
-12352,15.46006524
-12351,15.46006524
-12350,15.46006524
-12349,20.55114413
-12348,16.02055099
-12347,20.36431555
-12346,21.06492273
-12345,21.4385799
-12344,16.90798676
-12343,20.78467986
-12342,20.55114413
-12341,25.08173822
-12340,21.48528704
-12339,25.50210158
-12338,21.34516561
-12337,20.97150844
-12336,16.86127962
-12335,19.33675834
-12334,20.55114413
-12333,24.24100959
-12332,20.03736553
-12331,24.33442294
-12330,26.62307308
-12329,25.45539443
-12328,21.34516561
-12327,22.65296569
-12326,22.60625854
-12325,26.71648832
-12324,21.85894421
-12323,23.5871086
-12322,22.27930852
-12321,16.20737958
-12320,15.46006524
-12319,15.46006524
-12318,16.02055099
-12317,21.06492273
-12316,16.90798676
-12315,20.55114413
-12314,21.48528704
-12313,21.34516561
-12312,16.86127962
-12311,20.55114413
-12310,20.03736553
-12309,26.62307308
-12308,21.34516561
-12307,22.60625854
-12306,21.85894421
-12305,22.27930852
-12304,15.46006524
-12303,16.02055099
-12302,16.90798676
-12301,21.48528704
-12300,16.86127962
-12299,20.03736553
-12298,21.34516561
-12297,21.85894421
-12296,15.46006524
-12295,16.90798676
-12294,16.86127962
-12293,21.34516561
-12292,15.46006524
-12291,16.86127962
-12290,15.46006524
-12289,15.46006524
-12288,9.388136296
-12287,9.761793462
-12286,9.761793462
-12285,13.91872943
-12284,9.761793462
-12283,10.69593638
-12282,13.91872943
-12281,15.78701526
-12280,9.761793462
-12279,13.87202229
-12278,10.69593638
-12277,18.82297974
-12276,13.91872943
-12275,17.93554397
-12274,15.78701526
-12273,14.85287235
-12272,9.761793462
-12271,12.93787937
-12270,13.87202229
-12269,18.35590828
-12268,10.69593638
-12267,16.48762245
-12266,18.82297974
-12265,19.57029407
-12264,13.91872943
-12263,18.07566541
-12262,17.93554397
-12261,22.09247994
-12260,15.78701526
-12259,17.79542253
-12258,14.85287235
-12257,14.75945806
-12256,9.761793462
-12255,9.761793462
-12254,12.93787937
-12253,17.65530109
-12252,13.87202229
-12251,14.19897231
-12250,18.35590828
-12249,21.34516561
-12248,10.69593638
-12247,16.76786532
-12246,16.48762245
-12245,22.5595514
-12244,18.82297974
-12243,22.83979427
-12242,19.57029407
-12241,19.10322261
-12240,13.91872943
-12239,15.64689383
-12238,18.07566541
-12237,23.02662285
-12236,17.93554397
-12235,21.11162988
-12234,22.09247994
-12233,20.87809415
-12232,15.88042955
-12231,16.86127962
-12230,17.88883682
-12229,21.48528704
-12228,16.02055099
-12227,18.1690797
-12226,14.75945806
-12225,14.75945806
-12224,9.761793462
-12223,9.761793462
-12222,9.761793462
-12221,17.46847251
-12220,12.93787937
-12219,14.10555802
-12218,17.65530109
-12217,19.57029407
-12216,13.87202229
-12215,16.02055099
-12214,14.19897231
-12213,22.93320856
-12212,18.35590828
-12211,24.05418101
-12210,21.34516561
-12209,20.08407267
-12208,10.69593638
-12207,16.02055099
-12206,16.76786532
-12205,21.81223707
-12204,16.16067243
-12203,20.55114413
-12202,22.5595514
-12201,23.44698717
-12200,18.82297974
-12199,22.18589423
-12198,22.83979427
-12197,26.9500231
-12196,19.57029407
-12195,22.69967283
-12194,19.10322261
-12193,18.58944401
-12192,13.91872943
-12191,13.91872943
-12190,15.64689383
-12189,20.08407267
-12188,18.07566541
-12187,19.8038298
-12186,23.02662285
-12185,25.12844441
-12184,17.93554397
-12183,21.67211563
-12182,21.11162988
-12181,27.93087411
-12180,22.41942996
-12179,22.32601567
-12178,21.20504417
-12177,21.11162988
-12176,15.78701526
-12175,16.5343296
-12174,16.39420816
-12173,20.9248013
-12172,17.79542253
-12171,20.9248013
-12170,21.48528704
-12169,22.23260138
-12168,15.31994381
-12167,17.23493678
-12166,18.12237255
-12165,21.85894421
-12164,14.71275091
-12163,17.37505822
-12162,14.8061652
-12161,14.8061652
-12160,9.761793462
-12159,9.761793462
-12158,9.761793462
-12157,13.91872943
-12156,9.761793462
-12155,14.43250804
-12154,18.12237255
-12153,19.43017263
-12152,13.49836512
-12151,18.02895826
-12150,15.69360097
-12149,23.86735148
-12148,18.58944401
-12147,23.6338167
-12146,20.78467986
-12145,21.15833702
-12144,15.9271367
-12143,18.26249399
-12142,17.46847251
-12141,22.60625854
-12140,17.0481082
-12139,22.88650142
-12138,24.56795961
-12137,26.52965974
-12136,20.36431555
-12135,24.10088816
-12134,24.10088816
-12133,27.41709551
-12132,22.41942996
-12131,24.61466581
-12130,22.69967283
-12129,21.71882277
-12128,14.47921518
-12127,14.47921518
-12126,17.70200824
-12125,22.18589423
-12124,17.98225111
-12123,19.85053694
-12122,24.24100959
-12121,29.05184466
-12120,19.66370836
-12119,22.13918709
-12118,22.74637998
-12117,26.85660976
-12116,24.28771579
-12115,28.25782413
-12114,26.48295259
-12113,29.0985518
-12112,20.9248013
-12111,22.04577279
-12110,24.00747292
-12109,30.12610996
-12108,23.91405862
-12107,28.16440984
-12106,29.23867324
-12105,28.67818749
-12104,21.71882277
-12103,23.91405862
-12102,24.28771579
-12101,28.63148129
-12100,21.90565136
-12099,23.86735148
-12098,21.53199419
-12097,21.53199419
-12096,15.78701526
-12095,15.78701526
-12094,15.78701526
-12093,19.66370836
-12092,17.37505822
-12091,21.4385799
-12090,22.09247994
-12089,28.0709946
-12088,19.47687978
-12087,22.5595514
-12086,23.35357287
-12085,30.07940281
-12084,25.2685668
-12083,27.46380265
-12082,27.09014548
-12081,28.44465271
-12080,19.85053694
-12079,22.51284425
-12078,24.33442294
-12077,29.28538134
-12076,25.50210158
-12075,27.88416696
-12074,30.59318142
-12073,28.35123842
-12072,24.10088721
-12071,25.12844441
-12070,25.50210253
-12069,28.95843131
-12068,23.44698717
-12067,25.64222302
-12066,24.28771579
-12065,19.43017263
-12064,17.88883682
-12063,17.88883682
-12062,19.05651547
-12061,24.00747292
-12060,19.14992976
-12059,24.38113008
-12058,23.82064433
-12057,23.5871086
-12056,19.71041551
-12055,23.40028002
-12054,24.00747292
-12053,30.49976712
-12052,24.00747292
-12051,25.45539443
-12050,24.61466581
-12049,24.66137296
-12048,17.60859395
-12047,18.40261543
-12046,18.77627259
-12045,22.88650142
-12044,18.77627259
-12043,22.18589423
-12042,23.26015858
-12041,23.72723004
-12040,16.95469391
-12039,18.44932257
-12038,19.24334405
-12037,22.88650142
-12036,17.23493678
-12035,19.33675834
-12034,17.23493678
-12033,17.23493678
-12032,11.67678644
-12031,11.67678644
-12030,11.67678644
-12029,16.16067243
-12028,11.67678644
-12027,16.02055099
-12026,16.16067243
-12025,17.28164393
-12024,11.67678644
-12023,17.88883682
-12022,18.63615115
-12021,24.05418006
-12020,19.14992976
-12019,22.69967283
-12018,20.27090126
-12017,20.41102269
-12016,13.49836512
-12015,13.49836512
-12014,18.40261543
-12013,23.49369431
-12012,19.1966369
-12011,23.16674429
-12010,24.38113008
-12009,27.4638017
-12008,19.47687978
-12007,23.44698717
-12006,24.1943015
-12005,28.25782413
-12004,21.67211563
-12003,22.69967283
-12002,20.78467986
-12001,20.78467986
-12000,15.36665095
-11999,15.4133581
-11998,17.98225111
-11997,22.74637998
-11996,17.98225111
-11995,20.73797271
-11994,23.54040241
-11993,25.54880872
-11992,18.40261543
-11991,20.59785128
-11990,24.33442389
-11989,28.07099555
-11988,24.66137391
-11987,27.18355978
-11986,27.09014548
-11985,26.20270877
-11984,20.41102269
-11983,21.62540848
-11982,23.63381575
-11981,29.47220992
-11980,23.72723004
-11979,29.09855275
-11978,26.76319546
-11977,27.93087411
-11976,22.32601567
-11975,23.5871086
-11974,24.61466581
-11973,27.4638017
-11972,22.37272281
-11971,24.80149439
-11970,21.34516561
-11969,21.67211563
-11968,15.74030812
-11967,15.74030812
-11966,15.74030812
-11965,21.67211563
-11964,15.74030812
-11963,16.20737958
-11962,21.25175132
-11961,26.57636593
-11960,17.42176536
-11959,21.01821559
-11958,20.3176084
-11957,27.79075267
-11956,23.96076672
-11955,29.61233136
-11954,29.47220897
-11953,29.56562326
-11952,19.47687978
-11951,20.97150844
-11950,22.69967283
-11949,28.07099555
-11948,23.21345144
-11947,25.92246589
-11946,27.69733838
-11945,32.97524585
-11944,24.56795961
-11943,28.77160273
-11942,28.58477415
-11941,33.76926733
-11940,26.20270877
-11939,28.77160178
-11938,27.55721599
-11937,26.57636593
-11936,20.831387
-11935,20.831387
-11934,21.9523585
-11933,27.41709551
-11932,24.33442294
-11931,26.52965974
-11930,30.12610996
-11929,33.62914589
-11928,24.28771579
-11927,28.35123842
-11926,28.538067
-11925,35.35731028
-11924,29.93928138
-11923,31.62073862
-11922,29.56562421
-11921,29.05184561
-11920,22.32601567
-11919,24.7080801
-11918,24.10088721
-11917,27.60392409
-11916,25.59551587
-11915,29.56562421
-11914,29.6590385
-11913,29.42550277
-11912,21.29845846
-11911,23.49369431
-11910,23.91405862
-11909,27.65063028
-11908,20.9248013
-11907,24.1943015
-11906,21.81223707
-11905,21.81223707
-11904,16.02055099
-11903,16.02055099
-11902,16.02055099
-11901,16.4409153
-11900,16.02055099
-11899,21.85894421
-11898,21.67211563
-11897,25.03503012
-11896,16.67445103
-11895,20.78467986
-11894,21.85894421
-11893,27.74404553
-11892,21.39187275
-11891,29.42550277
-11890,27.4638017
-11889,27.51050885
-11888,20.55114413
-11887,22.37272281
-11886,23.54040241
-11885,29.42550277
-11884,24.56795961
-11883,29.79915994
-11882,30.49976712
-11881,30.54647427
-11880,25.22185966
-11879,29.28538134
-11878,28.58477415
-11877,34.84353168
-11876,27.69733743
-11875,28.91172322
-11874,28.538067
-11873,27.46380265
-11872,21.81223707
-11871,21.57870134
-11870,22.32601567
-11869,28.35123842
-11868,25.315273
-11867,27.37038836
-11866,29.56562421
-11865,32.18122437
-11864,25.68893111
-11863,28.77160273
-11862,29.56562421
-11861,35.54413887
-11860,31.43391004
-11859,32.74171012
-11858,28.49135891
-11857,30.07940281
-11856,25.45539443
-11855,26.01588018
-11854,26.52965879
-11853,30.40635283
-11852,26.48295259
-11851,32.08781008
-11850,29.93928138
-11849,28.81830988
-11848,23.82064433
-11847,24.89490868
-11846,25.26856585
-11845,31.06025287
-11844,25.03503012
-11843,25.64222302
-11842,19.75712265
-11841,20.13077982
-11840,18.86968688
-11839,18.86968688
-11838,18.86968688
-11837,23.6805229
-11836,19.71041551
-11835,23.21345144
-11834,24.28771579
-11833,22.74637998
-11832,18.30920113
-11831,23.91405862
-11830,24.75478725
-11829,26.29612306
-11828,23.63381575
-11827,27.93087316
-11826,23.02662285
-11825,23.26015858
-11824,19.33675834
-11823,21.76552992
-11822,22.79308713
-11821,26.52965974
-11820,23.54040146
-11819,27.69733743
-11818,31.34049575
-11817,28.53806605
-11816,24.98832298
-11815,25.315273
-11814,26.20270877
-11813,29.75245279
-11812,23.44698717
-11811,24.89490868
-11810,25.26856585
-11809,20.03736553
-11808,18.91639403
-11807,18.91639403
-11806,18.6828583
-11805,23.26015858
-11804,19.33675834
-11803,24.33442294
-11802,23.49369431
-11801,24.00747292
-11800,19.47687978
-11799,22.93320856
-11798,24.38113008
-11797,29.51891706
-11796,24.61466581
-11795,25.8290516
-11794,23.12003715
-11793,24.84820154
-11792,17.65530109
-11791,18.49602972
-11790,18.44932257
-11789,23.26015858
-11788,18.82297974
-11787,22.65296569
-11786,23.40028002
-11785,22.5595514
-11784,17.84212968
-11783,18.72956545
-11782,19.14992976
-11781,23.6805229
-11780,17.84212968
-11779,19.14992976
-11778,17.84212968
-11777,17.84212968
-11776,12.00373646
-11775,12.00373646
-11774,12.00373646
-11773,16.67445103
-11772,12.00373646
-11771,16.11396528
-11770,16.67445103
-11769,17.42176536
-11768,12.00373646
-11767,13.91872943
-11766,16.11396528
-11765,21.34516561
-11764,16.67445103
-11763,20.73797271
-11762,17.42176536
-11761,18.44932257
-11760,12.00373646
-11759,16.11396528
-11758,16.48762245
-11757,23.30686573
-11756,19.52358692
-11755,23.6805229
-11754,24.24100864
-11753,25.8290516
-11752,19.52358692
-11751,21.71882277
-11750,23.49369431
-11749,25.73563826
-11748,20.69126557
-11747,22.09247994
-11746,21.11162988
-11745,20.55114413
-11744,15.22652951
-11743,15.22652951
-11742,15.36665095
-11741,22.83979427
-11740,17.23493678
-11739,21.48528704
-11738,23.12003715
-11737,24.89490868
-11736,18.21578684
-11735,20.87809415
-11734,23.77393719
-11733,29.00513846
-11732,24.52125152
-11731,27.23026692
-11730,26.71648737
-11729,24.84820154
-11728,18.77627259
-11727,20.69126557
-11726,23.82064528
-11725,28.30453127
-11724,24.42783723
-11723,29.1452599
-11722,25.59551682
-11721,26.3428302
-11720,21.81223707
-11719,21.99906565
-11718,22.46613711
-11717,26.9500231
-11716,21.01821559
-11715,22.51284425
-11714,20.50443698
-11713,20.50443698
-11712,14.38580089
-11711,14.38580089
-11710,14.38580089
-11709,21.53199419
-11708,16.81457247
-11707,21.76552992
-11706,21.62540848
-11705,26.85660881
-11704,14.61933662
-11703,14.99299379
-11702,17.65530109
-11701,26.52965974
-11700,23.16674429
-11699,26.06258828
-11698,26.29612306
-11697,26.43624449
-11696,17.93554397
-11695,19.89724409
-11694,19.33675834
-11693,26.99673119
-11692,23.40028002
-11691,26.10929447
-11690,27.55721694
-11689,32.50817439
-11688,24.00747387
-11687,27.13685263
-11686,27.09014548
-11685,32.36805295
-11684,27.69733838
-11683,28.25782318
-11682,26.48295164
-11681,26.06258733
-11680,20.27090126
-11679,20.27090126
-11678,20.78467986
-11677,26.48295259
-11676,23.54040241
-11675,27.74404553
-11674,29.47220992
-11673,31.76086006
-11672,23.54040146
-11671,27.18355978
-11670,28.91172417
-11669,34.37646022
-11668,26.85660881
-11667,28.16440889
-11666,27.79075267
-11665,27.51050885
-11664,22.41942996
-11663,23.54040146
-11662,23.40028002
-11661,27.97758125
-11660,23.6805229
-11659,27.27697312
-11658,27.55721599
-11657,28.95843131
-11656,23.44698717
-11655,23.72723004
-11654,25.68893016
-11653,26.20270877
-11652,22.69967283
-11651,24.66137296
-11650,22.69967283
-11649,22.69967283
-11648,14.66604377
-11647,14.66604377
-11646,14.66604377
-11645,19.94395124
-11644,14.66604377
-11643,20.36431555
-11642,22.09247994
-11641,25.03503012
-11640,17.5618868
-11639,21.39187275
-11638,20.69126557
-11637,26.29612306
-11636,22.27930852
-11635,26.3895383
-11634,27.27697312
-11633,26.43624449
-11632,16.90798676
-11631,20.13077982
-11630,19.24334405
-11629,24.89490868
-11628,17.37505822
-11627,26.76319451
-11626,30.1728171
-11625,35.96450318
-11624,25.2685668
-11623,28.25782413
-11622,29.51891706
-11621,37.55254613
-11620,31.2937886
-11619,33.90938876
-11618,32.04110293
-11617,31.24708146
-11616,22.5595514
-11615,22.5595514
-11614,23.91405957
-11613,28.11770269
-11612,24.1943015
-11611,28.07099555
-11610,29.19196704
-11609,36.75852466
-11608,24.56795961
-11607,27.09014548
-11606,27.83745982
-11605,31.01354573
-11604,30.40635283
-11603,33.021953
-11602,38.39327476
-11601,37.45913184
-11600,27.5105098
-11599,28.49135986
-11598,29.93928138
-11597,34.89023883
-11596,30.59318142
-11595,34.0495102
-11594,37.03876753
-11593,36.47828178
-11592,32.32134581
-11591,32.60158868
-11590,34.46987451
-11589,37.9262033
-11588,30.96683858
-11587,33.95609591
-11586,30.68659571
-11585,30.96683858
-11584,22.55955235
-11583,22.83979522
-11582,22.83979522
-11581,30.54647427
-11580,23.72723099
-11579,27.13685263
-11578,31.01354573
-11577,37.03876753
-11576,27.13685263
-11575,27.74404553
-11574,29.79915994
-11573,34.14292449
-11572,30.07940281
-11571,35.96450318
-11570,36.75852466
-11569,37.36571755
-11568,27.69733838
-11567,29.6590385
-11566,29.6590385
-11565,36.10462461
-11564,30.78001
-11563,33.39561016
-11562,37.55254613
-11561,36.8052318
-11560,32.88183156
-11559,34.32975308
-11558,35.07706741
-11557,36.8052318
-11556,31.34049575
-11555,34.0495102
-11554,32.04110293
-11553,28.25782413
-11552,25.87575875
-11551,25.87575875
-11550,27.79075267
-11549,33.62914589
-11548,27.18355978
-11547,32.4147601
-11546,33.67585304
-11545,33.021953
-11544,29.98598852
-11543,31.01354573
-11542,33.11536729
-11541,36.75852466
-11540,32.55488154
-11539,34.46987451
-11538,31.62073862
-11537,30.73330285
-11536,25.40868729
-11535,26.24941591
-11534,27.51050885
-11533,30.96683858
-11532,27.93087411
-11531,30.82671714
-11530,31.2937886
-11529,31.01354573
-11528,24.7080801
-11527,26.80990166
-11526,27.65063123
-11525,30.21952425
-11524,24.98832298
-11523,27.37038836
-11522,24.98832298
-11521,24.98832298
-11520,18.63615115
-11519,18.63615115
-11518,18.63615115
-11517,20.73797271
-11516,18.63615115
-11515,21.76552992
-11514,20.73797271
-11513,25.8290516
-11512,18.63615115
-11511,23.40028002
-11510,23.12003715
-11509,30.03269567
-11508,25.03503107
-11507,29.28538134
-11506,29.14525895
-11505,29.61233136
-11504,19.71041551
-11503,22.37272281
-11502,23.35357383
-11501,28.0242884
-11500,23.6338167
-11499,26.80990261
-11498,30.07940281
-11497,32.97524585
-11496,24.98832393
-11495,31.15366717
-11494,32.08781008
-11493,34.98365312
-11492,31.06025287
-11491,33.25548872
-11490,30.49976712
-11489,29.33208848
-11488,22.51284425
-11487,22.97991571
-11486,24.89490963
-11485,30.59318142
-11484,25.68893111
-11483,29.33208848
-11482,31.06025287
-11481,33.48902445
-11480,25.59551682
-11479,28.63148129
-11478,31.06025287
-11477,36.38486749
-11476,32.78841727
-11475,35.63755316
-11474,34.00280306
-11473,33.48902445
-11472,27.5105098
-11471,27.93087411
-11470,29.28538134
-11469,33.06866014
-11468,29.75245279
-11467,32.83512441
-11466,35.35731028
-11465,35.59084601
-11464,31.43391004
-11463,32.4147601
-11462,34.09621735
-11461,37.36571755
-11460,31.52732433
-11459,33.30219587
-11458,29.98598852
-11457,30.59318142
-11456,23.58710955
-11455,23.58710955
-11454,23.58710955
-11453,29.93928138
-11452,25.82905255
-11451,29.70574565
-11450,30.96683858
-11449,34.75011739
-11448,27.09014548
-11447,29.1452599
-11446,28.95843131
-11445,36.43157463
-11444,32.22793152
-11443,32.27463866
-11442,36.05791747
-11441,35.6842603
-11440,27.18355978
-11439,28.81830988
-11438,29.93928138
-11437,35.1704817
-11436,29.89257423
-11435,33.16207443
-11434,36.75852466
-11433,34.37646022
-11432,30.40635283
-11431,31.94768864
-11430,31.20037336
-11429,34.70341024
-11428,30.73330285
-11427,32.74171012
-11426,31.52732433
-11425,29.6590385
-11424,27.74404553
-11423,27.74404553
-11422,28.58477415
-11421,34.18963164
-11420,29.23867419
-11419,31.20037431
-11418,33.06866014
-11417,32.97524585
-11416,28.21111698
-11415,32.18122437
-11414,33.20878158
-11413,36.24474605
-11412,32.97524585
-11411,32.36805295
-11410,30.87342429
-11409,32.69500297
-11408,26.9033169
-11407,28.0242884
-11406,28.16440984
-11405,33.58243874
-11404,28.91172417
-11403,32.32134581
-11402,33.62914589
-11401,32.97524585
-11400,27.46380265
-11399,28.49135986
-11398,28.63148129
-11397,33.90938876
-11396,23.91405862
-11395,25.17515156
-11394,24.1943015
-11393,24.1943015
-11392,22.23260138
-11391,22.23260138
-11390,22.23260138
-11389,25.87575875
-11388,22.23260138
-11387,26.48295164
-11386,27.51050885
-11385,27.9775803
-11384,23.35357287
-11383,26.85660881
-11382,27.27697407
-11381,31.34049575
-11380,27.88416601
-11379,31.43391004
-11378,26.20270877
-11377,27.55721599
-11376,22.88650142
-11375,26.62307308
-11374,26.99673024
-11373,31.62073862
-11372,28.02428745
-11371,31.2937886
-11370,30.82671714
-11369,34.37646022
-11368,27.74404553
-11367,32.4147601
-11366,32.04110293
-11365,34.75011739
-11364,27.74404458
-11363,27.04343739
-11362,28.67818844
-11361,27.88416696
-11360,24.05418006
-11359,24.05418006
-11358,27.18355978
-11357,30.87342429
-11356,26.48295164
-11355,30.07940186
-11354,30.63988856
-11353,32.27463866
-11352,27.55721694
-11351,30.12610901
-11350,30.87342429
-11349,35.73096745
-11348,29.37879468
-11347,30.96683763
-11346,31.85427435
-11345,32.64829583
-11344,27.32368026
-11343,28.49135891
-11342,28.53806605
-11341,31.15366717
-11340,29.09855275
-11339,34.23633878
-11338,32.46146725
-11337,32.08781008
-11336,27.65063123
-11335,28.72489559
-11334,30.03269567
-11333,33.39561016
-11332,27.93087316
-11331,30.2662314
-11330,22.97991571
-11329,23.21345144
-11328,21.81223707
-11327,21.81223707
-11326,21.81223707
-11325,26.48295164
-11324,22.69967283
-11323,27.13685168
-11322,27.83745887
-11321,27.41709455
-11320,23.54040146
-11319,27.83745982
-11318,27.04343834
-11317,31.20037431
-11316,27.93087411
-11315,31.48061719
-11314,27.51050885
-11313,27.55721599
-11312,23.91405862
-11311,25.50210158
-11310,26.62307308
-11309,31.10696002
-11308,27.37038741
-11307,30.45305998
-11306,28.53806605
-11305,32.18122437
-11304,27.51050885
-11303,29.33208848
-11302,29.00513846
-11301,32.4147601
-11300,27.88416601
-11299,30.03269567
-11298,27.55721599
-11297,22.04577279
-11296,21.29845846
-11295,21.29845846
-11294,21.90565136
-11293,26.38953735
-11292,22.46613711
-11291,26.43624544
-11290,27.74404553
-11289,27.09014453
-11288,22.46613711
-11287,25.64222302
-11286,26.71648832
-11285,27.04343739
-11284,25.96917304
-11283,28.30453127
-11282,26.52965879
-11281,27.23026597
-11280,21.57870134
-11279,21.99906565
-11278,22.74637998
-11277,27.74404553
-11276,22.74637998
-11275,27.09014548
-11274,27.09014453
-11273,27.27697312
-11272,21.57870134
-11271,22.74637998
-11270,22.74637998
-11269,27.09014453
-11268,21.57870134
-11267,22.74637998
-11266,21.57870134
-11265,21.57870134
-11264,14.33909375
-11263,14.8061652
-11262,14.8061652
-11261,18.86968688
-11260,14.8061652
-11259,16.86127962
-11258,18.86968688
-11257,21.25175132
-11256,14.8061652
-11255,18.63615115
-11254,16.86127962
-11253,22.97991571
-11252,18.86968688
-11251,23.26015858
-11250,21.25175132
-11249,22.27930852
-11248,14.8061652
-11247,17.93554397
-11246,18.63615115
-11245,23.0266238
-11244,16.86127962
-11243,15.31994381
-11242,22.97991571
-11241,25.03503012
-11240,18.86968688
-11239,22.74637998
-11238,23.26015858
-11237,27.5105098
-11236,21.25175132
-11235,23.77393719
-11234,22.27930852
-11233,21.15833702
-11232,14.8061652
-11231,14.8061652
-11230,18.26249399
-11229,23.54040146
-11228,20.59785128
-11227,22.13918709
-11226,24.94161678
-11225,27.69733743
-11224,20.17748696
-11223,22.69967283
-11222,19.10322261
-11221,27.55721694
-11220,25.03503107
-11219,28.21111698
-11218,27.41709455
-11217,27.60392314
-11216,20.55114413
-11215,22.09247994
-11214,24.1943015
-11213,29.98598852
-11212,25.17515251
-11211,27.97758125
-11210,29.84586708
-11209,29.37879563
-11208,24.1943015
-11207,25.45539443
-11206,26.52965879
-11205,29.61233136
-11204,23.86735148
-11203,25.64222302
-11202,23.30686573
-11201,23.5871086
-11200,16.72115818
-11199,16.72115818
-11198,16.72115818
-11197,23.82064433
-11196,17.98225111
-11195,23.30686573
-11194,24.33442294
-11193,28.21111603
-11192,20.17748696
-11191,22.88650142
-11190,22.97991571
-11189,29.61233136
-11188,24.84820249
-11187,29.42550277
-11186,27.4638017
-11185,27.65063028
-11184,19.66370836
-11183,21.29845846
-11182,22.13918709
-11181,27.74404553
-11180,21.48528704
-11179,23.63381575
-11178,28.81830988
-11177,30.35964569
-11176,25.08173822
-11175,28.30453127
-11174,28.86501702
-11173,35.31060314
-11172,27.69733838
-11171,31.10696002
-11170,26.71648737
-11169,26.20270877
-11168,20.97150844
-11167,20.97150844
-11166,21.62540848
-11165,26.43624449
-11164,25.08173822
-11163,28.49135986
-11162,30.31293854
-11161,33.20878158
-11160,26.10929542
-11159,28.67818844
-11158,29.89257423
-11157,34.60999595
-11156,30.78001
-11155,31.62073862
-11154,29.00513751
-11153,29.70574565
-11152,24.80149439
-11151,25.315273
-11150,25.26856585
-11149,29.19196704
-11148,26.85660881
-11147,28.81830988
-11146,30.63988856
-11145,28.0242884
-11144,24.56795866
-11143,25.64222302
-11142,25.87575875
-11141,29.98598852
-11140,23.44698717
-11139,25.03503012
-11138,23.72723004
-11137,23.72723004
-11136,16.76786532
-11135,16.76786532
-11134,16.76786532
-11133,21.34516561
-11132,16.76786532
-11131,23.72723004
-11130,24.10088721
-11129,27.32368026
-11128,20.08407267
-11127,22.60625854
-11126,23.30686573
-11125,28.30453127
-11124,23.72723099
-11123,29.33208848
-11122,28.63148034
-11121,26.52965879
-11120,19.61700121
-11119,22.18589423
-11118,19.94395124
-11117,27.83745982
-11116,22.60625854
-11115,23.86735148
-11114,29.84586708
-11113,33.95609591
-11112,24.94161678
-11111,28.39794557
-11110,29.89257423
-11109,32.4147601
-11108,27.79075172
-11107,28.30453032
-11106,26.99673024
-11105,26.71648737
-11104,19.99065838
-11103,19.99065838
-11102,21.71882277
-11101,25.73563826
-11100,22.04577279
-11099,23.16674429
-11098,29.00513846
-11097,36.75852466
-11096,24.56795961
-11095,27.27697407
-11094,28.49135891
-11093,32.22793152
-11092,30.73330285
-11091,32.74171012
-11090,38.06632474
-11089,34.89023883
-11088,26.15600257
-11087,27.09014548
-11086,30.40635283
-11085,33.44231731
-11084,30.2662314
-11083,33.5357316
-11082,37.97291044
-11081,37.36571755
-11080,30.96683858
-11079,32.4147601
-11078,34.84353168
-11077,37.73937472
-11076,30.82671714
-11075,33.16207443
-11074,30.21952425
-11073,30.49976712
-11072,22.32601567
-11071,22.32601567
-11070,22.32601567
-11069,29.09855275
-11068,23.54040146
-11067,27.37038836
-11066,29.70574565
-11065,36.38486749
-11064,26.62307403
-11063,29.56562421
-11062,29.47220992
-11061,36.33816034
-11060,30.68659571
-11059,32.50817439
-11058,37.08547468
-11057,37.17888897
-11056,26.24941686
-11055,29.42550277
-11054,30.1728171
-11053,35.1704817
-11052,30.07940281
-11051,33.44231731
-11050,37.45913184
-11049,36.19803891
-11048,33.34890302
-11047,34.23633878
-11046,32.22793152
-11045,38.25315332
-11044,32.36805295
-11043,34.75011739
-11042,32.13451723
-11041,29.09855275
-11040,27.23026692
-11039,27.23026692
-11038,28.35123842
-11037,33.20878158
-11036,28.53806605
-11035,32.9285387
-11034,32.69500297
-11033,33.20878158
-11032,29.93928138
-11031,31.62073862
-11030,31.62073862
-11029,35.6842603
-11028,33.11536729
-11027,34.5632888
-11026,33.44231731
-11025,32.78841727
-11024,27.32368121
-11023,27.46380265
-11022,29.33208848
-11021,32.88183156
-11020,29.09855275
-11019,31.76086006
-11018,32.18122437
-11017,32.69500297
-11016,26.62307403
-11015,27.83745982
-11014,28.58477415
-11013,31.43391004
-11012,26.62307308
-11011,28.86501702
-11010,26.62307308
-11009,26.62307308
-11008,17.88883682
-11007,18.30920113
-11006,18.30920113
-11005,22.65296569
-11004,18.30920113
-11003,20.59785128
-11002,22.65296569
-11001,27.09014453
-11000,18.30920113
-10999,23.54040146
-10998,23.02662285
-10997,27.60392314
-10996,23.63381575
-10995,27.83745982
-10994,28.86501702
-10993,28.44465271
-10992,19.43017263
-10991,21.15833702
-10990,23.07333
-10989,28.0242884
-10988,23.07333
-10987,21.4385799
-10986,28.0242884
-10985,32.4147601
-10984,24.28771579
-10983,28.39794557
-10982,28.81830988
-10981,36.24474605
-10980,30.35964474
-10979,32.04110198
-10978,29.00513751
-10977,29.0985518
-10976,19.99065838
-10975,19.99065838
-10974,22.83979427
-10973,27.04343834
-10972,22.83979427
-10971,25.315273
-10970,28.16440984
-10969,33.25548872
-10968,22.60625854
-10967,24.98832298
-10966,26.99673024
-10965,31.9009815
-10964,29.23867419
-10963,32.74171012
-10962,33.16207443
-10961,33.06866014
-10960,25.315273
-10959,26.62307403
-10958,29.56562421
-10957,33.95609591
-10956,28.81830988
-10955,32.08781008
-10954,35.82438174
-10953,34.46987451
-10952,29.70574565
-10951,31.52732433
-10950,32.27463866
-10949,35.63755316
-10948,29.89257423
-10947,31.34049575
-10946,28.81830988
-10945,29.09855275
-10944,20.27090126
-10943,20.73797271
-10942,20.73797271
-10941,26.85660881
-10940,22.65296569
-10939,26.10929447
-10938,27.09014453
-10937,33.06866014
-10936,22.79308713
-10935,25.64222302
-10934,25.68893016
-10933,29.09855275
-10932,25.2685668
-10931,27.93087411
-10930,30.35964569
-10929,30.87342429
-10928,19.47687978
-10927,21.62540848
-10926,21.81223707
-10925,25.2685668
-10924,19.47687978
-10923,19.47687978
-10922,22.5595514
-10921,31.62073862
-10920,22.5595514
-10919,26.48295164
-10918,26.48295164
-10917,38.01961759
-10916,32.83512441
-10915,34.23633878
-10914,34.60999595
-10913,33.58243874
-10912,22.5595514
-10911,22.5595514
-10910,23.49369431
-10909,29.56562421
-10908,26.48295164
-10907,28.72489559
-10906,31.71415291
-10905,38.29986046
-10904,26.48295164
-10903,27.60392409
-10902,29.61233136
-10901,40.40168202
-10900,35.1704817
-10899,37.08547468
-10898,35.03036026
-10897,34.42316737
-10896,29.47220992
-10895,30.59318142
-10894,30.12610996
-10893,33.72256018
-10892,31.57403148
-10891,35.73096745
-10890,34.79682453
-10889,34.75011739
-10888,30.87342429
-10887,32.08781008
-10886,32.4147601
-10885,35.6842603
-10884,30.78001
-10883,31.76086006
-10882,30.21952425
-10881,30.21952425
-10880,21.99906565
-10879,21.99906565
-10878,21.99906565
-10877,25.40868729
-10876,21.99906565
-10875,27.32368121
-10874,28.67818844
-10873,31.10696002
-10872,23.12003715
-10871,27.18355978
-10870,26.76319546
-10869,30.12610996
-10868,28.67818844
-10867,34.75011739
-10866,34.60999595
-10865,34.09621735
-10864,25.50210158
-10863,27.65063123
-10862,28.21111698
-10861,34.0495102
-10860,28.44465271
-10859,32.46146725
-10858,34.0495102
-10857,38.72022478
-10856,30.73330285
-10855,33.90938876
-10854,34.70341024
-10853,42.45679644
-10852,35.49743172
-10851,36.99206038
-10850,35.87108889
-10849,34.79682453
-10848,25.59551587
-10847,25.59551587
-10846,27.41709551
-10845,31.57403148
-10844,27.5105098
-10843,31.06025287
-10842,33.11536729
-10841,40.6819249
-10840,28.91172417
-10839,30.92013144
-10838,31.38720289
-10837,41.7094821
-10836,37.27230326
-10835,38.76693192
-10834,35.87108889
-10833,36.52498893
-10832,32.18122437
-10831,33.11536729
-10830,33.62914589
-10829,34.23633878
-10828,34.09621735
-10827,38.06632474
-10826,36.2914532
-10825,35.59084601
-10824,32.08781008
-10823,32.4147601
-10822,33.67585304
-10821,37.4124247
-10820,31.38720289
-10819,33.25548872
-10818,28.49135986
-10817,28.25782413
-10816,26.66978117
-10815,26.66978117
-10814,26.66978117
-10813,32.08781008
-10812,27.32368121
-10811,32.64829583
-10810,31.94768864
-10809,31.43391004
-10808,27.09014548
-10807,31.43391004
-10806,33.34890302
-10805,37.4124247
-10804,30.03269567
-10803,33.76926733
-10802,32.88183156
-10801,32.83512441
-10800,28.63148129
-10799,30.87342429
-10798,30.82671714
-10797,37.55254613
-10796,31.57403148
-10795,36.01121032
-10794,37.22559611
-10793,35.87108889
-10792,32.27463866
-10791,34.09621735
-10790,33.90938876
-10789,36.10462461
-10788,31.57403148
-10787,34.5632888
-10786,29.98598852
-10785,27.27697312
-10784,22.23260138
-10783,22.23260138
-10782,27.69733743
-10781,31.85427435
-10780,27.18355883
-10779,31.99439579
-10778,31.52732433
-10777,31.15366717
-10776,28.39794462
-10775,30.54647427
-10774,31.99439579
-10773,34.18963164
-10772,30.54647427
-10771,33.86268162
-10770,31.38720289
-10769,31.48061719
-10768,24.80149439
-10767,25.315273
-10766,25.50210158
-10765,31.06025287
-10764,26.57636593
-10763,30.82671714
-10762,29.05184561
-10761,30.45305998
-10760,25.03503012
-10759,25.26856585
-10758,26.57636593
-10757,29.61233136
-10756,25.03503012
-10755,26.57636593
-10754,25.03503012
-10753,25.03503012
-10752,19.05651547
-10751,19.05651547
-10750,19.05651547
-10749,23.21345144
-10748,19.05651547
-10747,22.51284425
-10746,23.21345144
-10745,26.43624449
-10744,19.05651547
-10743,22.83979427
-10742,22.51284425
-10741,22.18589423
-10740,23.21345144
-10739,28.77160273
-10738,26.43624449
-10737,26.85660881
-10736,19.05651547
-10735,22.32601567
-10734,25.50210158
-10733,30.54647427
-10732,25.17515156
-10731,27.09014548
-10730,27.93087411
-10729,31.57403148
-10728,26.57636688
-10727,29.1452599
-10726,28.77160273
-10725,33.76926733
-10724,27.88416601
-10723,31.01354573
-10722,27.9775803
-10721,27.37038741
-10720,20.17748696
-10719,20.17748696
-10718,22.88650142
-10717,28.58477415
-10716,24.24100864
-10715,26.76319546
-10714,30.2662314
-10713,32.74171012
-10712,23.63381575
-10711,25.92246684
-10710,26.80990261
-10709,26.06258733
-10708,27.60392314
-10707,32.13451723
-10706,31.9009815
-10705,31.2937886
-10704,25.59551682
-10703,27.41709551
-10702,30.54647427
-10701,35.35731028
-10700,32.50817439
-10699,36.38486749
-10698,36.05791747
-10697,33.86268162
-10696,29.51891706
-10695,30.49976712
-10694,32.18122437
-10693,35.49743172
-10692,28.91172417
-10691,31.76086006
-10690,29.05184561
-10689,29.51891706
-10688,23.40028002
-10687,23.40028002
-10686,23.40028002
-10685,29.05184561
-10684,24.89490868
-10683,28.0242884
-10682,29.05184561
-10681,32.69500297
-10680,25.17515156
-10679,25.87575875
-10678,29.51891706
-10677,34.6567031
-10676,31.85427435
-10675,35.6842603
-10674,33.58243874
-10673,33.72256018
-10672,25.03503107
-10671,26.48295259
-10670,29.19196704
-10669,35.1704817
-10668,29.19196704
-10667,32.18122437
-10666,33.16207443
-10665,38.81363907
-10664,31.43391004
-10663,31.85427435
-10662,33.81597447
-10661,39.00046765
-10660,33.39561016
-10659,35.63755316
-10658,32.60158868
-10657,32.13451723
-10656,28.538067
-10655,28.538067
-10654,29.51891706
-10653,33.62914589
-10652,31.62073862
-10651,34.5632888
-10650,34.5632888
-10649,38.58010334
-10648,32.46146725
-10647,31.57403148
-10646,35.73096745
-10645,42.87716075
-10644,37.64596042
-10643,39.5609534
-10642,36.05791747
-10641,36.71181751
-10640,30.2662314
-10639,32.83512441
-10638,31.66744577
-10637,37.3190104
-10636,33.06866014
-10635,36.85193895
-10634,37.03876753
-10633,37.55254613
-10632,31.15366717
-10631,32.46146725
-10630,32.74171012
-10629,37.08547468
-10628,29.75245279
-10627,31.48061719
-10626,29.93928138
-10625,29.93928138
-10624,23.30686573
-10623,23.30686573
-10622,23.30686573
-10621,27.41709551
-10620,23.30686573
-10619,28.07099555
-10618,29.98598852
-10617,33.48902445
-10616,24.94161583
-10615,28.67818844
-10614,28.58477415
-10613,32.32134581
-10612,28.39794557
-10611,33.021953
-10610,34.09621735
-10609,34.51658166
-10608,24.1475953
-10607,26.48295259
-10606,26.34283115
-10605,32.69500297
-10604,28.538067
-10603,33.81597447
-10602,36.01121032
-10601,39.74778198
-10600,30.87342429
-10599,34.14292449
-10598,33.81597447
-10597,41.52265352
-10596,35.82438174
-10595,37.03876753
-10594,36.94535324
-10593,35.96450318
-10592,26.24941686
-10591,26.24941686
-10590,27.79075267
-10589,32.18122437
-10588,28.77160273
-10587,31.06025287
-10586,33.48902445
-10585,39.37412482
-10584,29.19196704
-10583,31.71415291
-10582,31.01354573
-10581,40.54180346
-10580,36.66511036
-10579,38.29986046
-10578,35.40401743
-10577,35.59084601
-10576,31.80756721
-10575,32.78841727
-10574,32.9285387
-10573,37.50583899
-10572,32.83512441
-10571,38.48668905
-10570,34.14292449
-10569,34.5632888
-10568,30.35964569
-10567,31.20037431
-10566,31.85427435
-10565,35.91779603
-10564,30.54647427
-10563,33.06866014
-10562,29.00513846
-10561,29.28538134
-10560,26.62307403
-10559,26.62307403
-10558,26.62307403
-10557,32.04110293
-10556,28.16440984
-10555,31.76086006
-10554,32.74171012
-10553,32.08781008
-10552,27.97758125
-10551,32.32134581
-10550,32.18122437
-10549,32.74171012
-10548,29.6590385
-10547,35.59084601
-10546,31.80756721
-10545,32.60158868
-10544,28.49135986
-10543,31.85427435
-10542,31.34049575
-10541,36.57169607
-10540,33.72256018
-10539,36.99206038
-10538,37.3190104
-10537,34.6567031
-10536,31.10696002
-10535,32.69500297
-10534,33.06866014
-10533,34.93694597
-10532,29.75245279
-10531,31.85427435
-10530,31.38720289
-10529,28.16440984
-10528,26.10929447
-10527,26.10929447
-10526,27.32368026
-10525,32.18122437
-10524,26.38953735
-10523,33.021953
-10522,32.13451723
-10521,32.55488154
-10520,28.16440984
-10519,29.1452599
-10518,31.94768864
-10517,36.66511036
-10516,32.64829583
-10515,34.14292449
-10514,31.2937886
-10513,29.28538038
-10512,25.8290516
-10511,26.29612306
-10510,26.9500231
-10509,30.92013144
-10508,27.51050885
-10507,32.32134581
-10506,32.27463866
-10505,30.54647427
-10504,22.13918709
-10503,23.02662285
-10502,24.28771579
-10501,27.41709551
-10500,21.90565136
-10499,24.28771579
-10498,21.90565136
-10497,21.90565136
-10496,20.3176084
-10495,20.3176084
-10494,20.3176084
-10493,24.28771579
-10492,20.3176084
-10491,24.33442389
-10490,24.28771579
-10489,22.88650142
-10488,20.3176084
-10487,24.47454437
-10486,25.08173822
-10485,30.31293854
-10484,26.20270877
-10483,29.09855275
-10482,26.43624544
-10481,27.04343834
-10480,21.4385799
-10479,24.70808105
-10478,25.17515156
-10477,31.34049575
-10476,26.62307403
-10475,30.21952425
-10474,30.54647427
-10473,29.51891706
-10472,26.80990166
-10471,28.95843131
-10470,30.31293854
-10469,31.48061719
-10468,25.7823454
-10467,28.07099555
-10466,25.64222302
-10465,25.92246684
-10464,21.4385799
-10463,21.4385799
-10462,25.64222397
-10461,30.63988856
-10460,25.68893016
-10459,30.03269567
-10458,30.92013144
-10457,31.48061719
-10456,27.5105098
-10455,29.42550277
-10454,30.49976712
-10453,36.19803891
-10452,31.85427435
-10451,32.46146725
-10450,30.2662314
-10449,30.45305998
-10448,27.69733838
-10447,28.11770269
-10446,28.95843131
-10445,33.76926733
-10444,29.70574565
-10443,35.49743172
-10442,33.39561016
-10441,31.71415291
-10440,27.46380265
-10439,28.07099555
-10438,27.9775803
-10437,32.4147601
-10436,27.37038836
-10435,28.77160273
-10434,27.32368121
-10433,27.65063123
-10432,23.35357287
-10431,23.35357287
-10430,23.35357287
-10429,29.84586708
-10428,25.17515156
-10427,28.77160273
-10426,29.70574565
-10425,30.45305998
-10424,24.75478725
-10423,27.04343739
-10422,28.81830893
-10421,36.75852466
-10420,30.2662314
-10419,32.22793152
-10418,31.57403148
-10417,31.85427435
-10416,26.9033169
-10415,28.72489559
-10414,28.86501702
-10413,34.60999595
-10412,29.84586708
-10411,33.20878158
-10410,36.71181751
-10409,35.31060314
-10408,31.62073862
-10407,32.97524585
-10406,32.4147601
-10405,32.55488154
-10404,30.35964569
-10403,32.64829583
-10402,30.49976712
-10401,28.58477415
-10400,26.43624544
-10399,26.43624544
-10398,27.93087411
-10397,31.66744577
-10396,28.25782413
-10395,31.43391004
-10394,30.1728171
-10393,31.52732433
-10392,28.11770269
-10391,31.20037431
-10390,33.5357316
-10389,37.64596042
-10388,31.48061719
-10387,33.30219587
-10386,30.59318142
-10385,31.15366717
-10384,26.9033169
-10383,28.35123842
-10382,27.32368121
-10381,32.88183156
-10380,29.09855275
-10379,32.83512441
-10378,32.32134581
-10377,32.08781008
-10376,25.12844441
-10375,26.57636593
-10374,27.32368121
-10373,32.22793152
-10372,22.18589423
-10371,24.98832298
-10370,22.69967283
-10369,22.69967283
-10368,19.43017263
-10367,19.43017263
-10366,19.43017263
-10365,24.56795866
-10364,19.43017263
-10363,26.3428302
-10362,26.20270877
-10361,24.98832298
-10360,21.85894421
-10359,25.92246589
-10358,27.32368026
-10357,31.20037431
-10356,26.48295164
-10355,30.35964569
-10354,25.40868729
-10353,26.24941591
-10352,22.23260138
-10351,25.17515156
-10350,25.8290516
-10349,31.01354573
-10348,27.27697312
-10347,31.62073862
-10346,30.21952425
-10345,32.13451723
-10344,25.78234445
-10343,30.21952425
-10342,31.38720289
-10341,33.58243874
-10340,26.99673024
-10339,28.25782318
-10338,27.18355883
-10337,26.48295164
-10336,23.02662285
-10335,23.02662285
-10334,24.38113008
-10333,29.1452599
-10332,25.40868729
-10331,28.91172322
-10330,30.07940281
-10329,32.13451723
-10328,26.71648832
-10327,28.44465271
-10326,31.2937886
-10325,36.8052318
-10324,31.80756721
-10323,34.37646022
-10322,31.24708146
-10321,31.24708146
-10320,26.52965879
-10319,27.09014548
-10318,27.4638017
-10317,31.15366717
-10316,29.33208848
-10315,32.60158868
-10314,30.54647427
-10313,28.81830988
-10312,25.87575875
-10311,26.90331595
-10310,28.25782318
-10309,31.94768864
-10308,25.315273
-10307,28.53806605
-10306,19.61700121
-10305,19.57029407
-10304,18.82297974
-10303,18.82297974
-10302,18.82297974
-10301,24.56795866
-10300,20.64455842
-10299,25.36198014
-10298,24.80149439
-10297,24.38113008
-10296,19.57029407
-10295,23.30686573
-10294,25.26856585
-10293,30.40635283
-10292,25.87575875
-10291,30.03269567
-10290,25.68893016
-10289,25.50210158
-10288,21.9523585
-10287,23.6805229
-10286,23.96076577
-10285,29.1452599
-10284,26.52965974
-10283,29.89257423
-10282,31.10696002
-10281,29.70574565
-10280,24.56795866
-10279,26.01588018
-10278,27.27697407
-10277,29.51891706
-10276,24.75478725
-10275,26.85660881
-10274,24.00747292
-10273,19.57029407
-10272,19.33675834
-10271,19.33675834
-10270,20.45772984
-10269,25.50210158
-10268,20.17748696
-10267,25.36198014
-10266,25.96917304
-10265,25.78234445
-10264,21.01821559
-10263,24.38113008
-10262,26.01588113
-10261,31.2937886
-10260,25.315273
-10259,28.0242884
-10258,25.03503012
-10257,24.84820154
-10256,19.33675834
-10255,20.45772984
-10254,20.17748696
-10253,25.96917304
-10252,21.01821559
-10251,26.01588113
-10250,25.315273
-10249,25.03503012
-10248,19.33675834
-10247,20.17748696
-10246,21.01821559
-10245,25.315273
-10244,19.33675834
-10243,21.01821559
-10242,19.33675834
-10241,19.33675834
-10240,14.99299379
-10239,14.99299379
-10238,14.99299379
-10237,18.21578684
-10236,14.99299379
-10235,18.77627259
-10234,18.21578684
-10233,21.11162988
-10232,14.99299379
-10231,18.26249399
-10230,18.77627259
-10229,16.20737958
-10228,18.21578684
-10227,24.80149439
-10226,21.11162988
-10225,21.99906565
-10224,14.99299379
-10223,17.51517966
-10222,18.26249399
-10221,23.5871086
-10220,18.77627259
-10219,23.07333
-10218,16.20737958
-10217,24.94161583
-10216,18.21578684
-10215,23.6805229
-10214,24.80149439
-10213,25.96917399
-10212,21.11162988
-10211,23.91405862
-10210,21.99906565
-10209,20.50443698
-10208,14.99299379
-10207,14.99299379
-10206,17.51517966
-10205,21.90565136
-10204,18.26249399
-10203,22.18589423
-10202,23.5871086
-10201,24.42783723
-10200,18.77627259
-10199,21.76552992
-10198,23.07333
-10197,22.46613711
-10196,16.20737958
-10195,26.62307308
-10194,25.03503012
-10193,24.84820154
-10192,18.21578684
-10191,21.11162988
-10190,23.6805229
-10189,26.76319546
-10188,24.80149439
-10187,25.96917399
-10186,23.86735148
-10185,26.15600162
-10184,20.3176084
-10183,22.13918709
-10182,23.49369431
-10181,24.10088721
-10180,21.99906565
-10179,24.42783723
-10178,20.50443698
-10177,20.50443698
-10176,14.99299379
-10175,14.99299379
-10174,14.99299379
-10173,22.23260138
-10172,18.07566541
-10171,23.72723004
-10170,23.91405862
-10169,25.92246589
-10168,20.50443698
-10167,22.04577279
-10166,24.42783723
-10165,27.74404553
-10164,25.82905255
-10163,29.61233136
-10162,25.96917304
-10161,26.24941591
-10160,21.25175132
-10159,23.26015858
-10158,22.83979427
-10157,30.12610996
-10156,24.52125247
-10155,26.76319546
-10154,27.93087411
-10153,27.74404553
-10152,23.12003715
-10151,26.20270877
-10150,27.37038836
-10149,32.27463866
-10148,25.45539443
-10147,28.81830988
-10146,25.36198014
-10145,24.05418006
-10144,21.29845846
-10143,21.29845846
-10142,22.27930852
-10141,26.90331595
-10140,24.28771579
-10139,28.63148129
-10138,29.6590385
-10137,30.96683858
-10136,24.1943015
-10135,26.85660976
-10134,28.95843131
-10133,34.32975308
-10132,28.72489559
-10131,30.63988856
-10130,27.13685168
-10129,26.01588018
-10128,21.48528704
-10127,23.35357287
-10126,24.14759435
-10125,30.40635283
-10124,25.92246589
-10123,29.51891611
-10122,28.16440984
-10121,28.49135986
-10120,23.44698717
-10119,23.6805229
-10118,24.52125152
-10117,28.11770174
-10116,23.07333
-10115,24.33442294
-10114,23.16674429
-10113,23.16674429
-10112,16.11396528
-10111,16.11396528
-10110,16.11396528
-10109,21.25175132
-10108,16.11396528
-10107,22.60625854
-10106,24.1943015
-10105,26.10929447
-10104,18.82297974
-10103,22.60625854
-10102,23.44698717
-10101,26.06258733
-10100,24.28771579
-10099,27.97758125
-10098,26.29612306
-10097,26.57636593
-10096,19.8038298
-10095,22.09247994
-10094,21.39187275
-10093,29.23867419
-10092,23.5871086
-10091,28.63148129
-10090,26.9033169
-10089,31.01354573
-10088,26.24941686
-10087,28.77160273
-10086,27.88416696
-10085,32.36805295
-10084,26.90331595
-10083,29.47220897
-10082,25.96917304
-10081,26.06258733
-10080,20.03736553
-10079,20.08407267
-10078,22.18589423
-10077,26.62307308
-10076,22.32601567
-10075,25.12844536
-10074,30.03269567
-10073,32.97524585
-10072,24.42783818
-10071,26.66978117
-10070,26.9033169
-10069,30.12610996
-10068,27.60392314
-10067,31.9009815
-10066,30.07940281
-10065,31.38720289
-10064,22.83979427
-10063,23.82064433
-10062,26.85660881
-10061,31.62073862
-10060,27.60392409
-10059,31.34049575
-10058,34.51658166
-10057,32.97524585
-10056,26.57636593
-10055,28.49135986
-10054,30.21952425
-10053,33.48902445
-10052,26.20270877
-10051,29.61233041
-10050,25.87575875
-10049,26.06258733
-10048,21.9523585
-10047,21.9523585
-10046,21.9523585
-10045,26.48295164
-10044,22.74637998
-10043,27.09014453
-10042,24.14759435
-10041,31.99439579
-10040,26.01588113
-10039,28.72489559
-10038,29.56562421
-10037,34.14292449
-10036,31.43391004
-10035,33.72256018
-10034,33.021953
-10033,32.78841727
-10032,27.46380265
-10031,28.11770269
-10030,29.33208848
-10029,35.63755316
-10028,30.40635283
-10027,36.61840322
-10026,37.73937472
-10025,34.84353168
-10024,31.52732433
-10023,32.13451723
-10022,33.20878158
-10021,36.66511036
-10020,29.00513751
-10019,32.36805295
-10018,30.49976712
-10017,25.54880872
-10016,24.52125152
-10015,24.52125152
-10014,24.80149439
-10013,29.6590385
-10012,24.94161583
-10011,30.82671714
-10010,30.54647427
-10009,30.68659476
-10008,26.85660881
-10007,28.67818844
-10006,29.89257423
-10005,36.33816034
-10004,31.20037431
-10003,32.55488154
-10002,30.73330285
-10001,31.06025287
-10000,25.08173727
-9999,24.84820154
-9998,25.73563731
-9997,30.35964569
-9996,26.80990166
-9995,30.1728171
-9994,30.78001
-9993,29.98598757
-9992,24.05418006
-9991,24.38113008
-9990,26.06258733
-9989,29.98598852
-9988,23.86735148
-9987,26.24941591
-9986,23.86735148
-9985,23.86735148
-9984,18.63615115
-9983,18.63615115
-9982,18.63615115
-9981,23.12003715
-9980,18.63615115
-9979,22.88650142
-9978,23.12003715
-9977,24.94161583
-9976,18.63615115
-9975,23.02662285
-9974,25.17515156
-9973,26.99673024
-9972,25.03503012
-9971,28.72489559
-9970,27.27697407
-9969,28.21111603
-9968,20.55114413
-9967,21.67211563
-9966,23.30686573
-9965,28.91172417
-9964,24.84820154
-9963,28.538067
-9962,27.83745982
-9961,32.88183156
-9960,25.17515156
-9959,28.49135986
-9958,29.42550277
-9957,34.46987451
-9956,27.18355883
-9955,28.95843036
-9954,27.18355883
-9953,26.9500231
-9952,20.831387
-9951,20.831387
-9950,23.21345144
-9949,27.74404553
-9948,21.53199419
-9947,27.18355978
-9946,29.28538134
-9945,31.2937886
-9944,25.03503012
-9943,26.62307403
-9942,29.93928138
-9941,34.75011739
-9940,30.1728171
-9939,31.76086006
-9938,33.48902445
-9937,31.99439579
-9936,27.46380265
-9935,28.58477415
-9934,28.63148129
-9933,33.90938876
-9932,30.1728171
-9931,33.48902445
-9930,34.09621735
-9929,33.95609591
-9928,28.86501702
-9927,29.0985518
-9926,29.98598757
-9925,33.48902445
-9924,28.44465271
-9923,30.96683763
-9922,28.21111698
-9921,28.67818844
-9920,21.76552992
-9919,21.76552992
-9918,21.76552992
-9917,28.30453127
-9916,23.44698717
-9915,26.52965974
-9914,28.25782413
-9913,31.2937886
-9912,24.42783723
-9911,26.48295259
-9910,27.41709455
-9909,34.79682453
-9908,31.2937886
-9907,35.96450318
-9906,36.99206038
-9905,37.22559611
-9904,26.99673119
-9903,29.19196704
-9902,29.98598852
-9901,34.00280306
-9900,29.37879563
-9899,31.99439579
-9898,34.0495102
-9897,40.02802486
-9896,31.43391004
-9895,31.34049575
-9894,33.021953
-9893,40.40168202
-9892,34.98365312
-9891,36.38486749
-9890,33.76926733
-9889,32.60158868
-9888,26.99673119
-9887,26.99673119
-9886,28.30453127
-9885,32.50817439
-9884,25.73563731
-9883,30.63988856
-9882,30.45305998
-9881,41.75618925
-9880,29.00513846
-9879,30.96683858
-9878,33.16207443
-9877,40.16814629
-9876,34.42316737
-9875,36.61840322
-9874,33.90938876
-9873,33.25548872
-9872,28.95843131
-9871,30.49976712
-9870,29.98598852
-9869,35.6842603
-9868,31.34049575
-9867,34.6567031
-9866,35.6842603
-9865,34.0495102
-9864,27.83745982
-9863,29.42550277
-9862,30.63988856
-9861,34.37646022
-9860,27.09014548
-9859,29.84586708
-9858,27.37038836
-9857,27.37038836
-9856,22.97991571
-9855,23.72723004
-9854,23.72723004
-9853,25.03503107
-9852,23.72723004
-9851,28.35123842
-9850,28.44465271
-9849,30.59318142
-9848,25.40868729
-9847,26.76319546
-9846,28.25782413
-9845,31.66744577
-9844,29.05184561
-9843,34.93694597
-9842,33.44231731
-9841,33.48902445
-9840,26.06258828
-9839,29.05184561
-9838,27.93087411
-9837,34.70341024
-9836,29.79915994
-9835,34.28304593
-9834,33.11536729
-9833,35.91779603
-9832,29.00513846
-9831,30.35964569
-9830,32.27463866
-9829,40.96216777
-9828,34.09621735
-9827,36.52498893
-9826,34.14292449
-9825,33.48902445
-9824,26.9033169
-9823,26.9033169
-9822,27.69733838
-9821,33.48902445
-9820,28.67818844
-9819,34.60999595
-9818,36.10462461
-9817,38.39327476
-9816,32.4147601
-9815,30.78001
-9814,35.40401743
-9813,43.4376465
-9812,37.69266757
-9811,38.76693192
-9810,36.2914532
-9809,36.75852466
-9808,33.11536729
-9807,34.00280306
-9806,33.95609591
-9805,38.39327476
-9804,34.6567031
-9803,39.46753911
-9802,37.64596042
-9801,35.35731028
-9800,31.20037431
-9799,32.27463866
-9798,33.06866014
-9797,38.06632474
-9796,31.9009815
-9795,33.39561016
-9794,27.69733838
-9793,28.35123842
-9792,25.315273
-9791,25.315273
-9790,25.315273
-9789,31.57403148
-9788,27.69733838
-9787,32.04110293
-9786,32.32134581
-9785,30.82671714
-9784,26.71648737
-9783,31.48061719
-9782,32.64829583
-9781,35.49743172
-9780,32.36805295
-9779,35.45072457
-9778,32.22793152
-9777,33.20878158
-9776,29.00513846
-9775,31.38720289
-9774,31.15366717
-9773,36.33816034
-9772,32.78841727
-9771,36.19803891
-9770,38.25315332
-9769,36.99206038
-9768,32.88183156
-9767,34.46987451
-9766,34.14292449
-9765,37.83278901
-9764,32.4147601
-9763,35.35731028
-9762,32.36805295
-9761,27.13685263
-9760,26.3428302
-9759,26.3428302
-9758,26.90331595
-9757,31.24708146
-9756,27.65063123
-9755,32.50817439
-9754,31.99439579
-9753,32.60158868
-9752,28.72489559
-9751,31.10696002
-9750,31.57403148
-9749,36.99206038
-9748,32.69500297
-9747,34.0495102
-9746,31.99439579
-9745,31.10696002
-9744,25.03503012
-9743,25.64222302
-9742,26.57636593
-9741,31.52732433
-9740,26.99673119
-9739,30.82671714
-9738,30.68659571
-9737,30.2662314
-9736,25.22185966
-9735,26.99673024
-9734,27.18355978
-9733,31.24708146
-9732,25.22185966
-9731,27.18355978
-9730,25.22185966
-9729,25.22185966
-9728,18.91639403
-9727,18.91639403
-9726,18.91639403
-9725,22.97991571
-9724,18.91639403
-9723,21.20504417
-9722,22.97991571
-9721,25.45539443
-9720,18.91639403
-9719,22.97991571
-9718,21.20504417
-9717,25.78234445
-9716,22.97991571
-9715,23.49369431
-9714,25.45539443
-9713,25.8757597
-9712,18.91639403
-9711,22.32601567
-9710,24.28771579
-9709,29.42550277
-9708,23.26015858
-9707,26.80990261
-9706,27.27697312
-9705,33.34890302
-9704,24.66137296
-9703,28.11770269
-9702,27.93087411
-9701,35.35731028
-9700,28.63148129
-9699,30.82671714
-9698,28.49135986
-9697,27.88416696
-9696,20.78467986
-9695,20.78467986
-9694,22.83979427
-9693,28.49135891
-9692,24.42783723
-9691,26.29612401
-9690,29.37879563
-9689,33.16207443
-9688,24.33442294
-9687,26.20270877
-9686,27.37038836
-9685,32.08781008
-9684,28.30453127
-9683,26.85660881
-9682,33.25548872
-9681,31.2937886
-9680,24.19430245
-9679,26.06258828
-9678,28.77160273
-9677,34.5632888
-9676,29.19196704
-9675,33.25548872
-9674,36.15133176
-9673,34.51658166
-9672,29.28538134
-9671,29.28538134
-9670,31.57403148
-9669,36.38486749
-9668,29.70574565
-9667,32.04110293
-9666,28.49135986
-9665,28.07099555
-9664,20.64455842
-9663,21.01821559
-9662,21.01821559
-9661,28.0242884
-9660,23.5871086
-9659,28.21111698
-9658,27.74404553
-9657,32.32134581
-9656,22.79308713
-9655,23.07333
-9654,27.51050885
-9653,32.22793152
-9652,29.79915994
-9651,32.83512441
-9650,33.06866014
-9649,33.34890302
-9648,25.12844441
-9647,26.76319546
-9646,27.65063028
-9645,35.59084601
-9644,31.38720289
-9643,33.39561016
-9642,36.19803891
-9641,41.52265352
-9640,31.43391004
-9639,31.01354573
-9638,31.24708146
-9637,42.87716075
-9636,35.26389599
-9635,37.9262033
-9634,35.87108889
-9633,34.6567031
-9632,27.37038836
-9631,27.37038836
-9630,28.72489559
-9629,33.021953
-9628,30.40635283
-9627,34.09621735
-9626,35.87108889
-9625,41.47594638
-9624,30.49976712
-9623,33.39561016
-9622,33.11536729
-9621,42.59691787
-9620,37.83278901
-9619,36.15133176
-9618,36.61840322
-9617,37.03876753
-9616,32.08781008
-9615,32.36805295
-9614,32.74171012
-9613,37.69266757
-9612,32.74171012
-9611,37.13218182
-9610,37.4124247
-9609,37.3190104
-9608,33.30219587
-9607,33.39561016
-9606,34.70341024
-9605,36.99206038
-9604,31.99439579
-9603,33.021953
-9602,32.18122437
-9601,32.18122437
-9600,23.21345144
-9599,23.21345144
-9598,23.21345144
-9597,25.68893016
-9596,23.21345144
-9595,28.11770269
-9594,27.65063123
-9593,33.44231731
-9592,24.80149439
-9591,26.06258828
-9590,28.21111698
-9589,30.96683858
-9588,27.83745982
-9587,32.74171012
-9586,34.14292449
-9585,33.48902445
-9584,23.16674429
-9583,25.96917399
-9582,25.64222302
-9581,32.60158868
-9580,27.83745982
-9579,34.23633878
-9578,35.45072457
-9577,39.70107484
-9576,30.31293854
-9575,34.14292449
-9574,34.23633878
-9573,41.42923923
-9572,35.96450318
-9571,37.22559611
-9570,35.54413887
-9569,35.21718885
-9568,25.92246589
-9567,25.92246589
-9566,27.46380265
-9565,31.99439579
-9564,28.44465271
-9563,30.73330285
-9562,33.30219587
-9561,39.84119627
-9560,28.67818844
-9559,31.34049575
-9558,30.2662314
-9557,39.84119627
-9556,37.97291044
-9555,39.65436769
-9554,38.01961759
-9553,39.0471748
-9552,33.76926733
-9551,35.07706741
-9550,34.60999595
-9549,40.16814629
-9548,36.15133176
-9547,40.16814629
-9546,37.78608186
-9545,37.69266757
-9544,33.021953
-9543,33.76926733
-9542,35.1704817
-9541,35.49743172
-9540,33.25548872
-9539,34.28304593
-9538,31.15366717
-9537,31.48061719
-9536,28.81830988
-9535,28.35123842
-9534,28.35123842
-9533,34.37646022
-9532,28.95843131
-9531,34.42316737
-9530,34.84353168
-9529,34.42316737
-9528,30.21952425
-9527,33.72256018
-9526,31.9009815
-9525,34.84353168
-9524,34.5632888
-9523,37.4124247
-9522,34.37646022
-9521,34.5632888
-9520,30.63988856
-9519,33.25548872
-9518,33.021953
-9517,38.15973903
-9516,34.51658166
-9515,38.62681049
-9514,37.59925328
-9513,30.96683858
-9512,30.2662314
-9511,30.87342429
-9510,32.08781008
-9509,34.09621735
-9508,30.49976712
-9507,32.4147601
-9506,31.62073862
-9505,27.97758125
-9504,26.10929542
-9503,26.10929542
-9502,27.04343834
-9501,32.22793152
-9500,27.27697407
-9499,32.27463866
-9498,32.4147601
-9497,31.66744577
-9496,28.30453127
-9495,30.1728171
-9494,31.80756721
-9493,38.06632474
-9492,31.2937886
-9491,33.11536729
-9490,31.99439579
-9489,29.51891706
-9488,26.85660976
-9487,26.85660976
-9486,27.88416696
-9485,32.13451723
-9484,28.67818844
-9483,31.57403148
-9482,32.27463866
-9481,31.71415291
-9480,24.10088816
-9479,25.2685668
-9478,25.54880968
-9477,28.86501702
-9476,24.61466676
-9475,25.96917399
-9474,24.61466676
-9473,24.61466676
-9472,21.9523585
-9471,22.04577279
-9470,22.04577279
-9469,25.73563826
-9468,22.04577279
-9467,25.59551587
-9466,25.73563826
-9465,26.48295259
-9464,22.04577279
-9463,26.48295259
-9462,26.34283115
-9461,32.64829583
-9460,27.79075267
-9459,30.92013144
-9458,28.25782413
-9457,28.39794557
-9456,23.26015858
-9455,25.8757597
-9454,27.60392409
-9453,32.69500297
-9452,28.07099555
-9451,31.99439579
-9450,31.99439579
-9449,33.58243874
-9448,27.83745982
-9447,29.47220992
-9446,32.69500297
-9445,31.01354573
-9444,27.93087411
-9443,28.72489559
-9442,28.63148129
-9441,28.07099555
-9440,23.96076577
-9439,23.6805229
-9438,26.62307403
-9437,31.62073862
-9436,27.79075267
-9435,29.75245279
-9434,33.11536729
-9433,32.64829583
-9432,26.80990166
-9431,29.70574565
-9430,31.57403148
-9429,32.88183156
-9428,29.42550277
-9427,35.82438174
-9426,33.44231731
-9425,32.4147601
-9424,28.25782413
-9423,29.37879563
-9422,31.57403148
-9421,36.75852466
-9420,32.27463866
-9419,35.59084601
-9418,32.83512441
-9417,33.5357316
-9416,28.25782413
-9415,28.72489559
-9414,29.28538038
-9413,33.25548872
-9412,27.97758125
-9411,29.89257423
-9410,27.32368121
-9409,27.60392409
-9408,23.96076672
-9407,24.00747292
-9406,24.00747292
-9405,31.06025287
-9404,25.54880968
-9403,30.63988856
-9402,30.49976712
-9401,32.13451723
-9400,27.23026692
-9399,29.37879563
-9398,30.82671714
-9397,37.13218182
-9396,33.39561016
-9395,36.57169607
-9394,32.64829583
-9393,33.06866014
-9392,29.51891706
-9391,30.68659571
-9390,31.43391004
-9389,38.01961759
-9388,32.9285387
-9387,35.73096745
-9386,38.25315332
-9385,38.53339619
-9384,34.00280306
-9383,35.31060314
-9382,35.77767459
-9381,32.64829583
-9380,30.54647427
-9379,32.13451723
-9378,31.2937886
-9377,29.09855275
-9376,26.66978117
-9375,26.66978117
-9374,28.0242884
-9373,32.9285387
-9372,28.538067
-9371,31.71415291
-9370,33.16207443
-9369,32.22793152
-9368,28.81830988
-9367,32.22793152
-9366,34.23633878
-9365,39.0471748
-9364,29.47220992
-9363,31.34049575
-9362,28.63148129
-9361,27.93087411
-9360,25.54880968
-9359,26.95002405
-9358,26.20270972
-9357,32.36805295
-9356,27.65063123
-9355,31.38720289
-9354,32.4147601
-9353,32.46146725
-9352,26.99673119
-9351,27.32368121
-9350,28.63148129
-9349,33.021953
-9348,23.12003715
-9347,25.22185966
-9346,23.40028002
-9345,23.40028002
-9344,21.34516561
-9343,21.34516561
-9342,21.34516561
-9341,25.59551587
-9340,21.34516561
-9339,26.24941686
-9338,27.4638017
-9337,27.18355883
-9336,22.79308713
-9335,26.20270972
-9334,27.18355978
-9333,31.38720289
-9332,27.88416696
-9331,32.69500297
-9330,26.76319451
-9329,27.37038741
-9328,22.09247994
-9327,26.3895383
-9326,26.01588113
-9325,32.78841727
-9324,27.83745982
-9323,31.9009815
-9322,31.38720289
-9321,32.69500297
-9320,28.30453127
-9319,30.78001
-9318,32.74171012
-9317,34.32975308
-9316,28.30453127
-9315,28.91172322
-9314,28.0242884
-9313,27.69733838
-9312,24.00747292
-9311,24.00747292
-9310,26.62307403
-9309,30.1728171
-9308,25.50210158
-9307,30.68659571
-9306,32.22793152
-9305,32.32134581
-9304,27.97758125
-9303,29.42550277
-9302,31.57403148
-9301,38.86034621
-9300,33.30219587
-9299,35.21718885
-9298,32.27463866
-9297,32.04110293
-9296,27.37038836
-9295,28.538067
-9294,29.47220992
-9293,32.9285387
-9292,29.23867419
-9291,33.81597447
-9290,32.55488154
-9289,32.4147601
-9288,27.83745887
-9287,28.63148129
-9286,30.45305998
-9285,32.4147601
-9284,25.45539443
-9283,27.74404553
-9282,22.18589423
-9281,22.18589423
-9280,21.9523585
-9279,21.9523585
-9278,21.9523585
-9277,26.99673119
-9276,21.85894421
-9275,26.85660881
-9274,27.09014453
-9273,26.20270877
-9272,22.18589423
-9271,26.66978022
-9270,27.69733743
-9269,31.62073862
-9268,27.23026692
-9267,32.50817439
-9266,27.09014453
-9265,27.69733743
-9264,23.63381575
-9263,25.87575875
-9262,26.66978022
-9261,31.52732433
-9260,27.41709551
-9259,30.96683858
-9258,33.95609591
-9257,32.69500297
-9256,27.74404553
-9255,29.89257423
-9254,29.98598852
-9253,32.50817439
-9252,26.52965879
-9251,30.49976712
-9250,27.74404458
-9249,17.28164393
-9248,16.90798676
-9247,16.90798676
-9246,17.70200824
-9245,22.97991571
-9244,17.14152249
-9243,23.30686573
-9242,23.40028002
-9241,23.30686573
-9240,19.33675834
-9239,21.48528704
-9238,23.49369431
-9237,28.49135986
-9236,23.30686573
-9235,25.17515251
-9234,23.02662285
-9233,22.79308713
-9232,17.09481534
-9231,18.30920113
-9230,18.1690797
-9229,24.42783723
-9228,19.61700121
-9227,23.72723004
-9226,23.5871086
-9225,23.35357287
-9224,17.09481534
-9223,18.1690797
-9222,19.61700121
-9221,23.5871086
-9220,17.09481534
-9219,19.61700121
-9218,17.09481534
-9217,17.09481534
-9216,14.05885087
-9215,14.24567945
-9214,14.24567945
-9213,18.35590828
-9212,14.24567945
-9211,18.44932257
-9210,18.35590828
-9209,16.86127962
-9208,14.24567945
-9207,18.44932257
-9206,18.44932257
-9205,23.54040146
-9204,18.1690797
-9203,23.02662285
-9202,16.86127962
-9201,18.26249399
-9200,14.24567945
-9199,17.79542253
-9198,18.44932257
-9197,24.1943015
-9196,18.44932257
-9195,23.16674429
-9194,23.54040146
-9193,16.34750101
-9192,18.35590828
-9191,22.23260138
-9190,23.02662285
-9189,24.98832393
-9188,16.86127962
-9187,22.93320856
-9186,18.26249399
-9185,18.26249399
-9184,14.05885087
-9183,14.24567945
-9182,18.35590828
-9181,23.21345144
-9180,19.24334405
-9179,22.79308713
-9178,25.82905255
-9177,24.1943015
-9176,20.03736553
-9175,23.44698717
-9174,25.54880968
-9173,30.12610996
-9172,26.3895383
-9171,29.37879563
-9170,23.07333
-9169,24.47454437
-9168,21.71882277
-9167,22.32601567
-9166,23.44698717
-9165,30.03269567
-9164,24.80149439
-9163,30.59318142
-9162,26.62307403
-9161,25.92246684
-9160,21.81223707
-9159,22.74637998
-9158,24.14759435
-9157,28.72489559
-9156,22.27930852
-9155,24.10088721
-9154,21.85894421
-9153,21.9523585
-9152,17.09481534
-9151,17.09481534
-9150,17.09481534
-9149,24.89490868
-9148,19.89724409
-9147,25.17515251
-9146,24.47454437
-9145,26.57636688
-9144,20.9248013
-9143,22.69967283
-9142,24.52125152
-9141,29.79915994
-9140,26.29612401
-9139,29.42550277
-9138,27.37038836
-9137,28.21111698
-9136,21.85894421
-9135,23.86735148
-9134,24.19430245
-9133,31.38720289
-9132,26.29612401
-9131,29.79915994
-9130,30.63988856
-9129,28.07099555
-9128,26.57636688
-9127,28.538067
-9126,29.84586708
-9125,32.60158868
-9124,24.80149439
-9123,26.57636593
-9122,25.64222302
-9121,25.59551587
-9120,21.99906565
-9119,21.99906565
-9118,22.69967283
-9117,26.38953735
-9116,24.24100864
-9115,28.16440984
-9114,31.15366717
-9113,30.35964569
-9112,25.50210253
-9111,28.16440984
-9110,31.24708146
-9109,33.72256018
-9108,26.9033169
-9107,28.77160273
-9106,26.76319546
-9105,25.45539443
-9104,21.11162988
-9103,21.67211563
-9102,20.17748696
-9101,26.52965974
-9100,23.44698717
-9099,27.04343834
-9098,27.65063123
-9097,26.76319546
-9096,21.39187275
-9095,22.46613711
-9094,24.28771579
-9093,27.79075267
-9092,21.25175132
-9091,23.30686573
-9090,21.53199419
-9089,21.53199419
-9088,16.58103674
-9087,16.58103674
-9086,16.58103674
-9085,22.32601567
-9084,16.58103674
-9083,24.10088721
-9082,24.89490868
-9081,23.63381575
-9080,20.831387
-9079,23.5871086
-9078,24.7547882
-9077,28.25782413
-9076,25.8290516
-9075,29.09855275
-9074,25.50210158
-9073,25.73563731
-9072,20.831387
-9071,23.54040146
-9070,22.69967283
-9069,30.2662314
-9068,25.315273
-9067,31.20037431
-9066,30.63988856
-9065,29.23867419
-9064,28.07099555
-9063,28.91172417
-9062,29.56562421
-9061,31.9009815
-9060,25.17515251
-9059,26.38953735
-9058,25.68893111
-9057,24.84820249
-9056,22.46613711
-9055,22.46613711
-9054,24.38113008
-9053,28.81830988
-9052,24.24100959
-9051,27.65063028
-9050,31.80756721
-9049,33.48902445
-9048,26.10929542
-9047,28.81830988
-9046,28.58477415
-9045,33.20878158
-9044,29.19196704
-9043,32.22793152
-9042,30.82671714
-9041,31.71415291
-9040,24.98832393
-9039,25.54880968
-9038,29.1452599
-9037,34.98365312
-9036,28.81830988
-9035,31.43391004
-9034,33.39561016
-9033,32.83512441
-9032,25.45539443
-9031,25.96917304
-9030,27.74404553
-9029,33.72256018
-9028,25.64222397
-9027,28.77160273
-9026,25.2685668
-9025,25.68893111
-9024,22.51284425
-9023,22.51284425
-9022,22.51284425
-9021,27.74404553
-9020,22.97991571
-9019,28.25782413
-9018,27.93087411
-9017,30.2662314
-9016,24.94161583
-9015,26.76319546
-9014,28.91172417
-9013,34.32975308
-9012,30.87342429
-9011,31.80756721
-9010,32.27463866
-9009,32.50817439
-9008,25.26856585
-9007,27.04343834
-9006,28.25782413
-9005,35.40401743
-9004,29.51891706
-9003,35.54413887
-9002,35.77767459
-9001,32.9285387
-9000,29.33208848
-8999,29.84586708
-8998,30.35964569
-8997,34.00280306
-8996,27.65063123
-8995,29.37879563
-8994,27.32368026
-8993,24.28771674
-8992,22.46613711
-8991,22.46613711
-8990,23.30686573
-8989,28.16440984
-8988,23.5871086
-8987,27.79075172
-8986,28.25782413
-8985,25.315273
-8984,23.44698717
-8983,26.20270877
-8982,29.70574565
-8981,35.03036026
-8980,29.09855275
-8979,30.63988856
-8978,29.19196704
-8977,27.65063123
-8976,22.60625854
-8975,23.63381575
-8974,24.00747292
-8973,29.33208848
-8972,23.91405862
-8971,27.55721694
-8970,28.44465271
-8969,27.74404553
-8968,22.09247994
-8967,22.5595514
-8966,22.79308713
-8965,27.65063123
-8964,22.27930852
-8963,22.93320856
-8962,22.27930852
-8961,22.27930852
-8960,18.35590828
-8959,18.35590828
-8958,18.35590828
-8957,23.26015858
-8956,18.35590828
-8955,22.32601567
-8954,23.26015858
-8953,22.93320856
-8952,18.35590828
-8951,23.86735148
-8950,24.94161583
-8949,29.19196704
-8948,24.94161583
-8947,28.63148129
-8946,25.87575875
-8945,26.71648737
-8944,21.15833702
-8943,22.27930852
-8942,23.40028002
-8941,29.51891706
-8940,25.08173727
-8939,28.77160273
-8938,29.28538134
-8937,30.59318142
-8936,24.89490868
-8935,27.23026692
-8934,29.28538134
-8933,32.64829583
-8932,26.24941591
-8931,27.41709455
-8930,25.50210158
-8929,25.315273
-8928,19.75712265
-8927,19.75712265
-8926,22.5595514
-8925,27.13685168
-8924,23.12003715
-8923,27.4638017
-8922,29.09855275
-8921,30.12610901
-8920,24.7080801
-8919,27.88416601
-8918,28.44465271
-8917,33.90938876
-8916,29.98598852
-8915,32.60158868
-8914,31.57403148
-8913,31.52732433
-8912,27.46380265
-8911,29.05184561
-8910,29.00513846
-8909,35.1704817
-8908,28.77160273
-8907,31.94768864
-8906,33.11536729
-8905,32.83512441
-8904,27.55721599
-8903,28.49135986
-8902,29.00513846
-8901,32.36805295
-8900,27.74404458
-8899,29.33208848
-8898,27.04343834
-8897,27.04343834
-8896,22.74637998
-8895,22.74637998
-8894,22.74637998
-8893,28.81830988
-8892,23.82064433
-8891,28.35123747
-8890,28.49135986
-8889,30.35964474
-8888,24.66137296
-8887,27.04343739
-8886,27.93087316
-8885,35.49743172
-8884,32.78841727
-8883,33.62914589
-8882,33.58243874
-8881,34.46987451
-8880,26.62307308
-8879,27.74404458
-8878,28.02428745
-8877,35.40401743
-8876,29.6590385
-8875,29.93928138
-8874,37.97291044
-8873,38.34656761
-8872,33.76926733
-8871,35.26389599
-8870,35.31060314
-8869,37.97291044
-8868,32.83512441
-8867,35.1704817
-8866,32.60158868
-8865,31.38720289
-8864,28.16440984
-8863,28.25782413
-8862,28.91172417
-8861,33.95609591
-8860,30.31293854
-8859,34.37646022
-8858,34.00280306
-8857,34.75011739
-8856,29.84586708
-8855,32.88183156
-8854,34.6567031
-8853,38.53339619
-8852,29.47220992
-8851,31.2937886
-8850,31.38720289
-8849,30.96683858
-8848,26.43624544
-8847,28.16440984
-8846,27.83745982
-8845,33.16207443
-8844,29.28538134
-8843,32.64829583
-8842,31.71415291
-8841,32.32134581
-8840,26.71648832
-8839,28.07099555
-8838,28.81830988
-8837,31.43391004
-8836,24.80149534
-8835,26.48295259
-8834,25.17515251
-8833,25.17515251
-8832,22.18589423
-8831,22.18589423
-8830,22.18589423
-8829,24.05418006
-8828,22.18589423
-8827,26.43624544
-8826,27.23026692
-8825,28.44465271
-8824,23.6338167
-8823,27.27697407
-8822,27.37038836
-8821,31.57403148
-8820,26.71648832
-8819,30.49976712
-8818,28.86501702
-8817,28.95843131
-8816,24.33442389
-8815,27.5105098
-8814,28.0242884
-8813,29.79915994
-8812,27.69733838
-8811,32.27463866
-8810,29.19196704
-8809,33.16207443
-8808,28.49135986
-8807,32.08781008
-8806,32.4147601
-8805,32.60158868
-8804,28.44465271
-8803,30.40635283
-8802,28.11770269
-8801,27.79075267
-8800,24.10088816
-8799,24.10088816
-8798,27.23026692
-8797,30.54647427
-8796,27.69733838
-8795,31.34049575
-8794,31.94768864
-8793,32.9285387
-8792,29.75245279
-8791,31.62073862
-8790,32.88183156
-8789,39.42083196
-8788,34.0495102
-8787,35.77767459
-8786,31.20037431
-8785,31.57403148
-8784,27.13685263
-8783,28.58477415
-8782,29.1452599
-8781,33.44231731
-8780,29.05184561
-8779,34.60999595
-8778,31.01354573
-8777,29.75245279
-8776,25.92246684
-8775,27.41709551
-8774,28.49135986
-8773,33.021953
-8772,26.99673119
-8771,28.91172417
-8770,23.86735148
-8769,24.47454437
-8768,21.99906565
-8767,21.99906565
-8766,21.99906565
-8765,26.62307308
-8764,23.77393719
-8763,28.30453127
-8762,27.83745982
-8761,27.74404553
-8760,23.40028002
-8759,26.62307403
-8758,28.49135986
-8757,30.73330285
-8756,28.72489559
-8755,31.76086006
-8754,28.72489559
-8753,28.86501702
-8752,25.03503107
-8751,27.41709551
-8750,25.8757597
-8749,30.82671714
-8748,28.77160273
-8747,32.60158868
-8746,33.90938876
-8745,32.36805295
-8744,28.11770269
-8743,30.2662314
-8742,30.03269567
-8741,32.78841727
-8740,27.5105098
-8739,30.54647427
-8738,24.94161583
-8737,22.65296569
-8736,21.34516561
-8735,21.34516561
-8734,21.71882277
-8733,26.62307308
-8732,22.46613711
-8731,27.37038836
-8730,25.96917304
-8729,26.38953735
-8728,23.91405862
-8727,26.29612306
-8726,27.5105098
-8725,33.30219587
-8724,27.37038836
-8723,29.09855275
-8722,26.90331595
-8721,24.89490868
-8720,15.50677239
-8719,16.11396528
-8718,17.32835107
-8717,21.34516561
-8716,18.26249399
-8715,22.09247994
-8714,21.62540848
-8713,21.81223707
-8712,16.02055099
-8711,17.70200824
-8710,18.26249399
-8709,21.99906565
-8708,16.02055099
-8707,18.26249399
-8706,16.02055099
-8705,16.02055099
-8704,14.10555802
-8703,14.61933662
-8702,14.61933662
-8701,18.58944401
-8700,14.61933662
-8699,18.58944401
-8698,18.58944401
-8697,18.40261543
-8696,14.61933662
-8695,18.1690797
-8694,18.58944401
-8693,22.32601567
-8692,18.58944401
-8691,22.60625854
-8690,18.40261543
-8689,16.5343296
-8688,14.61933662
-8687,17.18822964
-8686,19.24334405
-8685,23.77393719
-8684,19.52358692
-8683,24.10088721
-8682,23.63381575
-8681,23.44698717
-8680,19.33675834
-8679,22.23260138
-8678,22.88650142
-8677,25.73563826
-8676,20.13077982
-8675,22.83979427
-8674,19.61700121
-8673,19.38346549
-8672,15.31994381
-8671,15.31994381
-8670,17.5618868
-8669,22.5595514
-8668,19.71041551
-8667,23.5871086
-8666,24.42783723
-8665,25.78234445
-8664,20.69126557
-8663,22.93320856
-8662,25.12844441
-8661,27.88416696
-8660,24.14759435
-8659,28.16440984
-8658,24.05418006
-8657,23.21345144
-8656,19.94395124
-8655,21.48528704
-8654,23.49369431
-8653,28.81830988
-8652,24.14759435
-8651,29.89257423
-8650,26.62307403
-8649,25.59551587
-8648,20.69126557
-8647,20.50443698
-8646,23.5871086
-8645,27.65063123
-8644,20.78467986
-8643,23.40028002
-8642,20.55114413
-8641,20.55114413
-8640,16.62774389
-8639,16.62774389
-8638,16.62774389
-8637,23.63381575
-8636,19.00980832
-8635,23.54040146
-8634,22.79308713
-8633,25.50210158
-8632,20.3176084
-8631,21.29845846
-8630,24.47454437
-8629,29.23867419
-8628,26.3895383
-8627,29.05184561
-8626,25.50210158
-8625,26.38953735
-8624,20.22419411
-8623,21.76552992
-8622,23.07333
-8621,30.1728171
-8620,25.8757597
-8619,28.86501702
-8618,28.72489559
-8617,31.48061719
-8616,24.56795866
-8615,28.81830988
-8614,28.39794557
-8613,32.27463866
-8612,26.57636688
-8611,29.33208848
-8610,24.42783723
-8609,24.38113008
-8608,20.27090126
-8607,20.27090126
-8606,22.32601567
-8605,26.76319451
-8604,25.17515156
-8603,29.19196704
-8602,29.42550277
-8601,30.03269567
-8600,24.94161583
-8599,27.69733838
-8598,30.96683858
-8597,35.77767459
-8596,29.37879563
-8595,30.82671714
-8594,27.69733838
-8593,28.30453127
-8592,21.53199419
-8591,22.32601567
-8590,23.12003715
-8589,27.18355978
-8588,23.02662285
-8587,26.85660881
-8586,27.23026692
-8585,27.69733838
-8584,21.67211563
-8583,23.54040146
-8582,20.41102269
-8581,26.06258733
-8580,21.06492273
-8579,20.55114413
-8578,21.4385799
-8577,21.4385799
-8576,17.5618868
-8575,17.5618868
-8574,17.5618868
-8573,22.27930852
-8572,17.5618868
-8571,22.97991571
-8570,23.35357287
-8569,23.40028002
-8568,19.05651547
-8567,22.23260138
-8566,22.79308713
-8565,26.76319546
-8564,22.60625854
-8563,27.32368121
-8562,25.45539443
-8561,24.98832298
-8560,19.75712265
-8559,21.57870134
-8558,22.51284425
-8557,27.74404553
-8556,23.6805229
-8555,27.60392409
-8554,28.07099555
-8553,31.06025287
-8552,25.64222302
-8551,28.81830988
-8550,28.16440984
-8549,32.36805295
-8548,26.29612306
-8547,28.39794557
-8546,26.48295164
-8545,25.59551587
-8544,20.69126557
-8543,20.69126557
-8542,22.41942996
-8541,26.06258733
-8540,22.5595514
-8539,26.24941591
-8538,30.07940281
-8537,31.52732433
-8536,25.36198014
-8535,27.23026597
-8534,28.25782318
-8533,35.73096745
-8532,31.94768864
-8531,33.58243874
-8530,31.06025287
-8529,30.59318142
-8528,26.66978022
-8527,26.85660976
-8526,28.67818844
-8525,32.27463866
-8524,28.0709946
-8523,32.32134581
-8522,29.61233136
-8521,29.93928138
-8520,25.50210253
-8519,26.80990261
-8518,27.55721694
-8517,30.35964569
-8516,25.92246684
-8515,27.46380265
-8514,23.72723004
-8513,23.86735148
-8512,20.87809415
-8511,20.87809415
-8510,20.87809415
-8509,26.38953735
-8508,22.41942996
-8507,26.99673024
-8506,26.80990166
-8505,26.99673024
-8504,23.30686573
-8503,26.80990261
-8502,26.20270972
-8501,29.09855275
-8500,27.41709551
-8499,31.20037431
-8498,27.27697407
-8497,27.60392409
-8496,23.07333
-8495,24.94161583
-8494,25.45539443
-8493,32.32134581
-8492,27.09014548
-8491,31.15366717
-8490,32.60158868
-8489,29.75245279
-8488,25.82905255
-8487,28.11770269
-8486,28.0242884
-8485,29.6590385
-8484,25.08173727
-8483,28.11770269
-8482,26.80990166
-8481,22.83979427
-8480,21.06492273
-8479,21.06492273
-8478,22.74637998
-8477,25.78234445
-8476,22.51284425
-8475,27.60392409
-8474,27.46380265
-8473,27.41709551
-8472,23.77393719
-8471,24.7080801
-8470,27.23026597
-8469,31.15366717
-8468,26.66978117
-8467,28.67818844
-8466,25.87575875
-8465,24.24100864
-8464,20.13077982
-8463,20.831387
-8462,21.48528704
-8461,25.78234445
-8460,22.79308713
-8459,26.43624449
-8458,25.03503012
-8457,23.6805229
-8456,13.82531514
-8455,16.34750101
-8454,16.48762245
-8453,21.20504417
-8452,14.10555802
-8451,16.76786532
-8450,14.10555802
-8449,14.10555802
-8448,13.6851937
-8447,13.6851937
-8446,13.6851937
-8445,17.32835107
-8444,13.6851937
-8443,18.49602972
-8442,17.32835107
-8441,17.79542253
-8440,13.6851937
-8439,18.44932257
-8438,18.72956545
-8437,24.10088721
-8436,18.72956545
-8435,22.04577279
-8434,19.85053694
-8433,20.08407267
-8432,14.61933662
-8431,17.14152249
-8430,18.86968688
-8429,23.5871086
-8428,19.24334405
-8427,23.72723004
-8426,23.44698717
-8425,23.6805229
-8424,19.1966369
-8423,22.65296569
-8422,23.30686573
-8421,25.68893111
-8420,19.47687978
-8419,22.27930852
-8418,20.27090126
-8417,19.38346549
-8416,15.31994381
-8415,15.31994381
-8414,18.30920113
-8413,21.81223707
-8412,18.77627259
-8411,23.26015858
-8410,24.84820249
-8409,24.52125152
-8408,19.33675834
-8407,21.85894421
-8406,24.66137391
-8405,27.88416696
-8404,23.72723004
-8403,26.95002405
-8402,26.06258828
-8401,23.91405862
-8400,20.22419411
-8399,21.29845846
-8398,23.91405862
-8397,28.11770269
-8396,24.10088721
-8395,27.88416696
-8394,26.76319546
-8393,25.40868729
-8392,20.50443698
-8391,21.90565136
-8390,21.67211563
-8389,26.10929542
-8388,20.08407267
-8387,21.53199419
-8386,20.3176084
-8385,20.03736553
-8384,16.16067243
-8383,16.16067243
-8382,16.16067243
-8381,22.5595514
-8380,18.40261543
-8379,22.13918709
-8378,22.27930852
-8377,24.42783723
-8376,19.1966369
-8375,21.62540848
-8374,22.69967283
-8373,27.23026692
-8372,24.89490868
-8371,27.5105098
-8370,25.59551587
-8369,24.98832298
-8368,20.27090126
-8367,21.76552992
-8366,22.41942996
-8365,29.93928138
-8364,24.33442294
-8363,26.66978022
-8362,31.24708146
-8361,29.70574565
-8360,25.64222302
-8359,26.57636593
-8358,26.52965879
-8357,28.81830988
-8356,24.80149534
-8355,26.3895383
-8354,25.08173727
-8353,22.23260138
-8352,20.17748696
-8351,20.17748696
-8350,21.48528704
-8349,25.40868729
-8348,22.13918709
-8347,25.03503012
-8346,26.3895383
-8345,26.57636688
-8344,21.90565136
-8343,24.52125152
-8342,26.20270972
-8341,31.52732433
-8340,25.12844536
-8339,26.85660976
-8338,24.10088721
-8337,25.64222302
-8336,20.17748696
-8335,21.62540848
-8334,21.4385799
-8333,26.99673119
-8332,22.88650142
-8331,26.48295164
-8330,26.06258828
-8329,25.54880968
-8328,19.94395124
-8327,20.78467986
-8326,22.60625854
-8325,25.92246589
-8324,14.10555802
-8323,16.76786532
-8322,14.10555802
-8321,14.10555802
-8320,13.96543658
-8319,13.96543658
-8318,13.96543658
-8317,17.98225111
-8316,13.96543658
-8315,19.05651547
-8314,18.86968688
-8313,19.85053694
-8312,14.52592233
-8311,19.00980832
-8310,19.57029407
-8309,23.44698717
-8308,19.14992976
-8307,23.54040146
-8306,19.94395124
-8305,20.55114413
-8304,15.50677239
-8303,18.54273686
-8302,18.91639403
-8301,24.84820249
-8300,19.57029407
-8299,24.94161678
-8298,23.96076577
-8297,26.24941686
-8296,20.50443698
-8295,23.82064433
-8294,24.33442294
-8293,27.27697407
-8292,20.78467986
-8291,22.60625854
-8290,20.36431555
-8289,20.13077982
-8288,16.4409153
-8287,16.4409153
-8286,18.6828583
-8285,22.27930852
-8284,19.1966369
-8283,22.37272281
-8282,24.98832298
-8281,25.17515156
-8280,20.22419411
-8279,21.81223707
-8278,24.28771579
-8277,31.71415291
-8276,26.10929447
-8275,26.57636593
-8274,25.08173822
-8273,25.36198109
-8272,20.45772984
-8271,21.48528704
-8270,22.41942996
-8269,26.66978117
-8268,22.18589423
-8267,26.48295259
-8266,25.40868824
-8265,24.38113008
-8264,20.45772984
-8263,21.4385799
-8262,23.16674429
-8261,26.34283115
-8260,20.22419411
-8259,22.60625854
-8258,14.10555802
-8257,14.10555802
-8256,13.96543658
-8255,13.96543658
-8254,13.96543658
-8253,18.86968688
-8252,14.52592233
-8251,19.57029407
-8250,19.14992976
-8249,19.94395124
-8248,15.50677239
-8247,18.91639403
-8246,19.57029407
-8245,23.96076577
-8244,20.50443698
-8243,24.33442294
-8242,20.78467986
-8241,20.36431555
-8240,16.4409153
-8239,18.6828583
-8238,19.1966369
-8237,24.98832298
-8236,20.22419411
-8235,24.28771579
-8234,26.10929447
-8233,25.08173822
-8232,20.45772984
-8231,22.41942996
-8230,22.18589423
-8229,25.40868824
-8228,20.45772984
-8227,23.16674429
-8226,20.22419411
-8225,14.10555802
-8224,13.96543658
-8223,13.96543658
-8222,14.52592233
-8221,19.14992976
-8220,15.50677239
-8219,19.57029407
-8218,20.50443698
-8217,20.78467986
-8216,16.4409153
-8215,19.1966369
-8214,20.22419411
-8213,26.10929447
-8212,20.45772984
-8211,22.18589423
-8210,20.45772984
-8209,20.22419411
-8208,13.96543658
-8207,14.52592233
-8206,15.50677239
-8205,20.50443698
-8204,16.4409153
-8203,20.22419411
-8202,20.45772984
-8201,20.45772984
-8200,13.96543658
-8199,15.50677239
-8198,16.4409153
-8197,20.45772984
-8196,13.96543658
-8195,16.4409153
-8194,13.96543658
-8193,13.96543658
-8192,10.08874348
-8191,8.500700526
-8190,8.500700526
-8189,11.0228864
-8188,8.500700526
-8187,12.84446508
-8186,11.0228864
-8185,13.6851937
-8184,8.500700526
-8183,12.56422221
-8182,12.84446508
-8181,17.70200824
-8180,11.0228864
-8179,17.79542253
-8178,13.6851937
-8177,13.59177941
-8176,8.500700526
-8175,11.63007929
-8174,12.56422221
-8173,15.46006524
-8172,12.84446508
-8171,17.32835107
-8170,17.70200824
-8169,17.65530109
-8168,11.0228864
-8167,16.90798676
-8166,17.79542253
-8165,19.38346549
-8164,13.6851937
-8163,16.39420816
-8162,13.59177941
-8161,13.35824368
-8160,8.500700526
-8159,8.500700526
-8158,11.63007929
-8157,14.52592233
-8156,12.56422221
-8155,16.20737958
-8154,15.46006524
-8153,18.86968688
-8152,12.84446508
-8151,15.08640808
-8150,17.32835107
-8149,21.71882277
-8148,17.70200824
-8147,22.74637998
-8146,17.65530109
-8145,17.74871538
-8144,11.0228864
-8143,14.94628664
-8142,16.90798676
-8141,19.71041551
-8140,17.79542253
-8139,20.9248013
-8138,19.38346549
-8137,19.57029407
-8136,14.2923866
-8135,15.36665095
-8134,16.48762245
-8133,19.24334405
-8132,13.35824368
-8131,16.67445103
-8130,13.26482939
-8129,13.40495083
-8128,8.500700526
-8127,8.500700526
-8126,8.500700526
-8125,14.33909375
-8124,11.67678644
-8123,16.58103674
-8122,14.52592233
-8121,18.12237255
-8120,12.56422221
-8119,14.75945806
-8118,16.20737958
-8117,21.71882277
-8116,15.46006524
-8115,22.04577279
-8114,18.86968688
-8113,18.6828583
-8112,12.84446508
-8111,14.66604377
-8110,15.08640808
-8109,19.8038298
-8108,17.32835107
-8107,20.87809415
-8106,21.71882277
-8105,22.23260138
-8104,17.70200824
-8103,21.62540848
-8102,22.74637998
-8101,23.96076577
-8100,17.65530109
-8099,21.57870134
-8098,17.74871538
-8097,17.37505822
-8096,11.0228864
-8095,11.0228864
-8094,14.94628664
-8093,16.5343296
-8092,16.90798676
-8091,20.59785128
-8090,19.71041551
-8089,22.51284425
-8088,17.79542253
-8087,19.8038298
-8086,20.9248013
-8085,25.40868729
-8084,19.38346549
-8083,21.81223707
-8082,19.57029407
-8081,19.10322261
-8080,14.01214372
-8079,15.60018668
-8078,15.13311522
-8077,18.77627259
-8076,16.39420816
-8075,20.50443698
-8074,19.14992976
-8073,20.45772984
-8072,13.59177941
-8071,15.64689383
-8070,16.34750101
-8069,19.75712265
-8068,13.35824368
-8067,15.60018668
-8066,13.31153654
-8065,13.31153654
-8064,8.500700526
-8063,8.500700526
-8062,8.500700526
-8061,11.0228864
-8060,8.500700526
-8059,15.60018668
-8058,14.33909375
-8057,17.37505822
-8056,11.63007929
-8055,15.83372241
-8054,16.58103674
-8053,20.36431555
-8052,14.52592233
-8051,21.76552992
-8050,18.12237255
-8049,17.84212968
-8048,12.56422221
-8047,15.74030812
-8046,14.75945806
-8045,17.98225111
-8044,16.20737958
-8043,21.71882277
-8042,21.71882277
-8041,22.74637998
-8040,15.46006524
-8039,20.97150844
-8038,22.04577279
-8037,23.96076577
-8036,18.86968688
-8035,21.15833702
-8034,18.6828583
-8033,18.21578684
-8032,12.84446508
-8031,12.84446508
-8030,14.66604377
-8029,16.95469391
-8028,15.08640808
-8027,19.05651547
-8026,19.8038298
-8025,25.8290516
-8024,17.32835107
-8023,19.61700121
-8022,20.87809415
-8021,23.63381575
-8020,21.71882277
-8019,25.8290516
-8018,22.23260138
-8017,23.07333
-8016,17.70200824
-8015,20.17748696
-8014,21.62540848
-8013,24.47454532
-8012,22.74637998
-8011,26.29612401
-8010,23.96076577
-8009,23.96076577
-8008,17.65530109
-8007,19.89724409
-8006,21.57870134
-8005,24.33442389
-8004,17.74871538
-8003,20.831387
-8002,17.37505822
-8001,17.09481534
-8000,11.0228864
-7999,11.0228864
-7998,11.0228864
-7997,14.99299379
-7996,14.94628664
-7995,19.29005119
-7994,16.5343296
-7993,22.46613711
-7992,16.90798676
-7991,20.03736553
-7990,20.59785128
-7989,24.84820249
-7988,19.71041551
-7987,26.48295259
-7986,22.51284425
-7985,23.63381575
-7984,17.79542253
-7983,19.38346549
-7982,19.8038298
-7981,24.75478725
-7980,20.9248013
-7979,26.62307403
-7978,25.40868729
-7977,23.6338167
-7976,19.38346549
-7975,21.9523585
-7974,21.81223707
-7973,24.19430245
-7972,19.57029407
-7971,22.41942996
-7970,19.10322261
-7969,15.50677239
-7968,14.10555802
-7967,13.96543658
-7966,15.60018668
-7965,19.24334405
-7964,15.13311522
-7963,20.73797271
-7962,18.77627259
-7961,20.08407267
-7960,16.39420816
-7959,18.63615115
-7958,20.9248013
-7957,24.98832393
-7956,19.14992976
-7955,21.9523585
-7954,20.45772984
-7953,20.36431555
-7952,13.59177941
-7951,14.2923866
-7950,15.64689383
-7949,19.71041551
-7948,16.34750101
-7947,19.71041551
-7946,19.75712265
-7945,20.78467986
-7944,13.6851937
-7943,16.39420816
-7942,16.67445103
-7941,19.29005119
-7940,13.6851937
-7939,16.76786532
-7938,13.31153654
-7937,13.31153654
-7936,8.500700526
-7935,8.500700526
-7934,8.500700526
-7933,11.0228864
-7932,8.500700526
-7931,12.84446508
-7930,11.0228864
-7929,14.01214372
-7928,8.500700526
-7927,15.97384385
-7926,16.30079387
-7925,20.55114413
-7924,15.17982237
-7923,20.69126557
-7922,19.10322261
-7921,19.71041551
-7920,12.14385789
-7919,12.33068648
-7918,16.76786532
-7917,19.8038298
-7916,17.37505822
-7915,21.90565136
-7914,21.76552992
-7913,25.12844441
-7912,15.31994381
-7911,21.01821559
-7910,22.13918709
-7909,26.15600257
-7908,19.61700121
-7907,21.29845846
-7906,20.03736553
-7905,19.33675834
-7904,13.63848656
-7903,13.45165798
-7902,16.72115818
-7901,20.69126557
-7900,16.06725814
-7899,20.22419411
-7898,23.12003715
-7897,24.28771579
-7896,17.60859395
-7895,20.17748696
-7894,23.54040146
-7893,28.44465271
-7892,23.72723004
-7891,26.34283115
-7890,24.28771579
-7889,24.66137296
-7888,18.96310117
-7887,20.64455842
-7886,21.11162988
-7885,26.95002405
-7884,22.46613711
-7883,28.35123842
-7882,26.52965974
-7881,26.48295164
-7880,20.9248013
-7879,22.09247994
-7878,22.93320856
-7877,26.80990166
-7876,21.01821559
-7875,22.60625854
-7874,19.57029407
-7873,19.85053694
-7872,14.01214372
-7871,14.15226516
-7870,14.15226516
-7869,20.64455842
-7868,15.78701526
-7867,20.97150844
-7866,21.01821559
-7865,22.83979427
-7864,17.00140105
-7863,19.57029407
-7862,19.85053694
-7861,29.33208848
-7860,25.08173822
-7859,27.27697407
-7858,26.76319451
-7857,28.11770269
-7856,19.05651547
-7855,21.06492273
-7854,21.29845846
-7853,28.58477415
-7852,22.88650142
-7851,25.54880872
-7850,27.37038836
-7849,29.51891706
-7848,24.56795866
-7847,27.5105098
-7846,28.0242884
-7845,30.63988856
-7844,23.44698717
-7843,26.34283115
-7842,24.7080801
-7841,23.35357287
-7840,20.73797271
-7839,20.73797271
-7838,21.34516561
-7837,26.43624544
-7836,22.41942996
-7835,26.10929542
-7834,28.30453127
-7833,30.73330285
-7832,23.30686573
-7831,25.7823454
-7830,27.69733838
-7829,33.81597447
-7828,27.32368026
-7827,29.19196704
-7826,26.57636593
-7825,26.10929447
-7824,19.61700121
-7823,21.25175132
-7822,21.29845846
-7821,26.99673119
-7820,23.35357287
-7819,26.90331595
-7818,26.48295259
-7817,26.3428302
-7816,19.00980832
-7815,21.39187275
-7814,21.76552992
-7813,25.73563731
-7812,18.96310117
-7811,21.29845846
-7810,19.57029407
-7809,19.57029407
-7808,14.89957949
-7807,14.89957949
-7806,14.89957949
-7805,14.75945806
-7804,14.89957949
-7803,20.22419411
-7802,14.66604377
-7801,21.20504417
-7800,15.88042955
-7799,19.29005119
-7798,20.50443698
-7797,25.17515156
-7796,19.61700121
-7795,27.27697407
-7794,24.52125152
-7793,23.16674429
-7792,17.65530109
-7791,20.22419411
-7790,20.78467986
-7789,26.62307403
-7788,21.34516561
-7787,28.35123842
-7786,27.83745982
-7785,27.04343739
-7784,22.93320856
-7783,26.20270877
-7782,25.92246684
-7781,32.32134581
-7780,25.03503012
-7779,28.35123842
-7778,24.98832298
-7777,24.24100864
-7776,18.40261543
-7775,18.40261543
-7774,20.50443698
-7773,24.84820249
-7772,21.34516561
-7771,25.73563731
-7770,27.60392409
-7769,30.03269567
-7768,24.33442294
-7767,24.33442389
-7766,27.09014548
-7765,33.86268162
-7764,28.81830988
-7763,30.35964569
-7762,26.3895383
-7761,25.8757597
-7760,21.90565136
-7759,23.6805229
-7758,23.72723004
-7757,26.95002405
-7756,24.10088721
-7755,29.56562421
-7754,26.66978117
-7753,24.94161583
-7752,21.34516561
-7751,22.69967283
-7750,24.56795866
-7749,26.90331595
-7748,20.55114413
-7747,22.83979427
-7746,17.88883682
-7745,18.02895826
-7744,16.16067243
-7743,16.16067243
-7742,16.16067243
-7741,21.71882277
-7740,17.18822964
-7739,21.71882277
-7738,21.81223707
-7737,20.17748696
-7736,17.42176536
-7735,21.20504417
-7734,23.35357287
-7733,27.93087411
-7732,21.39187275
-7731,26.38953735
-7730,22.41942996
-7729,23.02662285
-7728,18.82297974
-7727,20.78467986
-7726,21.4385799
-7725,26.10929542
-7724,22.88650142
-7723,27.74404553
-7722,28.11770269
-7721,26.95002405
-7720,22.51284425
-7719,24.42783818
-7718,24.14759435
-7717,27.69733838
-7716,22.74637998
-7715,25.36198109
-7714,22.41942996
-7713,16.5343296
-7712,15.46006524
-7711,15.46006524
-7710,15.69360097
-7709,21.25175132
-7708,17.42176536
-7707,21.57870134
-7706,21.81223707
-7705,22.18589423
-7704,17.70200824
-7703,20.27090126
-7702,21.62540848
-7701,26.52965879
-7700,21.76552992
-7699,23.5871086
-7698,22.23260138
-7697,21.11162988
-7696,15.31994381
-7695,15.31994381
-7694,16.67445103
-7693,21.11162988
-7692,17.60859395
-7691,21.34516561
-7690,21.25175132
-7689,21.76552992
-7688,15.08640808
-7687,16.95469391
-7686,17.88883682
-7685,21.53199419
-7684,15.08640808
-7683,17.88883682
-7682,15.08640808
-7681,15.08640808
-7680,10.08874348
-7679,10.08874348
-7678,10.08874348
-7677,15.13311522
-7676,10.08874348
-7675,14.52592233
-7674,15.13311522
-7673,15.08640808
-7672,10.08874348
-7671,14.24567945
-7670,14.52592233
-7669,20.45772984
-7668,15.13311522
-7667,18.54273686
-7666,15.08640808
-7665,15.9271367
-7664,10.08874348
-7663,14.01214372
-7662,16.39420816
-7661,22.65296569
-7660,17.14152249
-7659,21.48528704
-7658,23.30686573
-7657,24.10088721
-7656,18.30920113
-7655,20.36431555
-7654,21.06492273
-7653,25.03503012
-7652,19.29005119
-7651,21.29845846
-7650,19.33675834
-7649,17.28164393
-7648,12.93787937
-7647,12.93787937
-7646,12.93787937
-7645,20.13077982
-7644,17.0481082
-7643,20.831387
-7642,22.37272281
-7641,25.08173727
-7640,17.74871538
-7639,20.13077982
-7638,22.23260138
-7637,27.13685263
-7636,23.54040146
-7635,26.80990261
-7634,24.56795866
-7633,23.96076577
-7632,17.98225111
-7631,17.23493678
-7630,21.06492273
-7629,25.7823454
-7628,21.99906565
-7627,28.0242884
-7626,27.04343834
-7625,25.26856585
-7624,20.59785128
-7623,20.97150844
-7622,22.18589423
-7621,26.57636593
-7620,19.71041551
-7619,22.37272281
-7618,19.38346549
-7617,19.24334405
-7616,13.87202229
-7615,14.24567945
-7614,14.24567945
-7613,20.59785128
-7612,16.58103674
-7611,20.41102269
-7610,21.11162988
-7609,24.80149439
-7608,16.5343296
-7607,16.30079387
-7606,20.59785128
-7605,27.04343834
-7604,22.46613711
-7603,25.40868729
-7602,23.07333
-7601,23.86735148
-7600,17.23493678
-7599,19.10322261
-7598,19.05651547
-7597,27.79075267
-7596,23.16674524
-7595,26.76319546
-7594,28.63148129
-7593,33.16207443
-7592,23.91405957
-7591,25.96917399
-7590,26.57636688
-7589,32.36805295
-7588,24.56795866
-7587,29.56562421
-7586,24.38113008
-7585,24.84820154
-7584,19.24334405
-7583,19.24334405
-7582,20.45772984
-7581,24.28771579
-7580,21.53199419
-7579,26.15600257
-7578,26.24941686
-7577,30.40635188
-7576,22.65296569
-7575,24.38113103
-7574,28.49135986
-7573,33.62914589
-7572,26.99673119
-7571,27.97758125
-7570,26.80990166
-7569,26.38953735
-7568,21.62540848
-7567,22.09247994
-7566,23.26015858
-7565,28.538067
-7564,23.54040146
-7563,25.68893016
-7562,27.32368026
-7561,28.07099555
-7560,21.20504417
-7559,23.02662285
-7558,22.79308713
-7557,26.3428302
-7556,20.87809415
-7555,22.27930852
-7554,21.06492273
-7553,21.06492273
-7552,14.47921518
-7551,14.47921518
-7550,14.47921518
-7549,18.77627259
-7548,14.47921518
-7547,18.6828583
-7546,20.45772984
-7545,22.51284425
-7544,16.48762245
-7543,20.17748696
-7542,19.66370836
-7541,25.68893016
-7540,20.69126557
-7539,25.54880872
-7538,23.72723004
-7537,22.46613711
-7536,16.72115818
-7535,19.29005119
-7534,19.10322261
-7533,25.17515251
-7532,19.38346549
-7531,27.32368121
-7530,28.21111698
-7529,32.60158868
-7528,24.1475953
-7527,26.85660976
-7526,27.74404553
-7525,34.89023883
-7524,28.39794462
-7523,30.92013144
-7522,28.58477415
-7521,27.69733743
-7520,19.05651547
-7519,19.05651547
-7518,20.45772984
-7517,25.12844441
-7516,21.29845846
-7515,24.24100959
-7514,28.44465271
-7513,33.5357316
-7512,22.74637998
-7511,24.66137296
-7510,25.08173727
-7509,27.41709551
-7508,26.43624544
-7507,30.2662314
-7506,32.13451723
-7505,32.22793152
-7504,24.05418101
-7503,24.66137296
-7502,27.46380265
-7501,32.08781008
-7500,28.0242884
-7499,30.87342429
-7498,33.30219587
-7497,33.11536729
-7496,25.315273
-7495,26.99673024
-7494,29.33208848
-7493,32.55488154
-7492,26.43624449
-7491,29.28538038
-7490,25.08173727
-7489,25.68893016
-7488,20.36431555
-7487,20.36431555
-7486,20.36431555
-7485,25.2218587
-7484,21.29845846
-7483,25.08173727
-7482,24.84820154
-7481,30.2662314
-7480,22.74637998
-7479,24.89490963
-7478,26.10929542
-7477,30.73330285
-7476,28.49135986
-7475,30.49976712
-7474,31.48061719
-7473,31.34049575
-7472,23.30686573
-7471,25.12844536
-7470,25.59551682
-7469,33.34890302
-7468,28.91172417
-7467,31.62073862
-7466,34.0495102
-7465,32.64829583
-7464,28.63148129
-7463,30.45305998
-7462,30.35964569
-7461,33.39561016
-7460,28.02428745
-7459,30.78001
-7458,26.9500231
-7457,23.72723004
-7456,21.29845846
-7455,21.25175132
-7454,23.6805229
-7453,27.09014453
-7452,23.44698717
-7451,28.16440889
-7450,26.62307308
-7449,28.67818844
-7448,25.45539443
-7447,26.10929447
-7446,28.91172322
-7445,33.86268162
-7444,28.44465271
-7443,30.35964569
-7442,28.11770174
-7441,27.65063028
-7440,20.59785128
-7439,21.06492273
-7438,22.13918709
-7437,26.90331595
-7436,23.30686573
-7435,26.71648737
-7434,27.27697312
-7433,26.85660881
-7432,20.08407267
-7431,21.81223707
-7430,22.83979427
-7429,25.87575875
-7428,20.69126557
-7427,22.74637998
-7426,20.69126557
-7425,20.69126557
-7424,14.38580089
-7423,14.38580089
-7422,14.38580089
-7421,15.27323666
-7420,14.38580089
-7419,18.91639403
-7418,15.27323666
-7417,21.76552992
-7416,14.38580089
-7415,19.85053694
-7414,21.06492273
-7413,26.15600257
-7412,19.38346549
-7411,24.00747292
-7410,23.5871086
-7409,25.03503012
-7408,15.74030812
-7407,18.1690797
-7406,19.14992976
-7405,24.7080801
-7404,20.59785128
-7403,25.12844441
-7402,24.94161583
-7401,27.04343739
-7400,15.9271367
-7399,23.02662285
-7398,28.21111698
-7397,29.75245279
-7396,24.47454437
-7395,26.71648737
-7394,23.86735148
-7393,24.28771579
-7392,19.10322261
-7391,19.05651547
-7390,21.39187275
-7389,25.96917399
-7388,22.23260138
-7387,27.18355978
-7386,28.39794557
-7385,27.37038741
-7384,22.79308808
-7383,25.8757597
-7382,29.75245279
-7381,33.81597447
-7380,29.42550277
-7379,31.43391004
-7378,27.60392409
-7377,27.41709551
-7376,24.42783818
-7375,24.61466676
-7374,27.93087411
-7373,30.12610996
-7372,27.83745982
-7371,31.15366717
-7370,31.57403148
-7369,30.35964569
-7368,25.315273
-7367,25.12844441
-7366,27.41709455
-7365,31.80756721
-7364,26.24941591
-7363,27.79075172
-7362,24.80149439
-7361,25.26856585
-7360,20.27090126
-7359,20.17748696
-7358,20.17748696
-7357,24.94161678
-7356,21.62540848
-7355,26.62307403
-7354,25.7823454
-7353,28.02428745
-7352,22.93320951
-7351,25.36198109
-7350,27.60392409
-7349,34.32975308
-7348,29.75245279
-7347,32.08781008
-7346,29.70574565
-7345,30.31293854
-7344,24.33442389
-7343,25.64222397
-7342,26.43624544
-7341,33.86268162
-7340,29.93928138
-7339,33.34890302
-7338,34.75011739
-7337,33.72256018
-7336,30.92013144
-7335,31.24708146
-7334,31.62073862
-7333,32.27463866
-7332,27.74404553
-7331,29.09855275
-7330,28.72489559
-7329,26.62307403
-7328,24.05418006
-7327,24.24100864
-7326,25.315273
-7325,30.21952425
-7324,26.10929447
-7323,29.79915994
-7322,28.35123842
-7321,29.61233136
-7320,26.3895383
-7319,29.98598852
-7318,31.52732433
-7317,35.87108889
-7316,29.28538134
-7315,31.43391004
-7314,26.43624449
-7313,28.30453127
-7312,22.69967283
-7311,24.66137296
-7310,23.6805229
-7309,29.00513846
-7308,25.78234445
-7307,29.89257423
-7306,30.31293854
-7305,28.11770269
-7304,24.7080801
-7303,24.66137296
-7302,26.06258733
-7301,30.68659571
-7300,19.85053694
-7299,21.57870134
-7298,19.85053694
-7297,19.85053694
-7296,18.54273686
-7295,18.49602972
-7294,18.49602972
-7293,22.93320856
-7292,18.49602972
-7291,23.6805229
-7290,22.83979427
-7289,23.30686573
-7288,19.29005119
-7287,23.16674429
-7286,23.96076577
-7285,28.02428745
-7284,23.49369431
-7283,28.25782413
-7282,22.27930852
-7281,22.18589423
-7280,18.96310117
-7279,22.65296569
-7278,23.02662285
-7277,27.13685263
-7276,24.80149439
-7275,28.538067
-7274,28.67818844
-7273,29.09855275
-7272,23.54040146
-7271,27.51050885
-7270,27.88416601
-7269,29.05184561
-7268,24.52125152
-7267,24.75478725
-7266,24.84820154
-7265,23.40028002
-7264,20.45772984
-7263,20.45772984
-7262,21.99906565
-7261,26.15600257
-7260,22.41942996
-7259,27.69733743
-7258,26.99673119
-7257,28.07099555
-7256,24.1943015
-7255,26.29612306
-7254,28.53806605
-7253,34.18963164
-7252,30.1728171
-7251,31.71415291
-7250,28.63148129
-7249,27.32368121
-7248,24.61466581
-7247,25.68893111
-7246,26.34283115
-7245,29.19196704
-7244,26.71648832
-7243,32.13451723
-7242,29.05184561
-7241,28.16440984
-7240,24.42783723
-7239,25.73563731
-7238,27.46380265
-7237,30.68659571
-7236,24.98832298
-7235,27.32368121
-7234,19.47687978
-7233,19.43017263
-7232,18.35590828
-7231,18.35590828
-7230,18.35590828
-7229,23.35357287
-7228,18.12237255
-7227,24.10088721
-7226,23.72723004
-7225,24.42783723
-7224,18.82297974
-7223,23.40028002
-7222,24.38113008
-7221,27.09014548
-7220,23.5871086
-7219,28.39794557
-7218,24.47454437
-7217,24.89490868
-7216,20.27090126
-7215,22.04577279
-7214,23.12003715
-7213,27.13685263
-7212,23.40028002
-7211,27.97758125
-7210,29.28538134
-7209,28.44465271
-7208,23.82064433
-7207,25.2218587
-7206,25.68893016
-7205,28.44465271
-7204,22.46613711
-7203,25.50210253
-7202,24.28771579
-7201,16.81457247
-7200,16.06725814
-7199,16.06725814
-7198,18.02895826
-7197,22.51284425
-7196,18.12237255
-7195,22.83979427
-7194,22.93320856
-7193,23.30686573
-7192,19.43017263
-7191,22.04577279
-7190,23.40028002
-7189,28.44465176
-7188,23.16674429
-7187,24.94161583
-7186,22.27930852
-7185,23.26015858
-7184,16.4409153
-7183,18.1690797
-7182,18.86968688
-7181,23.40028002
-7180,19.52358692
-7179,23.16674429
-7178,23.63381575
-7177,22.23260138
-7176,16.4409153
-7175,18.86968688
-7174,19.52358692
-7173,23.63381575
-7172,16.4409153
-7171,19.52358692
-7170,16.4409153
-7169,16.4409153
-7168,11.63007929
-7167,11.67678644
-7166,11.67678644
-7165,16.4409153
-7164,11.67678644
-7163,15.64689383
-7162,16.4409153
-7161,17.60859395
-7160,11.67678644
-7159,14.24567945
-7158,15.64689383
-7157,20.87809415
-7156,16.4409153
-7155,20.50443698
-7154,17.60859395
-7153,17.93554397
-7152,11.67678644
-7151,14.33909375
-7150,14.24567945
-7149,20.831387
-7148,15.64689383
-7147,19.99065838
-7146,20.87809415
-7145,23.30686573
-7144,16.4409153
-7143,14.94628664
-7142,20.50443698
-7141,23.63381575
-7140,17.60859395
-7139,19.8038298
-7138,17.93554397
-7137,16.20737958
-7136,11.67678644
-7135,11.67678644
-7134,15.31994381
-7133,21.25175132
-7132,16.5343296
-7131,20.45772984
-7130,23.30686573
-7129,25.08173727
-7128,18.12237255
-7127,20.36431555
-7126,22.46613711
-7125,28.72489559
-7124,23.91405862
-7123,26.20270972
-7122,25.59551587
-7121,25.40868729
-7120,18.91639403
-7119,19.57029407
-7118,21.34516561
-7117,27.27697407
-7116,21.90565136
-7115,27.69733838
-7114,27.32368121
-7113,27.23026597
-7112,21.15833702
-7111,22.37272281
-7110,24.33442294
-7109,27.09014548
-7108,21.76552992
-7107,23.54040146
-7106,20.50443698
-7105,20.55114413
-7104,13.87202229
-7103,13.73190085
-7102,13.73190085
-7101,21.11162988
-7100,14.57262947
-7099,21.9523585
-7098,22.13918709
-7097,24.89490868
-7096,17.46847251
-7095,19.38346549
-7094,21.25175132
-7093,27.79075267
-7092,22.88650142
-7091,25.64222302
-7090,25.68893016
-7089,25.73563731
-7088,18.21578684
-7087,19.75712265
-7086,20.69126557
-7085,27.46380265
-7084,22.69967283
-7083,26.48295164
-7082,28.77160273
-7081,30.54647427
-7080,24.10088721
-7079,25.2218587
-7078,26.62307403
-7077,31.94768864
-7076,26.3428302
-7075,29.47220992
-7074,25.68893016
-7073,24.89490868
-7072,19.14992976
-7071,19.14992976
-7070,20.13077982
-7069,23.77393719
-7068,22.46613711
-7067,25.7823454
-7066,27.69733838
-7065,31.71415291
-7064,23.77393719
-7063,26.15600257
-7062,29.1452599
-7061,34.0495102
-7060,27.93087411
-7059,29.84586708
-7058,26.15600162
-7057,26.71648737
-7056,21.39187275
-7055,22.04577279
-7054,21.9523585
-7053,26.52965879
-7052,23.44698717
-7051,28.49135986
-7050,28.0242884
-7049,26.3428302
-7048,21.25175132
-7047,22.51284425
-7046,23.72723004
-7045,27.60392409
-7044,20.55114413
-7043,22.69967283
-7042,21.01821559
-7041,21.01821559
-7040,14.8061652
-7039,14.99299379
-7038,14.99299379
-7037,19.57029407
-7036,14.99299379
-7035,21.25175132
-7034,21.62540848
-7033,24.84820154
-7032,16.62774389
-7031,19.10322261
-7030,20.64455842
-7029,26.71648832
-7028,21.90565136
-7027,26.10929447
-7026,25.45539443
-7025,23.91405862
-7024,15.78701526
-7023,18.07566541
-7022,15.78701526
-7021,25.54880872
-7020,20.22419411
-7019,26.43624544
-7018,26.57636688
-7017,29.37879563
-7016,23.02662285
-7015,24.24100864
-7014,26.3895383
-7013,30.49976712
-7012,24.84820154
-7011,26.66978022
-7010,24.7080801
-7009,24.28771579
-7008,18.63615115
-7007,18.63615115
-7006,20.831387
-7005,25.17515156
-7004,20.59785128
-7003,23.26015858
-7002,28.72489559
-7001,34.0495102
-7000,24.10088816
-6999,26.01588113
-6998,27.88416696
-6997,31.43391004
-6996,28.16440984
-6995,33.34890302
-6994,31.80756721
-6993,33.48902445
-6992,23.82064528
-6991,26.01588113
-6990,25.64222302
-6989,31.66744577
-6988,27.74404553
-6987,29.89257423
-6986,31.71415291
-6985,31.20037431
-6984,26.3428302
-6983,26.9500231
-6982,28.11770174
-6981,32.64829583
-6980,25.40868729
-6979,27.69733743
-6978,24.33442294
-6977,24.61466581
-6976,20.59785128
-6975,20.59785128
-6974,20.59785128
-6973,25.68893111
-6972,21.67211563
-6971,25.59551682
-6970,26.01588113
-6969,31.15366717
-6968,21.81223707
-6967,24.47454437
-6966,25.08173727
-6965,32.64829583
-6964,27.41709551
-6963,30.78001
-6962,32.18122342
-6961,32.22793152
-6960,23.44698717
-6959,24.10088816
-6958,25.8757597
-6957,33.11536729
-6956,27.74404553
-6955,32.13451723
-6954,34.18963164
-6953,31.15366717
-6952,28.0709946
-6951,28.35123747
-6950,28.5847732
-6949,33.021953
-6948,27.93087316
-6947,29.33208753
-6946,27.18355883
-6945,23.96076577
-6944,22.23260138
-6943,22.13918709
-6942,23.63381575
-6941,28.72489559
-6940,23.91405862
-6939,27.04343739
-6938,28.49135986
-6937,27.51050885
-6936,23.40028002
-6935,27.41709455
-6934,27.41709455
-6933,33.90938876
-6932,26.3428302
-6931,28.49135986
-6930,28.63148129
-6929,28.44465271
-6928,21.4385799
-6927,22.23260138
-6926,24.24100864
-6925,28.0242884
-6924,23.30686573
-6923,26.24941591
-6922,26.57636593
-6921,27.97758125
-6920,21.20504417
-6919,22.79308713
-6918,22.65296569
-6917,25.78234445
-6916,21.76552992
-6915,23.30686573
-6914,21.76552992
-6913,21.76552992
-6912,15.08640808
-6911,15.03970093
-6910,15.03970093
-6909,19.99065838
-6908,15.03970093
-6907,17.00140105
-6906,19.99065838
-6905,21.06492273
-6904,15.08640808
-6903,21.20504417
-6902,20.45772984
-6901,26.24941686
-6900,22.09247994
-6899,24.52125247
-6898,23.30686573
-6897,24.1943015
-6896,16.90798676
-6895,18.77627259
-6894,20.69126557
-6893,26.24941686
-6892,21.06492273
-6891,25.45539538
-6890,26.24941686
-6889,28.67818844
-6888,21.90565136
-6887,24.98832393
-6886,25.64222397
-6885,29.84586613
-6884,24.84820154
-6883,25.8290516
-6882,23.77393719
-6881,23.26015858
-6880,17.70200824
-6879,17.70200824
-6878,20.22419411
-6877,24.61466581
-6876,19.85053694
-6875,22.97991571
-6874,26.3895383
-6873,29.56562326
-6872,21.29845846
-6871,22.18589423
-6870,28.77160273
-6869,32.27463866
-6868,29.33208848
-6867,32.78841727
-6866,32.97524585
-6865,32.9285387
-6864,25.8757597
-6863,26.99673119
-6862,27.83745982
-6861,32.13451723
-6860,29.33208848
-6859,33.25548872
-6858,35.77767459
-6857,35.1704817
-6856,29.93928138
-6855,31.57403148
-6854,31.94768864
-6853,35.63755316
-6852,29.89257423
-6851,30.78001
-6850,28.91172417
-6849,29.09855275
-6848,20.41102269
-6847,20.41102269
-6846,20.41102269
-6845,27.32368121
-6844,22.65296569
-6843,26.9033169
-6842,26.76319546
-6841,32.60158868
-6840,22.93320856
-6839,25.50210158
-6838,26.52965879
-6837,32.4147601
-6836,30.03269567
-6835,32.69500297
-6834,34.60999595
-6833,34.46987451
-6832,24.38113008
-6831,25.8290516
-6830,26.3428302
-6829,32.36805295
-6828,26.43624449
-6827,25.64222302
-6826,28.58477415
-6825,36.71181751
-6824,28.0242884
-6823,30.63988856
-6822,32.13451723
-6821,39.51424625
-6820,33.58243874
-6819,36.38486749
-6818,34.23633878
-6817,33.39561016
-6816,24.84820249
-6815,24.94161678
-6814,26.66978117
-6813,31.9009815
-6812,28.49135986
-6811,31.66744577
-6810,33.11536729
-6809,39.65436769
-6808,29.89257423
-6807,30.1728171
-6806,33.021953
-6805,38.95376051
-6804,34.23633878
-6803,36.47828178
-6802,34.42316737
-6801,33.25548872
-6800,28.95843131
-6799,29.6590385
-6798,28.30453127
-6797,35.26389599
-6796,30.87342429
-6795,33.95609591
-6794,34.79682453
-6793,35.82438174
-6792,26.71648737
-6791,29.28538134
-6790,29.6590385
-6789,32.9285387
-6788,26.24941591
-6787,28.49135986
-6786,25.87575875
-6785,25.87575875
-6784,20.55114413
-6783,20.55114413
-6782,20.55114413
-6781,25.03503012
-6780,20.55114413
-6779,28.11770269
-6778,27.23026692
-6777,29.7057447
-6776,22.23260138
-6775,27.04343739
-6774,26.57636688
-6773,29.1452599
-6772,27.97758125
-6771,33.58243874
-6770,32.32134581
-6769,32.46146725
-6768,23.63381575
-6767,24.42783818
-6766,24.56795961
-6765,32.18122437
-6764,27.41709551
-6763,31.2937886
-6762,29.47220992
-6761,35.91779603
-6760,28.63148129
-6759,30.40635283
-6758,31.99439579
-6757,41.24241065
-6756,33.62914589
-6755,37.22559611
-6754,33.95609591
-6753,32.97524585
-6752,24.38113103
-6751,24.38113103
-6750,26.24941686
-6749,30.54647427
-6748,26.20270972
-6747,32.04110293
-6746,33.39561016
-6745,39.23400338
-6744,29.75245279
-6743,28.35123842
-6742,33.48902445
-6741,38.53339619
-6740,32.9285387
-6739,35.31060314
-6738,31.76086006
-6737,32.55488154
-6736,27.88416696
-6735,29.42550277
-6734,29.93928138
-6733,34.42316737
-6732,29.98598852
-6731,35.31060314
-6730,32.22793152
-6729,30.78001
-6728,26.85660976
-6727,28.35123842
-6726,30.21952425
-6725,32.69500297
-6724,26.76319451
-6723,29.79915994
-6722,23.12003715
-6721,23.72723004
-6720,21.39187275
-6719,21.39187275
-6718,21.39187275
-6717,27.18355978
-6716,23.86735148
-6715,28.49135986
-6714,27.93087316
-6713,27.04343834
-6712,22.88650142
-6711,27.13685263
-6710,27.41709551
-6709,32.32134581
-6708,28.538067
-6707,31.76086006
-6706,28.49135986
-6705,29.42550277
-6704,24.89490868
-6703,26.52965879
-6702,26.29612401
-6701,33.30219587
-6700,29.42550277
-6699,32.64829583
-6698,35.07706741
-6697,32.27463866
-6696,28.30453127
-6695,31.06025287
-6694,30.45305998
-6693,33.021953
-6692,28.07099555
-6691,31.43391004
-6690,27.93087411
-6689,22.04577279
-6688,20.41102269
-6687,20.41102269
-6686,21.9523585
-6685,26.29612306
-6684,22.93320856
-6683,26.76319451
-6682,26.06258733
-6681,27.09014453
-6680,23.49369431
-6679,25.50210158
-6678,27.18355978
-6677,32.36805295
-6676,26.71648832
-6675,28.81830988
-6674,27.09014453
-6673,27.32368026
-6672,20.87809415
-6671,20.78467986
-6670,22.18589423
-6669,26.01588018
-6668,22.79308713
-6667,27.09014548
-6666,25.96917399
-6665,26.10929447
-6664,20.87809415
-6663,22.65296569
-6662,23.07333
-6661,26.71648832
-6660,20.87809415
-6659,23.07333
-6658,20.87809415
-6657,20.87809415
-6656,16.39420816
-6655,16.30079387
-6654,16.30079387
-6653,17.98225111
-6652,16.30079387
-6651,20.9248013
-6650,17.98225111
-6649,21.06492273
-6648,16.30079387
-6647,20.9248013
-6646,20.9248013
-6645,25.68893111
-6644,17.98225111
-6643,25.82905255
-6642,21.06492273
-6641,20.831387
-6640,16.30079387
-6639,20.22419411
-6638,21.53199419
-6637,25.87575875
-6636,22.60625854
-6635,27.37038836
-6634,27.69733838
-6633,27.27697312
-6632,21.71882277
-6631,25.54880968
-6630,26.48295259
-6629,30.73330285
-6628,24.66137296
-6627,28.02428745
-6626,24.7080801
-6625,23.12003715
-6624,18.07566541
-6623,18.07566541
-6622,20.41102269
-6621,25.54880872
-6620,21.62540848
-6619,25.87575875
-6618,26.24941686
-6617,29.79915899
-6616,23.82064433
-6615,26.24941591
-6614,28.11770269
-6613,31.99439579
-6612,27.41709551
-6611,31.34049575
-6610,29.00513751
-6609,28.91172322
-6608,21.9523585
-6607,22.88650142
-6606,28.0242884
-6605,30.07940281
-6604,27.88416696
-6603,31.10696002
-6602,33.021953
-6601,31.43391004
-6600,27.51050885
-6599,27.41709455
-6598,29.56562421
-6597,33.39561016
-6596,26.24941591
-6595,28.58477415
-6594,24.84820154
-6593,24.94161583
-6592,19.8038298
-6591,19.52358692
-6590,19.52358692
-6589,26.57636593
-6588,22.27930852
-6587,26.43624544
-6586,27.27697407
-6585,30.21952425
-6584,21.71882277
-6583,22.51284425
-6582,26.15600162
-6581,32.36805295
-6580,28.39794557
-6579,30.78001
-6578,30.59318142
-6577,30.12610996
-6576,23.72723004
-6575,25.54880872
-6574,24.89490868
-6573,32.13451723
-6572,27.46380265
-6571,31.48061719
-6570,32.22793152
-6569,35.40401743
-6568,27.5105098
-6567,29.98598852
-6566,31.62073862
-6565,35.35731028
-6564,29.98598852
-6563,33.25548872
-6562,29.42550277
-6561,28.95843131
-6560,22.27930852
-6559,22.97991571
-6558,23.26015858
-6557,27.32368026
-6556,23.26015858
-6555,25.78234445
-6554,24.38113008
-6553,32.97524585
-6552,25.2218587
-6551,27.55721694
-6550,30.87342429
-6549,39.5609534
-6548,34.18963164
-6547,35.82438174
-6546,32.18122437
-6545,33.16207443
-6544,26.71648737
-6543,29.05184466
-6542,28.25782318
-6541,32.83512441
-6540,29.51891706
-6539,33.11536729
-6538,33.86268162
-6537,34.42316737
-6536,27.46380265
-6535,29.23867324
-6534,29.1452599
-6533,33.48902445
-6532,26.43624449
-6531,28.30453127
-6530,26.76319546
-6529,26.76319546
-6528,19.89724409
-6527,19.89724409
-6526,19.89724409
-6525,24.61466581
-6524,19.89724409
-6523,25.8290516
-6522,26.24941591
-6521,30.07940186
-6520,21.06492273
-6519,26.15600162
-6518,26.3895383
-6517,31.48061719
-6516,26.57636688
-6515,28.77160273
-6514,30.31293854
-6513,30.87342429
-6512,22.46613711
-6511,23.91405957
-6510,24.75478725
-6509,30.40635283
-6508,26.29612401
-6507,33.25548872
-6506,34.14292449
-6505,36.71181751
-6504,29.56562421
-6503,29.89257423
-6502,29.6590385
-6501,37.83278901
-6500,31.66744577
-6499,32.97524585
-6498,32.13451723
-6497,31.66744577
-6496,25.92246589
-6495,26.10929447
-6494,27.09014453
-6493,29.98598852
-6492,25.54880968
-6491,31.62073862
-6490,34.84353168
-6489,34.89023883
-6488,28.72489559
-6487,31.01354573
-6486,32.36805295
-6485,39.60766055
-6484,35.77767459
-6483,36.05791747
-6482,34.42316737
-6481,34.84353168
-6480,31.06025287
-6479,31.01354573
-6478,30.87342429
-6477,35.73096745
-6476,31.57403148
-6475,36.89864609
-6474,31.62073862
-6473,32.18122437
-6472,27.79075267
-6471,28.63148129
-6470,29.6590385
-6469,33.20878158
-6468,28.67818844
-6467,30.31293854
-6466,26.71648832
-6465,26.80990261
-6464,25.08173727
-6463,25.08173822
-6462,25.08173822
-6461,29.61233136
-6460,25.45539538
-6459,29.51891706
-6458,30.03269567
-6457,30.12610996
-6456,25.7823454
-6455,29.05184561
-6454,29.56562421
-6453,33.39561016
-6452,30.1728171
-6451,33.90938876
-6450,28.30453127
-6449,28.07099555
-6448,26.34283115
-6447,29.6590385
-6446,29.05184561
-6445,35.63755316
-6444,31.52732433
-6443,34.37646022
-6442,36.43157463
-6441,32.50817439
-6440,29.37879563
-6439,30.12610996
-6438,31.01354573
-6437,32.13451723
-6436,27.32368121
-6435,29.79915994
-6434,28.81830988
-6433,24.80149439
-6432,23.30686573
-6431,23.30686573
-6430,25.03503012
-6429,29.1452599
-6428,24.05418006
-6427,28.95843131
-6426,29.98598852
-6425,29.56562421
-6424,25.54880872
-6423,26.29612306
-6422,29.42550277
-6421,34.23633878
-6420,29.75245279
-6419,30.63988856
-6418,29.09855275
-6417,27.13685263
-6416,23.35357287
-6415,24.10088721
-6414,24.52125152
-6413,29.75245279
-6412,25.40868729
-6411,28.49135986
-6410,30.49976712
-6409,29.75245279
-6408,19.89724409
-6407,20.78467986
-6406,22.32601567
-6405,25.2218587
-6404,20.13077982
-6403,21.9523585
-6402,20.13077982
-6401,20.13077982
-6400,17.51517966
-6399,17.65530109
-6398,17.65530109
-6397,21.71882277
-6396,17.65530109
-6395,21.4385799
-6394,21.71882277
-6393,19.52358692
-6392,17.65530109
-6391,22.41942996
-6390,23.02662285
-6389,28.30453127
-6388,24.33442294
-6387,27.04343739
-6386,24.00747292
-6385,24.98832298
-6384,19.85053694
-6383,22.74637998
-6382,23.30686573
-6381,28.95843131
-6380,23.96076577
-6379,28.538067
-6378,29.19196704
-6377,29.84586708
-6376,25.2218587
-6375,26.80990261
-6374,27.79075267
-6373,28.91172417
-6372,23.07333
-6371,25.40868729
-6370,24.14759435
-6369,23.40028002
-6368,19.47687978
-6367,19.47687978
-6366,23.40028002
-6365,28.30453032
-6364,23.6805229
-6363,27.4638017
-6362,29.79915994
-6361,28.35123747
-6360,24.56795866
-6359,27.41709455
-6358,28.95843131
-6357,34.51658166
-6356,29.6590385
-6355,31.10696002
-6354,30.07940281
-6353,29.0985518
-6352,24.47454437
-6351,25.78234445
-6350,27.9775803
-6349,32.69500297
-6348,28.16440889
-6347,31.43391004
-6346,30.78001
-6345,30.45305998
-6344,24.42783723
-6343,25.54880872
-6342,24.33442294
-6341,30.31293854
-6340,25.12844441
-6339,26.57636593
-6338,24.80149439
-6337,25.08173727
-6336,20.59785128
-6335,20.59785128
-6334,20.59785128
-6333,26.57636593
-6332,23.30686573
-6331,27.09014453
-6330,25.2218587
-6329,28.63148034
-6328,22.32601567
-6327,24.61466581
-6326,27.32368026
-6325,31.01354573
-6324,28.07099555
-6323,30.07940281
-6322,29.89257328
-6321,30.12610901
-6320,24.84820154
-6319,26.43624449
-6318,26.43624449
-6317,32.60158868
-6316,27.97758125
-6315,30.87342429
-6314,35.73096745
-6313,34.60999595
-6312,30.31293854
-6311,32.46146725
-6310,32.60158868
-6309,32.32134581
-6308,28.81830988
-6307,30.68659571
-6306,28.81830988
-6305,26.52965879
-6304,24.24100864
-6303,24.24100864
-6302,25.92246589
-6301,30.12610996
-6300,26.20270877
-6299,29.6590385
-6298,30.92013144
-6297,30.31293854
-6296,26.29612401
-6295,30.21952425
-6294,31.15366717
-6293,36.15133176
-6292,29.33208848
-6291,31.38720289
-6290,29.37879563
-6289,30.07940281
-6288,25.68893016
-6287,26.66978022
-6286,26.10929447
-6285,31.71415291
-6284,27.79075267
-6283,31.38720289
-6282,30.45305998
-6281,31.34049575
-6280,24.56795866
-6279,26.01588018
-6278,26.20270877
-6277,30.2662314
-6276,19.61700121
-6275,21.25175132
-6274,19.89724409
-6273,19.89724409
-6272,18.54273686
-6271,19.14992976
-6270,19.14992976
-6269,22.32601567
-6268,19.14992976
-6267,23.35357287
-6266,23.49369431
-6265,23.12003715
-6264,19.05651547
-6263,23.82064433
-6262,24.61466581
-6261,29.0985518
-6260,24.33442294
-6259,27.88416696
-6258,25.36198014
-6257,24.89490868
-6256,19.8038298
-6255,23.30686573
-6254,24.1943015
-6253,29.93928138
-6252,23.82064433
-6251,29.19196704
-6250,29.93928138
-6249,30.40635283
-6248,24.42783723
-6247,28.77160273
-6246,28.44465271
-6245,31.52732433
-6244,24.61466581
-6243,26.10929447
-6242,24.75478725
-6241,24.38113008
-6240,20.50443698
-6239,20.50443698
-6238,23.35357287
-6237,26.80990166
-6236,23.21345144
-6235,27.23026597
-6234,29.00513846
-6233,28.95843036
-6232,23.91405862
-6231,25.73563731
-6230,27.88416601
-6229,34.37646022
-6228,29.19196704
-6227,31.24708146
-6226,28.58477415
-6225,27.93087411
-6224,23.72723004
-6223,24.89490868
-6222,26.01588018
-6221,30.31293854
-6220,26.15600257
-6219,30.40635283
-6218,28.91172417
-6217,28.39794557
-6216,24.52125152
-6215,25.36198014
-6214,26.3895383
-6213,29.79915994
-6212,24.38113008
-6211,25.64222302
-6210,17.98225111
-6209,18.26249399
-6208,17.28164393
-6207,17.28164393
-6206,17.28164393
-6205,22.13918709
-6204,18.02895826
-6203,22.83979427
-6202,22.23260138
-6201,22.97991571
-6200,18.82297974
-6199,22.51284425
-6198,22.41942996
-6197,26.71648832
-6196,23.40028002
-6195,26.62307403
-6194,22.88650142
-6193,22.88650142
-6192,18.54273686
-6191,22.32601567
-6190,22.04577279
-6189,27.65063123
-6188,23.30686573
-6187,26.99673024
-6186,27.60392314
-6185,26.85660976
-6184,22.79308713
-6183,24.38113008
-6182,25.315273
-6181,27.88416696
-6180,23.6805229
-6179,25.45539443
-6178,24.33442294
-6177,18.26249399
-6176,17.28164393
-6175,17.28164393
-6174,18.35590828
-6173,22.18589423
-6172,18.63615115
-6171,22.83979427
-6170,23.40028002
-6169,22.97991571
-6168,18.82297974
-6167,22.32601567
-6166,23.07333
-6165,27.79075267
-6164,22.97991571
-6163,24.61466581
-6162,23.96076577
-6161,24.52125152
-6160,17.28164393
-6159,18.35590828
-6158,18.63615115
-6157,23.40028002
-6156,18.82297974
-6155,23.07333
-6154,22.97991571
-6153,23.82064433
-6152,17.28164393
-6151,18.63615115
-6150,18.82297974
-6149,22.97991571
-6148,17.28164393
-6147,18.82297974
-6146,17.28164393
-6145,17.28164393
-6144,12.33068648
-6143,12.33068648
-6142,12.33068648
-6141,17.23493678
-6140,12.33068648
-6139,16.06725814
-6138,17.23493678
-6137,18.6828583
-6136,12.33068648
-6135,15.36665095
-6134,16.06725814
-6133,21.29845846
-6132,17.23493678
-6131,15.31994381
-6130,18.6828583
-6129,18.35590828
-6128,12.33068648
-6127,15.22652951
-6126,15.36665095
-6125,21.48528704
-6124,16.06725814
-6123,20.03736553
-6122,21.29845846
-6121,23.16674429
-6120,17.23493678
-6119,19.47687978
-6118,15.31994381
-6117,23.77393719
-6116,18.6828583
-6115,21.06492273
-6114,18.35590828
-6113,17.0481082
-6112,12.33068648
-6111,12.33068648
-6110,15.22652951
-6109,20.17748696
-6108,15.36665095
-6107,19.52358692
-6106,21.48528704
-6105,22.41942996
-6104,16.06725814
-6103,19.14992976
-6102,20.03736553
-6101,24.10088721
-6100,21.29845846
-6099,21.34516561
-6098,23.16674429
-6097,22.37272281
-6096,17.23493678
-6095,17.93554397
-6094,19.47687978
-6093,25.2218587
-6092,15.31994381
-6091,23.5871086
-6090,23.77393719
-6089,23.30686573
-6088,18.07566541
-6087,19.43017263
-6086,20.831387
-6085,24.14759435
-6084,18.58944401
-6083,19.99065838
-6082,17.42176536
-6081,17.32835107
-6080,12.33068648
-6079,12.33068648
-6078,12.33068648
-6077,20.69126557
-6076,15.88042955
-6075,20.3176084
-6074,21.20504417
-6073,23.5871086
-6072,17.51517966
-6071,18.86968688
-6070,21.20504417
-6069,27.41709551
-6068,23.12003715
-6067,25.40868729
-6066,25.36198014
-6065,25.315273
-6064,18.44932257
-6063,20.45772984
-6062,20.97150844
-6061,28.07099555
-6060,22.41942996
-6059,25.12844441
-6058,25.40868824
-6057,29.09855275
-6056,22.74637998
-6055,26.52965974
-6054,26.52965879
-6053,31.85427435
-6052,25.17515156
-6051,27.60392409
-6050,24.24100864
-6049,23.6805229
-6048,18.58944401
-6047,18.58944401
-6046,19.66370836
-6045,23.54040146
-6044,21.57870134
-6043,25.31527395
-6042,26.71648832
-6041,30.40635283
-6040,20.36431555
-6039,24.1943015
-6038,25.82905255
-6037,33.58243874
-6036,27.27697407
-6035,28.67818844
-6034,26.06258733
-6033,26.20270877
-6032,20.36431555
-6031,21.25175132
-6030,22.18589423
-6029,27.09014453
-6028,23.26015858
-6027,25.96917304
-6026,27.27697407
-6025,27.18355883
-6024,20.22419411
-6023,21.85894421
-6022,22.69967283
-6021,26.52965879
-6020,20.22419411
-6019,22.97991571
-6018,19.94395124
-6017,19.94395124
-6016,14.24567945
-6015,14.2923866
-6014,14.2923866
-6013,19.14992976
-6012,14.2923866
-6011,20.97150844
-6010,21.85894421
-6009,22.83979427
-6008,15.31994381
-6007,19.47687978
-6006,21.62540848
-6005,26.06258733
-6004,22.37272281
-6003,24.47454437
-6002,24.10088721
-6001,24.14759435
-6000,17.70200824
-5999,19.89724409
-5998,19.47687978
-5997,25.92246589
-5996,21.29845846
-5995,27.04343834
-5994,26.29612401
-5993,29.61233136
-5992,22.97991571
-5991,25.73563826
-5990,25.78234445
-5989,30.59318142
-5988,24.42783723
-5987,26.24941591
-5986,23.91405862
-5985,24.28771579
-5984,18.86968688
-5983,18.86968688
-5982,19.57029407
-5981,24.56795866
-5980,20.78467986
-5979,23.6805229
-5978,28.35123842
-5977,31.62073767
-5976,22.32601567
-5975,24.89490868
-5974,25.64222302
-5973,29.09855275
-5972,26.01588113
-5971,29.79915994
-5970,29.79915994
-5969,29.98598852
-5968,23.6805229
-5967,23.96076577
-5966,26.80990261
-5965,32.32134581
-5964,26.66978117
-5963,29.98598852
-5962,32.46146725
-5961,31.15366717
-5960,25.54880872
-5959,26.06258733
-5958,27.79075172
-5957,31.94768864
-5956,23.86735148
-5955,26.62307308
-5954,23.44698717
-5953,24.05418006
-5952,18.86968688
-5951,18.86968688
-5950,18.86968688
-5949,23.35357287
-5948,19.57029407
-5947,25.40868729
-5946,23.63381575
-5945,30.2662314
-5944,22.69967283
-5943,25.68893111
-5942,26.3895383
-5941,32.50817439
-5940,28.16440984
-5939,29.93928138
-5938,31.24708146
-5937,31.99439579
-5936,21.90565136
-5935,23.77393719
-5934,24.52125152
-5933,30.92013144
-5932,26.80990261
-5931,30.54647427
-5930,33.90938876
-5929,30.82671714
-5928,27.13685263
-5927,28.16440984
-5926,28.538067
-5925,31.94768864
-5924,25.08173727
-5923,26.76319451
-5922,27.23026597
-5921,22.13918709
-5920,20.59785128
-5919,20.78467986
-5918,21.48528704
-5917,26.20270877
-5916,21.25175132
-5915,26.20270877
-5914,27.55721599
-5913,27.04343739
-5912,22.51284425
-5911,24.61466581
-5910,25.59551587
-5909,33.58243874
-5908,27.83745982
-5907,29.56562421
-5906,26.90331595
-5905,27.32368026
-5904,21.25175132
-5903,21.15833702
-5902,22.04577279
-5901,27.18355883
-5900,23.12003715
-5899,27.18355883
-5898,27.46380265
-5897,26.99673024
-5896,20.87809415
-5895,21.06492273
-5894,22.23260138
-5893,27.09014548
-5892,21.06492273
-5891,22.32601567
-5890,21.06492273
-5889,21.06492273
-5888,14.66604377
-5887,14.61933662
-5886,14.61933662
-5885,19.14992976
-5884,14.66604377
-5883,19.61700121
-5882,19.14992976
-5881,20.22419411
-5880,14.61933662
-5879,18.63615115
-5878,22.09247994
-5877,26.29612401
-5876,21.99906565
-5875,24.56795866
-5874,24.24100864
-5873,22.79308713
-5872,17.37505822
-5871,18.12237255
-5870,19.94395124
-5869,25.82905255
-5868,22.27930852
-5867,26.43624544
-5866,26.20270972
-5865,29.1452599
-5864,21.62540848
-5863,25.59551682
-5862,24.56795866
-5861,30.68659571
-5860,24.47454437
-5859,26.85660881
-5858,24.52125152
-5857,23.49369431
-5856,16.86127962
-5855,16.86127962
-5854,19.1966369
-5853,24.52125152
-5852,16.72115818
-5851,21.29845846
-5850,25.36198014
-5849,28.63148034
-5848,20.59785128
-5847,22.51284425
-5846,27.37038836
-5845,31.80756721
-5844,27.04343834
-5843,30.1728171
-5842,30.35964569
-5841,28.44465176
-5840,23.21345144
-5839,24.80149439
-5838,25.22185966
-5837,30.35964569
-5836,26.20270877
-5835,30.03269567
-5834,30.40635188
-5833,30.35964474
-5832,25.26856585
-5831,25.40868729
-5830,26.80990166
-5829,30.49976617
-5828,25.26856585
-5827,27.4638017
-5826,24.98832298
-5825,25.17515156
-5824,18.72956545
-5823,18.72956545
-5822,18.72956545
-5821,25.36198014
-5820,20.59785128
-5819,24.14759435
-5818,24.66137296
-5817,27.83745887
-5816,20.03736553
-5815,22.04577279
-5814,22.97991571
-5813,32.83512441
-5812,29.28538134
-5811,31.20037431
-5810,36.10462461
-5809,35.40401743
-5808,25.08173822
-5807,26.99673119
-5806,26.52965974
-5805,32.55488154
-5804,28.49135986
-5803,31.94768864
-5802,33.30219587
-5801,40.21485344
-5800,30.92013144
-5799,32.13451723
-5798,32.9285387
-5797,38.72022478
-5796,34.0495102
-5795,36.19803891
-5794,34.42316737
-5793,33.20878158
-5792,26.06258828
-5791,26.06258828
-5790,25.12844536
-5789,31.66744577
-5788,27.79075267
-5787,32.36805295
-5786,33.34890302
-5785,41.52265352
-5784,28.86501702
-5783,31.06025287
-5782,30.45305998
-5781,39.84119627
-5780,34.46987451
-5779,36.33816034
-5778,33.25548872
-5777,32.74171012
-5776,27.74404553
-5775,28.39794557
-5774,28.72489559
-5773,34.42316737
-5772,30.40635283
-5771,35.03036026
-5770,35.07706741
-5769,34.51658166
-5768,27.69733838
-5767,28.81830988
-5766,30.59318142
-5765,33.34890302
-5764,26.95002405
-5763,29.51891706
-5762,27.23026692
-5761,27.23026692
-5760,21.53199419
-5759,21.53199419
-5758,21.53199419
-5757,23.21345144
-5756,21.53199419
-5755,26.3428302
-5754,25.73563731
-5753,30.35964474
-5752,23.16674429
-5751,25.59551682
-5750,27.09014548
-5749,31.01354573
-5748,26.24941591
-5747,32.32134581
-5746,33.30219587
-5745,32.4147601
-5744,23.35357287
-5743,25.92246684
-5742,25.73563826
-5741,32.08781008
-5740,27.74404553
-5739,32.50817439
-5738,33.021953
-5737,35.96450318
-5736,28.21111698
-5735,29.75245279
-5734,29.56562421
-5733,39.32741767
-5732,33.81597447
-5731,35.54413887
-5730,33.76926733
-5729,32.36805295
-5728,23.12003715
-5727,22.79308713
-5726,25.68893016
-5725,30.73330285
-5724,26.29612401
-5723,29.61233136
-5722,30.07940281
-5721,35.82438174
-5720,27.18355978
-5719,27.88416696
-5718,30.54647427
-5717,39.42083196
-5716,34.37646022
-5715,35.26389599
-5714,32.78841727
-5713,33.5357316
-5712,29.79915994
-5711,30.31293854
-5710,30.35964569
-5709,33.90938876
-5708,28.39794557
-5707,35.31060314
-5706,34.18963164
-5705,32.88183156
-5704,29.09855275
-5703,29.70574565
-5702,29.84586708
-5701,35.07706741
-5700,29.84586708
-5699,30.40635283
-5698,25.08173727
-5697,25.36198014
-5696,23.96076577
-5695,23.96076577
-5694,23.96076577
-5693,29.1452599
-5692,24.47454437
-5691,28.44465176
-5690,29.33208848
-5689,28.63148034
-5688,24.84820154
-5687,28.49135891
-5686,29.51891611
-5685,32.78841727
-5684,29.28538134
-5683,33.06866014
-5682,28.25782318
-5681,28.81830893
-5680,24.61466581
-5679,27.97758125
-5678,27.74404458
-5677,32.46146725
-5676,29.47220992
-5675,31.94768864
-5674,35.03036026
-5673,33.44231731
-5672,29.00513846
-5671,29.56562421
-5670,31.80756721
-5669,32.55488154
-5668,29.70574565
-5667,31.52732433
-5666,29.79915994
-5665,25.50210158
-5664,23.91405862
-5663,23.91405862
-5662,24.89490868
-5661,30.07940281
-5660,25.17515156
-5659,30.59318142
-5658,29.37879563
-5657,29.0985518
-5656,25.8290516
-5655,27.4638017
-5654,28.63148129
-5653,34.18963164
-5652,29.19196704
-5651,31.62073862
-5650,29.37879563
-5649,29.56562326
-5648,23.35357287
-5647,23.82064433
-5646,23.54040146
-5645,28.39794557
-5644,24.7080801
-5643,27.69733838
-5642,28.11770269
-5641,28.49135986
-5640,23.6805229
-5639,23.96076577
-5638,24.98832298
-5637,28.39794557
-5636,23.6805229
-5635,24.98832298
-5634,23.6805229
-5633,23.6805229
-5632,16.25408672
-5631,16.25408672
-5630,16.25408672
-5629,20.13077982
-5628,16.25408672
-5627,19.1966369
-5626,20.13077982
-5625,23.40028002
-5624,16.25408672
-5623,19.99065838
-5622,19.1966369
-5621,24.75478725
-5620,20.13077982
-5619,23.77393719
-5618,23.40028002
-5617,23.40028002
-5616,16.25408672
-5615,20.17748696
-5614,21.62540848
-5613,26.85660976
-5612,22.37272281
-5611,24.00747292
-5610,26.48295164
-5609,29.75245279
-5608,21.99906565
-5607,25.08173822
-5606,25.8757597
-5605,31.62073862
-5604,25.54880872
-5603,27.93087316
-5602,25.40868729
-5601,24.94161583
-5600,18.49602972
-5599,18.49602972
-5598,19.94395124
-5597,25.40868729
-5596,21.53199419
-5595,25.08173727
-5594,26.48295259
-5593,29.33208753
-5592,22.32601567
-5591,25.17515156
-5590,25.40868729
-5589,30.2662314
-5588,26.80990261
-5587,29.89257423
-5586,30.31293854
-5585,29.70574565
-5584,21.90565136
-5583,23.12003715
-5582,25.8757597
-5581,31.85427435
-5580,26.24941686
-5579,27.88416696
-5578,32.32134581
-5577,30.49976712
-5576,26.38953735
-5575,26.10929447
-5574,27.27697312
-5573,32.27463866
-5572,25.26856585
-5571,28.02428745
-5570,25.12844441
-5569,25.45539443
-5568,17.98225111
-5567,17.98225111
-5566,17.98225111
-5565,24.94161678
-5564,20.3176084
-5563,25.87575875
-5562,24.66137391
-5561,28.95843036
-5560,20.27090126
-5559,20.64455842
-5558,24.52125152
-5557,30.73330285
-5556,27.04343834
-5555,30.12610996
-5554,29.19196609
-5553,29.79915899
-5552,22.09247994
-5551,24.00747292
-5550,24.56795866
-5549,32.55488154
-5548,28.538067
-5547,31.2937886
-5546,33.5357316
-5545,38.58010334
-5544,30.45305998
-5543,32.22793152
-5542,32.50817439
-5541,38.39327476
-5540,31.80756721
-5539,34.70341024
-5538,31.62073862
-5537,30.78001
-5536,25.68893016
-5535,25.68893016
-5534,27.13685263
-5533,31.2937886
-5532,27.55721694
-5531,31.57403148
-5530,33.58243874
-5529,37.08547468
-5528,27.5105098
-5527,30.35964569
-5526,30.73330285
-5525,37.22559611
-5524,33.25548872
-5523,34.5632888
-5522,32.97524585
-5521,32.83512441
-5520,27.69733838
-5519,28.11770269
-5518,29.33208848
-5517,33.06866014
-5516,29.56562421
-5515,32.18122437
-5514,32.27463866
-5513,33.95609591
-5512,27.69733838
-5511,29.56562421
-5510,28.25782413
-5509,32.32134581
-5508,27.09014548
-5507,27.97758125
-5506,26.85660976
-5505,26.85660976
-5504,19.71041551
-5503,19.71041551
-5502,19.71041551
-5501,24.05418006
-5500,19.71041551
-5499,24.94161583
-5498,25.78234445
-5497,29.61233136
-5496,21.57870134
-5495,25.36198014
-5494,25.36198014
-5493,29.93928138
-5492,26.15600162
-5491,29.70574565
-5490,30.63988856
-5489,29.37879468
-5488,22.60625854
-5487,25.12844441
-5486,25.03503012
-5485,30.63988856
-5484,24.89490868
-5483,31.94768864
-5482,34.00280306
-5481,35.6842603
-5480,28.67818844
-5479,30.59318142
-5478,30.45305998
-5477,36.75852466
-5476,31.2937886
-5475,32.97524585
-5474,30.73330285
-5473,30.63988856
-5472,22.74637998
-5471,23.07333
-5470,24.52125152
-5469,29.1452599
-5468,25.59551587
-5467,27.69733743
-5466,29.33208848
-5465,33.44231731
-5464,23.77393719
-5463,25.87575875
-5462,23.30686573
-5461,32.55488154
-5460,32.55488154
-5459,34.37646022
-5458,35.03036026
-5457,36.10462461
-5456,30.63988856
-5455,32.13451723
-5454,31.80756721
-5453,37.50583899
-5452,32.74171012
-5451,37.27230326
-5450,35.49743172
-5449,35.87108889
-5448,31.20037431
-5447,31.71415291
-5446,33.39561016
-5445,36.71181751
-5444,32.36805295
-5443,32.46146725
-5442,29.23867419
-5441,29.51891706
-5440,26.85660881
-5439,26.85660881
-5438,26.85660881
-5437,32.55488154
-5436,28.11770269
-5435,32.04110293
-5434,32.55488154
-5433,32.36805295
-5432,28.0242884
-5431,33.021953
-5430,30.1728171
-5429,32.97524585
-5428,33.72256018
-5427,36.24474605
-5426,32.60158868
-5425,33.39561016
-5424,28.67818749
-5423,31.99439579
-5422,31.52732433
-5421,35.96450318
-5420,33.25548872
-5419,36.19803891
-5418,35.40401743
-5417,32.69500297
-5416,31.01354573
-5415,31.94768864
-5414,31.76086006
-5413,34.6567031
-5412,30.96683858
-5411,32.83512441
-5410,31.62073862
-5409,28.49135986
-5408,26.20270972
-5407,26.20270972
-5406,27.09014548
-5405,32.46146725
-5404,26.80990261
-5403,32.27463866
-5402,32.83512441
-5401,32.04110293
-5400,28.30453127
-5399,29.6590385
-5398,31.9009815
-5397,33.67585304
-5396,31.57403148
-5395,30.45305998
-5394,32.55488154
-5393,32.22793152
-5392,26.3428302
-5391,26.24941686
-5390,27.27697407
-5389,31.52732433
-5388,27.93087411
-5387,31.24708146
-5386,32.27463866
-5385,32.13451723
-5384,23.91405862
-5383,24.94161583
-5382,25.45539443
-5381,28.81830988
-5380,24.52125152
-5379,25.54880968
-5378,24.52125152
-5377,24.52125152
-5376,21.81223707
-5375,21.81223707
-5374,21.81223707
-5373,24.42783723
-5372,21.81223707
-5371,26.43624449
-5370,24.42783723
-5369,26.57636593
-5368,21.81223707
-5367,26.10929447
-5366,27.04343739
-5365,31.52732433
-5364,26.85660881
-5363,30.63988856
-5362,28.44465271
-5361,27.88416696
-5360,22.60625854
-5359,25.08173727
-5358,27.27697407
-5357,31.10696002
-5356,27.55721599
-5355,31.10696002
-5354,31.80756721
-5353,32.22793152
-5352,27.9775803
-5351,28.35123842
-5350,31.01354573
-5349,32.88183156
-5348,27.55721599
-5347,28.63148034
-5346,28.72489559
-5345,27.79075172
-5344,23.49369431
-5343,23.49369431
-5342,27.13685263
-5341,30.2662314
-5340,27.69733838
-5339,28.95843036
-5338,31.9009815
-5337,30.07940281
-5336,26.48295164
-5335,29.75245279
-5334,30.2662314
-5333,32.60158868
-5332,29.75245279
-5331,32.64829583
-5330,32.32134581
-5329,31.15366717
-5328,27.65063123
-5327,28.63148129
-5326,31.66744577
-5325,36.47828178
-5324,31.01354573
-5323,35.21718885
-5322,33.34890302
-5321,32.46146725
-5320,27.88416601
-5319,28.39794557
-5318,28.95843036
-5317,33.16207443
-5316,27.41709455
-5315,28.77160178
-5314,27.4638017
-5313,27.55721599
-5312,23.26015858
-5311,23.26015858
-5310,23.26015858
-5309,30.35964569
-5308,26.29612401
-5307,30.68659476
-5306,29.51891706
-5305,33.25548872
-5304,26.62307308
-5303,28.67818749
-5302,31.15366621
-5301,34.70341024
-5300,31.20037431
-5299,33.5357316
-5298,31.66744577
-5297,32.22793152
-5296,27.83745982
-5295,29.00513846
-5294,30.35964569
-5293,35.59084601
-5292,31.48061719
-5291,34.51658166
-5290,34.98365312
-5289,35.31060314
-5288,31.2937886
-5287,33.021953
-5286,32.18122437
-5285,24.7080801
-5284,26.29612401
-5283,29.19196704
-5282,27.41709551
-5281,24.66137391
-5280,23.63381575
-5279,23.63381575
-5278,24.28771579
-5277,28.86501702
-5276,24.1943015
-5275,29.09855275
-5274,28.11770269
-5273,28.16440984
-5272,24.89490868
-5271,28.30453127
-5270,30.21952425
-5269,35.35731028
-5268,27.23026692
-5267,28.21111698
-5266,25.92246684
-5265,27.27697407
-5264,23.72723099
-5263,24.89490963
-5262,25.36198109
-5261,29.42550277
-5260,25.68893111
-5259,29.84586708
-5258,29.23867419
-5257,30.12610996
-5256,25.03503107
-5255,25.92246684
-5254,26.80990261
-5253,29.93928138
-5252,21.20504417
-5251,22.93320856
-5250,21.4385799
-5249,21.4385799
-5248,19.38346549
-5247,19.33675834
-5246,19.33675834
-5245,23.26015858
-5244,19.33675834
-5243,23.5871086
-5242,24.19430245
-5241,25.17515156
-5240,20.36431555
-5239,24.05418006
-5238,24.1475953
-5237,29.42550277
-5236,24.7547882
-5235,29.09855275
-5234,25.40868729
-5233,25.40868729
-5232,20.78467986
-5231,24.10088816
-5230,24.38113008
-5229,29.79915994
-5228,25.50210158
-5227,29.47220992
-5226,29.6590385
-5225,30.73330285
-5224,25.03503107
-5223,29.93928138
-5222,29.84586708
-5221,29.47220992
-5220,25.12844441
-5219,26.52965879
-5218,25.64222302
-5217,24.75478725
-5216,21.53199419
-5215,21.57870134
-5214,24.38113008
-5213,28.21111698
-5212,23.21345144
-5211,28.02428745
-5210,28.58477415
-5209,29.1452599
-5208,25.31527395
-5207,26.24941591
-5206,28.67818844
-5205,36.61840322
-5204,32.08781008
-5203,33.34890302
-5202,27.32368121
-5201,26.24941686
-5200,24.66137391
-5199,24.98832393
-5198,25.22185966
-5197,30.12610996
-5196,26.29612401
-5195,31.9009815
-5194,29.70574565
-5193,29.05184561
-5192,25.40868824
-5191,26.85660976
-5190,27.32368121
-5189,28.81830988
-5188,25.64222397
-5187,27.13685263
-5186,21.20504417
-5185,21.48528704
-5184,19.85053694
-5183,19.85053694
-5182,19.85053694
-5181,24.94161678
-5180,20.45772984
-5179,24.33442294
-5178,25.45539443
-5177,25.315273
-5176,20.87809415
-5175,25.45539443
-5174,25.2218587
-5173,29.75245279
-5172,24.89490963
-5171,29.56562421
-5170,24.84820154
-5169,25.96917304
-5168,22.27930852
-5167,24.38113008
-5166,24.05418006
-5165,28.39794557
-5164,24.52125152
-5163,28.11770269
-5162,32.27463866
-5161,28.11770269
-5160,25.54880968
-5159,26.15600257
-5158,27.23026692
-5157,29.37879563
-5156,25.12844536
-5155,27.69733838
-5154,25.68893016
-5153,18.40261543
-5152,17.84212968
-5151,17.84212968
-5150,18.58944401
-5149,22.83979427
-5148,18.35590828
-5147,22.79308713
-5146,23.02662285
-5145,22.41942996
-5144,18.86968688
-5143,23.49369431
-5142,23.30686573
-5141,28.16440984
-5140,22.04577279
-5139,23.5871086
-5138,23.68052385
-5137,24.10088721
-5136,18.1690797
-5135,18.63615115
-5134,19.24334405
-5133,23.26015858
-5132,19.1966369
-5131,22.97991571
-5130,22.13918709
-5129,23.72723099
-5128,18.1690797
-5127,19.24334405
-5126,19.1966369
-5125,22.13918709
-5124,18.1690797
-5123,19.1966369
-5122,18.1690797
-5121,18.1690797
-5120,15.50677239
-5119,15.50677239
-5118,15.50677239
-5117,18.77627259
-5116,15.50677239
-5115,19.10322261
-5114,18.77627259
-5113,20.08407267
-5112,15.50677239
-5111,19.05651547
-5110,19.10322261
-5109,23.02662285
-5108,18.77627259
-5107,23.96076577
-5106,20.08407267
-5105,20.08407267
-5104,15.50677239
-5103,18.07566541
-5102,19.05651547
-5101,22.18589423
-5100,19.10322261
-5099,23.07333
-5098,23.02662285
-5097,24.66137391
-5096,18.77627259
-5095,22.46613711
-5094,23.96076577
-5093,18.35590828
-5092,20.08407267
-5091,22.09247994
-5090,20.08407267
-5089,19.89724409
-5088,15.50677239
-5087,15.50677239
-5086,18.54273686
-5085,22.83979427
-5084,20.08407267
-5083,22.32601567
-5082,24.10088721
-5081,24.94161583
-5080,19.66370836
-5079,22.65296569
-5078,23.86735148
-5077,29.1452599
-5076,25.68893111
-5075,28.44465271
-5074,25.7823454
-5073,25.50210158
-5072,21.20504417
-5071,22.37272281
-5070,23.6338167
-5069,29.89257423
-5068,24.24100864
-5067,28.81830988
-5066,23.07333
-5065,27.23026692
-5064,21.20504417
-5063,22.60625854
-5062,22.18589423
-5061,25.92246684
-5060,21.85894421
-5059,22.93320856
-5058,21.39187275
-5057,22.04577279
-5056,16.95469391
-5055,16.95469391
-5054,16.95469391
-5053,24.14759435
-5052,19.71041551
-5051,24.14759435
-5050,24.94161583
-5049,25.92246589
-5048,21.20504417
-5047,22.5595514
-5046,22.93320856
-5045,29.61233136
-5044,24.7547882
-5043,28.11770269
-5042,25.36198014
-5041,26.48295164
-5040,20.69126557
-5039,21.99906565
-5038,22.83979427
-5037,29.09855275
-5036,24.61466581
-5035,28.16440984
-5034,29.19196704
-5033,30.73330285
-5032,25.73563826
-5031,28.0242884
-5030,28.67818844
-5029,31.2937886
-5028,26.01588113
-5027,27.60392409
-5026,26.24941591
-5025,26.20270972
-5024,21.20504417
-5023,21.20504417
-5022,22.83979427
-5021,25.68893016
-5020,23.07333095
-5019,29.09855275
-5018,30.92013144
-5017,31.62073862
-5016,24.80149534
-5015,29.47220992
-5014,30.45305998
-5013,32.9285387
-5012,25.50210158
-5011,27.41709455
-5010,27.32368121
-5009,27.41709551
-5008,21.4385799
-5007,22.37272281
-5006,21.71882277
-5005,26.48295259
-5004,22.23260138
-5003,26.85660881
-5002,25.92246589
-5001,28.0242884
-5000,21.71882277
-4999,22.97991571
-4998,23.30686573
-4997,26.24941591
-4996,21.81223707
-4995,22.51284425
-4994,21.81223707
-4993,21.81223707
-4992,16.76786532
-4991,16.76786532
-4990,16.76786532
-4989,21.20504417
-4988,16.76786532
-4987,23.35357287
-4986,23.86735148
-4985,26.10929447
-4984,20.27090126
-4983,24.42783723
-4982,23.30686573
-4981,28.49135986
-4980,24.56795866
-4979,29.19196704
-4978,24.42783723
-4977,24.84820154
-4976,21.71882277
-4975,23.40028002
-4974,22.41942996
-4973,28.25782413
-4972,23.26015858
-4971,29.00513846
-4970,30.03269567
-4969,30.54647427
-4968,25.31527395
-4967,28.77160273
-4966,29.79915994
-4965,28.53806605
-4964,25.73563731
-4963,26.29612306
-4962,25.50210158
-4961,25.68893111
-4960,20.87809415
-4959,20.87809415
-4958,22.65296569
-4957,27.04343834
-4956,23.6805229
-4955,25.73563731
-4954,28.77160273
-4953,32.60158868
-4952,24.61466676
-4951,26.99673119
-4950,26.95002405
-4949,32.08781008
-4948,27.23026692
-4947,32.97524585
-4946,31.9009815
-4945,32.4147601
-4944,23.49369526
-4943,24.66137391
-4942,28.11770269
-4941,31.15366717
-4940,27.97758125
-4939,32.78841727
-4938,31.43391004
-4937,32.36805295
-4936,26.52965974
-4935,27.65063123
-4934,28.39794557
-4933,32.22793152
-4932,26.24941686
-4931,27.97758125
-4930,25.8757597
-4929,26.15600257
-4928,19.57029407
-4927,19.57029407
-4926,19.57029407
-4925,27.93087411
-4924,20.41102269
-4923,25.96917399
-4922,28.11770269
-4921,30.59318142
-4920,25.64222397
-4919,27.41709551
-4918,28.63148034
-4917,34.75011739
-4916,30.78001
-4915,32.74171012
-4914,32.27463866
-4913,32.04110293
-4912,25.87575875
-4911,26.24941686
-4910,29.19196704
-4909,35.07706741
-4908,30.35964569
-4907,33.39561016
-4906,33.25548872
-4905,29.00513846
-4904,25.8290516
-4903,26.71648737
-4902,26.48295164
-4901,31.2937886
-4900,26.62307403
-4899,28.67818749
-4898,27.4638017
-4897,22.83979427
-4896,21.01821559
-4895,21.01821559
-4894,21.67211563
-4893,26.43624449
-4892,21.99906565
-4891,25.96917304
-4890,26.57636688
-4889,26.52965879
-4888,22.09247994
-4887,27.4638017
-4886,27.41709455
-4885,33.48902445
-4884,26.57636688
-4883,27.4638017
-4882,27.83745982
-4881,27.60392409
-4880,21.4385799
-4879,21.99906565
-4878,22.41942996
-4877,26.62307403
-4876,23.26015858
-4875,26.20270877
-4874,26.76319546
-4873,27.46380265
-4872,21.11162988
-4871,21.62540848
-4870,22.27930852
-4869,25.59551682
-4868,21.39187275
-4867,22.41942996
-4866,21.39187275
-4865,21.39187275
-4864,17.32835107
-4863,17.32835107
-4862,17.32835107
-4861,22.93320856
-4860,17.32835107
-4859,22.60625854
-4858,22.93320856
-4857,21.81223707
-4856,17.32835107
-4855,24.42783723
-4854,24.75478725
-4853,28.538067
-4852,24.61466581
-4851,28.44465271
-4850,25.40868729
-4849,25.78234445
-4848,20.45772984
-4847,21.57870134
-4846,24.14759435
-4845,28.49135986
-4844,24.94161583
-4843,28.39794557
-4842,28.67818844
-4841,30.59318142
-4840,24.7080801
-4839,28.0242884
-4838,29.89257423
-4837,30.03269567
-4836,25.92246589
-4835,26.10929447
-4834,25.2218587
-4833,24.94161583
-4832,21.15833702
-4831,21.15833702
-4830,22.5595514
-4829,27.37038836
-4828,23.35357287
-4827,26.9500231
-4826,28.39794557
-4825,30.17281615
-4824,24.66137296
-4823,27.32368026
-4822,28.21111698
-4821,32.78841727
-4820,29.79915994
-4819,31.57403148
-4818,30.35964569
-4817,30.78001
-4816,25.54880968
-4815,26.62307403
-4814,29.23867419
-4813,35.21718885
-4812,28.58477415
-4811,33.62914589
-4810,30.82671714
-4809,31.06025287
-4808,26.20270877
-4807,27.04343739
-4806,27.09014453
-4805,31.57403148
-4804,26.52965879
-4803,27.60392314
-4802,25.68893111
-4801,26.01588018
-4800,22.5595514
-4799,22.5595514
-4798,22.5595514
-4797,28.538067
-4796,24.28771579
-4795,27.51050885
-4794,28.58477415
-4793,29.28538134
-4792,25.12844441
-4791,27.32368026
-4790,27.18355883
-4789,33.67585304
-4788,30.1728171
-4787,34.18963164
-4786,32.18122437
-4785,32.13451723
-4784,26.15600162
-4783,27.69733838
-4782,28.538067
-4781,32.9285387
-4780,28.77160273
-4779,30.07940281
-4778,34.98365312
-4777,35.96450318
-4776,31.62073862
-4775,32.78841727
-4774,33.39561016
-4773,35.35731028
-4772,31.85427435
-4771,33.20878158
-4770,32.04110293
-4769,29.84586708
-4768,27.65063123
-4767,27.65063123
-4766,28.86501702
-4765,33.16207443
-4764,28.77160273
-4763,32.50817439
-4762,30.87342429
-4761,33.021953
-4760,29.09855275
-4759,31.52732433
-4758,33.86268162
-4757,34.89023883
-4756,27.27697407
-4755,27.74404553
-4754,27.18355978
-4753,28.538067
-4752,24.19430245
-4751,25.64222397
-4750,25.64222397
-4749,31.01354573
-4748,26.10929542
-4747,30.1728171
-4746,29.6590385
-4745,29.1452599
-4744,24.89490963
-4743,26.24941686
-4742,27.04343834
-4741,30.40635283
-4740,22.74638093
-4739,23.72723004
-4738,23.0266238
-4737,23.0266238
-4736,20.3176084
-4735,20.3176084
-4734,20.3176084
-4733,23.68052385
-4732,20.3176084
-4731,24.52125152
-4730,26.10929542
-4729,26.99673119
-4728,21.76552992
-4727,25.54880968
-4726,25.54880968
-4725,30.12610996
-4724,26.10929542
-4723,29.1452599
-4722,26.95002405
-4721,27.04343834
-4720,22.27930852
-4719,25.64222397
-4718,26.24941686
-4717,30.68659571
-4716,25.50210158
-4715,30.12610996
-4714,30.68659571
-4713,32.08781008
-4712,26.99673119
-4711,29.75245279
-4710,30.1728171
-4709,31.43391004
-4708,25.7823454
-4707,27.32368026
-4706,26.48295259
-4705,25.96917399
-4704,22.18589423
-4703,22.18589423
-4702,25.2685668
-4701,28.95843131
-4700,25.26856585
-4699,29.09855275
-4698,31.38720289
-4697,31.01354573
-4696,27.46380265
-4695,29.28538134
-4694,31.20037431
-4693,37.17888897
-4692,32.60158868
-4691,33.90938876
-4690,27.18355978
-4689,27.69733838
-4688,23.0266238
-4687,24.47454532
-4686,25.22185966
-4685,29.6590385
-4684,24.89490963
-4683,30.68659571
-4682,23.77393719
-4681,21.34516561
-4680,22.46613711
-4679,23.6805229
-4678,25.26856585
-4677,28.0242884
-4676,22.13918709
-4675,24.61466581
-4674,20.9248013
-4673,21.01821559
-4672,19.10322261
-4671,19.10322261
-4670,19.10322261
-4669,23.44698717
-4668,20.41102269
-4667,24.84820249
-4666,24.7547882
-4665,25.68893016
-4664,20.50443698
-4663,24.47454437
-4662,25.36198109
-4661,29.79915994
-4660,26.29612401
-4659,29.00513846
-4658,26.20270972
-4657,25.96917399
-4656,21.9523585
-4655,24.61466676
-4654,23.54040146
-4653,30.1728171
-4652,25.7823454
-4651,29.00513846
-4650,33.021953
-4649,30.59318142
-4648,26.3895383
-4647,28.44465271
-4646,28.25782413
-4645,28.63148129
-4644,25.54880872
-4643,27.65063123
-4642,24.56795961
-4641,21.76552992
-4640,21.11162988
-4639,21.11162988
-4638,21.11162988
-4637,25.92246589
-4636,22.04577279
-4635,25.92246684
-4634,26.66978117
-4633,26.99673119
-4632,22.65296569
-4631,24.84820154
-4630,26.85660976
-4629,32.9285387
-4628,26.99673119
-4627,28.86501702
-4626,24.52125152
-4625,25.17515156
-4624,17.32835107
-4623,17.88883682
-4622,18.30920113
-4621,23.5871086
-4620,19.43017263
-4619,23.54040146
-4618,23.12003715
-4617,21.53199419
-4616,17.60859395
-4615,18.58944401
-4614,19.71041551
-4613,23.40028002
-4612,17.60859395
-4611,19.71041551
-4610,17.60859395
-4609,17.60859395
-4608,15.31994381
-4607,15.69360097
-4606,15.69360097
-4605,19.38346549
-4604,15.69360097
-4603,19.66370836
-4602,19.38346549
-4601,19.10322261
-4600,15.69360097
-4599,18.35590828
-4598,19.66370836
-4597,23.21345144
-4596,19.38346549
-4595,23.91405862
-4594,19.10322261
-4593,19.00980832
-4592,15.69360097
-4591,18.54273686
-4590,19.1966369
-4589,24.28771579
-4588,20.45772984
-4587,24.80149534
-4586,24.38113008
-4585,24.56795961
-4584,20.08407267
-4583,23.02662285
-4582,23.96076577
-4581,26.95002405
-4580,21.67211563
-4579,23.86735148
-4578,21.06492273
-4577,21.34516561
-4576,16.95469391
-4575,16.95469391
-4574,19.43017263
-4573,23.5871086
-4572,20.08407267
-4571,24.14759435
-4570,25.50210253
-4569,27.27697407
-4568,21.39187275
-4567,23.40028002
-4566,25.8757597
-4565,29.33208848
-4564,24.84820154
-4563,27.79075267
-4562,25.59551587
-4561,25.92246589
-4560,21.29845846
-4559,22.93320856
-4558,24.19430245
-4557,30.49976712
-4556,25.12844536
-4555,30.78001
-4554,26.9033169
-4553,23.12003715
-4552,21.48528704
-4551,20.3176084
-4550,23.63381575
-4549,27.32368121
-4548,21.67211563
-4547,23.96076577
-4546,21.20504417
-4545,21.20504417
-4544,16.58103674
-4543,16.58103674
-4542,16.58103674
-4541,23.72723004
-4540,19.85053694
-4539,24.28771579
-4538,24.75478725
-4537,25.08173727
-4536,20.17748696
-4535,21.34516561
-4534,24.66137296
-4533,30.03269567
-4532,26.52965974
-4531,29.51891706
-4530,25.7823454
-4529,26.24941686
-4528,22.04577279
-4527,24.05418006
-4526,24.1943015
-4525,30.68659571
-4524,26.48295259
-4523,28.58477415
-4522,29.56562421
-4521,31.10696002
-4520,24.84820154
-4519,25.59551682
-4518,29.1452599
-4517,32.78841727
-4516,26.62307403
-4515,29.19196704
-4514,26.01588113
-4513,25.40868824
-4512,22.37272281
-4511,22.37272281
-4510,23.40028002
-4509,28.30453127
-4508,25.36198109
-4507,29.37879563
-4506,30.03269567
-4505,31.57403148
-4504,25.315273
-4503,27.60392409
-4502,29.1452599
-4501,34.70341024
-4500,28.49135986
-4499,29.33208848
-4498,24.10088721
-4497,25.68893016
-4496,22.13918709
-4495,22.79308713
-4494,23.30686573
-4493,28.16440984
-4492,23.02662285
-4491,28.16440984
-4490,28.538067
-4489,26.9033169
-4488,22.51284425
-4487,24.28771579
-4486,23.44698717
-4485,28.07099555
-4484,21.90565136
-4483,22.5595514
-4482,22.13918709
-4481,22.13918709
-4480,18.21578684
-4479,18.21578684
-4478,18.21578684
-4477,22.46613711
-4476,18.21578684
-4475,24.00747292
-4474,24.66137296
-4473,26.06258733
-4472,20.831387
-4471,21.90565136
-4470,24.1943015
-4469,28.35123842
-4468,24.38113008
-4467,28.77160273
-4466,25.2218587
-4465,25.8757597
-4464,18.40261543
-4463,22.37272281
-4462,21.62540848
-4461,28.07099555
-4460,24.7080801
-4459,28.25782413
-4458,29.28538134
-4457,31.38720289
-4456,26.10929542
-4455,27.5105098
-4454,28.49135986
-4453,32.36805295
-4452,26.3428302
-4451,28.63148129
-4450,26.71648737
-4449,26.29612306
-4448,21.99906565
-4447,21.99906565
-4446,23.44698717
-4445,27.55721694
-4444,22.46613711
-4443,27.04343739
-4442,30.63988856
-4441,32.9285387
-4440,25.54880872
-4439,26.38953735
-4438,28.86501702
-4437,37.73937472
-4436,33.25548872
-4435,34.89023883
-4434,32.64829583
-4433,32.46146725
-4432,27.97758125
-4431,28.81830988
-4430,29.89257423
-4429,34.00280306
-4428,29.61233136
-4427,34.14292449
-4426,28.91172417
-4425,30.59318142
-4424,26.15600257
-4423,26.85660976
-4422,27.55721694
-4421,29.00513846
-4420,26.01588113
-4419,28.11770269
-4418,24.1943015
-4417,24.66137296
-4416,21.53199419
-4415,21.53199419
-4414,21.53199419
-4413,27.23026692
-4412,22.97991571
-4411,26.85660976
-4410,27.41709551
-4409,28.49135986
-4408,23.16674429
-4407,27.69733838
-4406,26.80990261
-4405,31.66744577
-4404,27.79075267
-4403,30.31293854
-4402,27.46380265
-4401,28.0242884
-4400,23.40028097
-4399,26.06258733
-4398,26.99673119
-4397,32.50817439
-4396,28.07099555
-4395,32.60158868
-4394,32.32134581
-4393,30.40635283
-4392,26.20270972
-4391,28.25782413
-4390,28.07099555
-4389,28.67818844
-4388,25.315273
-4387,27.65063123
-4386,25.96917399
-4385,23.54040146
-4384,21.76552992
-4383,21.76552992
-4382,22.83979427
-4381,26.48295164
-4380,22.5595514
-4379,27.93087411
-4378,28.16440984
-4377,28.77160273
-4376,24.10088816
-4375,24.89490868
-4374,27.60392409
-4373,32.78841727
-4372,26.66978117
-4371,28.67818844
-4370,26.06258733
-4369,17.42176536
-4368,19.75712265
-4367,19.94395124
-4366,20.50443698
-4365,25.78234445
-4364,20.9248013
-4363,26.01588018
-4362,25.54880968
-4361,26.15600257
-4360,16.5343296
-4359,17.37505822
-4358,18.82297974
-4357,21.99906565
-4356,16.72115818
-4355,18.72956545
-4354,16.72115818
-4353,16.72115818
-4352,15.46006524
-4351,15.46006524
-4350,15.46006524
-4349,18.86968688
-4348,15.46006524
-4347,19.43017263
-4346,18.86968688
-4345,18.82297974
-4344,15.46006524
-4343,19.29005119
-4342,20.08407267
-4341,24.75478725
-4340,19.99065838
-4339,23.72723004
-4338,20.64455842
-4337,20.69126557
-4336,15.64689383
-4335,19.14992976
-4334,19.85053694
-4333,24.61466581
-4332,21.06492273
-4331,25.50210158
-4330,24.98832298
-4329,25.17515156
-4328,20.41102269
-4327,22.97991571
-4326,24.38113008
-4325,27.60392409
-4324,20.3176084
-4323,22.93320856
-4322,21.48528704
-4321,20.41102269
-4320,16.48762245
-4319,16.72115818
-4318,19.75712265
-4317,23.5871086
-4316,20.78467986
-4315,24.10088721
-4314,25.8757597
-4313,26.06258733
-4312,20.69126557
-4311,23.35357287
-4310,25.40868824
-4309,30.78001
-4308,26.01588018
-4307,28.86501702
-4306,25.7823454
-4305,25.54880872
-4304,21.11162988
-4303,22.04577279
-4302,24.47454437
-4301,29.23867419
-4300,24.61466581
-4299,31.48061719
-4298,29.19196704
-4297,25.96917304
-4296,21.29845846
-4295,22.41942996
-4294,23.72723004
-4293,27.97758125
-4292,21.71882277
-4291,22.32601567
-4290,21.15833702
-4289,21.62540848
-4288,17.5618868
-4287,17.5618868
-4286,17.5618868
-4285,23.77393719
-4284,19.33675834
-4283,23.72723004
-4282,23.02662285
-4281,25.17515156
-4280,20.08407267
-4279,22.23260138
-4278,25.08173727
-4277,29.37879563
-4276,24.98832298
-4275,28.35123842
-4274,26.15600162
-4273,26.3428302
-4272,21.53199419
-4271,22.60625854
-4270,23.96076577
-4269,29.6590385
-4268,25.8290516
-4267,27.9775803
-4266,33.95609591
-4265,33.06866014
-4264,28.35123842
-4263,29.75245279
-4262,30.03269567
-4261,29.61233136
-4260,26.57636688
-4259,28.16440984
-4258,26.3428302
-4257,24.89490868
-4256,21.99906565
-4255,21.99906565
-4254,23.40028002
-4253,26.90331595
-4252,23.77393814
-4251,27.18355978
-4250,27.55721694
-4249,27.65063123
-4248,24.05418101
-4247,27.83745982
-4246,29.51891706
-4245,34.14292449
-4244,26.62307403
-4243,28.67818844
-4242,23.96076577
-4241,25.26856585
-4240,20.27090126
-4239,23.21345144
-4238,23.16674429
-4237,28.538067
-4236,24.70808105
-4235,27.74404553
-4234,26.48295259
-4233,26.34283115
-4232,20.73797271
-4231,22.74637998
-4230,23.30686573
-4229,24.47454437
-4228,12.00373646
-4227,14.38580089
-4226,12.37739362
-4225,12.37739362
-4224,11.63007929
-4223,11.63007929
-4222,11.63007929
-4221,15.78701526
-4220,11.63007929
-4219,16.58103674
-4218,16.90798676
-4217,16.86127962
-4216,12.09715075
-4215,16.34750101
-4214,17.14152249
-4213,21.62540848
-4212,16.90798676
-4211,21.29845846
-4210,16.48762245
-4209,16.90798676
-4208,12.14385789
-4207,15.9271367
-4206,16.95469391
-4205,21.62540848
-4204,18.07566541
-4203,21.76552992
-4202,21.29845846
-4201,22.5595514
-4200,17.0481082
-4199,21.29845846
-4198,21.62540848
-4197,26.52965974
-4196,18.30920113
-4195,19.1966369
-4194,18.02895826
-4193,17.79542253
-4192,14.01214372
-4191,14.01214372
-4190,16.16067243
-4189,19.89724409
-4188,16.20737958
-4187,20.64455842
-4186,20.9248013
-4185,22.79308713
-4184,18.12237255
-4183,20.27090126
-4182,21.81223707
-4181,28.58477415
-4180,23.02662285
-4179,24.80149439
-4178,21.67211563
-4177,21.81223707
-4176,17.70200824
-4175,19.14992976
-4174,18.96310117
-4173,22.09248089
-4172,19.57029407
-4171,24.80149439
-4170,22.46613711
-4169,21.25175132
-4168,17.60859395
-4167,18.44932257
-4166,20.22419411
-4165,24.05418006
-4164,17.84212968
-4163,19.99065838
-4162,12.37739362
-4161,12.37739362
-4160,11.44325071
-4159,11.44325071
-4158,11.44325071
-4157,16.86127962
-4156,12.37739362
-4155,17.46847251
-4154,17.70200824
-4153,17.0481082
-4152,12.98458652
-4151,16.4409153
-4150,18.35590828
-4149,21.29845846
-4148,17.28164393
-4147,21.85894421
-4146,18.30920113
-4145,18.58944401
-4144,14.2923866
-4143,16.4409153
-4142,16.48762245
-4141,20.97150844
-4140,18.07566541
-4139,22.09247994
-4138,23.12003715
-4137,21.9523585
-4136,17.98225111
-4135,18.96310117
-4134,19.85053694
-4133,22.55955235
-4132,17.88883682
-4131,20.50443698
-4130,18.30920113
-4129,12.37739362
-4128,11.44325071
-4127,11.44325071
-4126,12.37739362
-4125,17.70200824
-4124,12.98458652
-4123,18.35590828
-4122,17.28164393
-4121,18.30920113
-4120,14.2923866
-4119,16.48762245
-4118,18.07566541
-4117,23.12003715
-4116,17.98225111
-4115,19.85053694
-4114,17.88883682
-4113,18.30920113
-4112,11.44325071
-4111,12.37739362
-4110,12.98458652
-4109,17.28164393
-4108,14.2923866
-4107,18.07566541
-4106,17.98225111
-4105,17.88883682
-4104,11.44325071
-4103,12.98458652
-4102,14.2923866
-4101,17.98225111
-4100,11.44325071
-4099,14.2923866
-4098,11.44325071
-4097,11.44325071
-4096,8.780943401
-4095,7.940214777
-4094,7.940214777
-4093,12.47080792
-4092,7.940214777
-4091,12.28397933
-4090,12.47080792
-4089,12.23727219
-4088,7.940214777
-4087,11.91032217
-4086,12.28397933
-4085,17.65530109
-4084,12.47080792
-4083,16.90798676
-4082,12.23727219
-4081,12.70434364
-4080,7.940214777
-4079,11.63007929
-4078,11.91032217
-4077,16.90798676
-4076,12.28397933
-4075,16.81457247
-4074,17.65530109
-4073,16.34750101
-4072,12.47080792
-4071,16.5343296
-4070,16.90798676
-4069,19.66370836
-4068,12.23727219
-4067,16.72115818
-4066,12.70434364
-4065,12.0504436
-4064,7.940214777
-4063,7.940214777
-4062,11.63007929
-4061,16.30079387
-4060,11.91032217
-4059,16.39420816
-4058,16.90798676
-4057,17.37505822
-4056,12.28397933
-4055,14.52592233
-4054,16.81457247
-4053,22.32601567
-4052,17.65530109
-4051,22.97991571
-4050,16.34750101
-4049,16.25408672
-4048,12.47080792
-4047,14.43250804
-4046,16.5343296
-4045,21.11162988
-4044,16.90798676
-4043,21.06492273
-4042,19.66370836
-4041,17.79542253
-4040,12.23727219
-4039,14.94628664
-4038,16.81457247
-4037,19.71041551
-4036,12.79775794
-4035,16.95469391
-4034,12.0504436
-4033,12.6576365
-4032,7.940214777
-4031,7.940214777
-4030,7.940214777
-4029,15.64689383
-4028,11.63007929
-4027,15.83372241
-4026,16.30079387
-4025,16.11396528
-4024,11.91032217
-4023,14.19897231
-4022,16.39420816
-4021,21.25175132
-4020,16.90798676
-4019,22.83979427
-4018,17.37505822
-4017,17.79542253
-4016,12.28397933
-4015,14.10555802
-4014,14.52592233
-4013,21.01821559
-4012,16.81457247
-4011,20.831387
-4010,22.32601567
-4009,20.27090126
-4008,17.65530109
-4007,20.97150844
-4006,22.97991571
-4005,24.89490868
-4004,16.34750101
-4003,21.25175132
-4002,16.25408672
-4001,16.34750101
-4000,12.47080792
-3999,12.47080792
-3998,14.43250804
-3997,18.02895826
-3996,16.5343296
-3995,21.25175132
-3994,21.11162988
-3993,21.90565136
-3992,16.90798676
-3991,20.08407267
-3990,21.06492273
-3989,26.20270972
-3988,19.66370836
-3987,21.85894421
-3986,18.12237255
-3985,18.35590828
-3984,12.23727219
-3983,14.75945806
-3982,14.89957949
-3981,18.86968688
-3980,16.72115818
-3979,20.45772984
-3978,19.61700121
-3977,18.96310117
-3976,12.70434364
-3975,15.31994381
-3974,17.0481082
-3973,19.94395124
-3972,12.0504436
-3971,16.11396528
-3970,12.09715075
-3969,12.09715075
-3968,7.940214777
-3967,7.940214777
-3966,7.940214777
-3965,12.47080792
-3964,7.940214777
-3963,15.69360097
-3962,16.48762245
-3961,17.23493678
-3960,12.00373646
-3959,15.97384385
-3958,16.81457247
-3957,22.5595514
-3956,17.51517966
-3955,21.85894421
-3954,18.02895826
-3953,18.77627259
-3952,12.75105079
-3951,15.78701526
-3950,14.8061652
-3949,21.11162988
-3948,16.48762245
-3947,22.51284425
-3946,22.27930852
-3945,24.24100864
-3944,18.02895826
-3943,21.62540848
-3942,21.81223707
-3941,25.50210253
-3940,20.17748696
-3939,21.62540848
-3938,20.03736553
-3937,19.24334405
-3936,13.03129366
-3935,13.03129366
-3934,14.99299379
-3933,19.29005119
-3932,15.74030812
-3931,19.61700121
-3930,22.46613711
-3929,26.10929447
-3928,18.44932257
-3927,21.25175132
-3926,22.27930852
-3925,25.50210253
-3924,22.79308713
-3923,27.69733838
-3922,23.26015858
-3921,24.56795866
-3920,18.96310117
-3919,19.57029407
-3918,21.67211563
-3917,27.88416696
-3916,22.88650142
-3915,27.09014548
-3914,26.24941591
-3913,25.78234445
-3912,19.1966369
-3911,20.78467986
-3910,22.60625854
-3909,26.20270972
-3908,18.54273686
-3907,21.29845846
-3906,17.98225111
-3905,18.30920113
-3904,13.96543658
-3903,13.96543658
-3902,13.96543658
-3901,17.00140105
-3900,14.99299379
-3899,19.38346549
-3898,19.33675834
-3897,23.63381575
-3896,16.76786532
-3895,19.89724409
-3894,21.53199419
-3893,27.18355978
-3892,22.23260138
-3891,26.20270972
-3890,24.52125152
-3889,24.84820154
-3888,18.30920113
-3887,19.38346549
-3886,20.69126557
-3885,27.4638017
-3884,23.82064433
-3883,26.99673119
-3882,28.0242884
-3881,24.70808105
-3880,20.78467986
-3879,22.79308713
-3878,22.93320856
-3877,25.92246684
-3876,20.36431555
-3875,23.30686573
-3874,20.69126557
-3873,16.11396528
-3872,14.52592233
-3871,14.85287235
-3870,15.46006524
-3869,20.50443698
-3868,14.94628664
-3867,21.39187275
-3866,19.75712265
-3865,20.97150844
-3864,17.74871538
-3863,19.89724409
-3862,20.64455842
-3861,27.23026692
-3860,21.39187275
-3859,23.26015858
-3858,21.62540848
-3857,21.20504417
-3856,15.08640808
-3855,13.49836512
-3854,15.60018668
-3853,20.87809415
-3852,16.86127962
-3851,20.69126557
-3850,20.97150844
-3849,21.76552992
-3848,14.47921518
-3847,15.31994381
-3846,16.86127962
-3845,20.97150844
-3844,14.75945806
-3843,16.95469391
-3842,14.75945806
-3841,14.75945806
-3840,9.154600567
-3839,9.34142915
-3838,9.34142915
-3837,14.66604377
-3836,9.34142915
-3835,13.87202229
-3834,14.66604377
-3833,14.85287235
-3832,9.34142915
-3831,15.03970093
-3830,16.25408672
-3829,22.41942996
-3828,16.4409153
-3827,20.22419411
-3826,18.12237255
-3825,17.5618868
-3824,12.75105079
-3823,12.75105079
-3822,16.39420816
-3821,21.4385799
-3820,17.09481534
-3819,21.39187275
-3818,23.16674429
-3817,24.47454437
-3816,17.65530109
-3815,20.87809415
-3814,21.85894421
-3813,25.40868824
-3812,18.82297974
-3811,21.71882277
-3810,19.57029407
-3809,18.54273686
-3808,13.1714151
-3807,12.93787937
-3806,15.50677239
-3805,20.9248013
-3804,15.36665095
-3803,20.22419411
-3802,21.57870134
-3801,23.35357287
-3800,17.28164393
-3799,18.86968688
-3798,22.69967378
-3797,26.15600257
-3796,22.32601567
-3795,26.10929542
-3794,24.94161583
-3793,24.05418006
-3792,18.35590828
-3791,19.33675834
-3790,21.67211563
-3789,27.09014548
-3788,22.5595514
-3787,26.15600257
-3786,26.29612401
-3785,25.68893016
-3784,20.45772984
-3783,20.87809415
-3782,22.09247994
-3781,26.29612306
-3780,20.69126557
-3779,21.4385799
-3778,19.71041551
-3777,19.99065838
-3776,14.43250804
-3775,14.43250804
-3774,14.43250804
-3773,19.61700121
-3772,15.83372241
-3771,18.26249399
-3770,20.17748696
-3769,22.79308713
-3768,16.34750101
-3767,18.91639403
-3766,19.29005119
-3765,25.68893111
-3764,22.23260138
-3763,27.93087411
-3762,26.85660976
-3761,27.46380265
-3760,18.91639403
-3759,20.41102269
-3758,20.831387
-3757,25.64222302
-3756,22.32601567
-3755,24.89490868
-3754,25.64222397
-3753,30.54647427
-3752,22.97991571
-3751,27.23026692
-3750,27.55721694
-3749,30.2662314
-3748,23.26015858
-3747,26.24941686
-3746,25.12844441
-3745,23.30686573
-3744,18.86968688
-3743,18.82297974
-3742,20.08407267
-3741,25.08173727
-3740,22.41942996
-3739,27.79075267
-3738,26.15600257
-3737,30.1728171
-3736,22.93320856
-3735,25.03503107
-3734,27.79075267
-3733,33.021953
-3732,26.80990261
-3731,28.44465271
-3730,26.20270877
-3729,26.15600162
-3728,19.33675834
-3727,21.57870134
-3726,21.06492273
-3725,25.64222397
-3724,22.97991571
-3723,26.80990166
-3722,26.85660976
-3721,26.71648832
-3720,19.29005119
-3719,20.78467986
-3718,21.57870134
-3717,25.54880872
-3716,18.91639403
-3715,21.25175132
-3714,19.52358692
-3713,19.52358692
-3712,13.91872943
-3711,13.91872943
-3710,13.91872943
-3709,14.52592233
-3708,13.91872943
-3707,19.89724409
-3706,19.8038298
-3705,23.21345144
-3704,15.55347953
-3703,18.86968688
-3702,21.06492273
-3701,24.61466581
-3700,17.79542253
-3699,27.27697407
-3698,23.72723004
-3697,23.12003715
-3696,17.88883682
-3695,20.22419411
-3694,21.01821559
-3693,26.9033169
-3692,21.90565231
-3691,27.60392409
-3690,27.88416696
-3689,27.13685263
-3688,23.12003715
-3687,26.43624544
-3686,26.20270972
-3685,31.20037431
-3684,24.94161583
-3683,26.48295164
-3682,24.56795866
-3681,23.40028002
-3680,18.86968688
-3679,18.86968688
-3678,20.22419411
-3677,25.08173822
-3676,21.11162988
-3675,26.06258828
-3674,28.07099555
-3673,29.1452599
-3672,23.86735243
-3671,24.52125247
-3670,27.79075267
-3669,32.60158868
-3668,27.69733838
-3667,28.95843131
-3666,24.61466676
-3665,25.12844536
-3664,20.69126557
-3663,21.67211563
-3662,22.13918709
-3661,24.94161678
-3660,22.5595514
-3659,27.79075267
-3658,25.7823454
-3657,25.17515251
-3656,19.75712265
-3655,21.06492273
-3654,22.79308713
-3653,26.48295259
-3652,20.3176084
-3651,22.23260138
-3650,15.97384385
-3649,16.62774389
-3648,13.96543658
-3647,14.19897231
-3646,14.19897231
-3645,19.38346549
-3644,14.71275091
-3643,19.8038298
-3642,19.66370836
-3641,15.4133581
-3640,13.40495083
-3639,19.89724409
-3638,21.15833702
-3637,25.78234445
-3636,19.52358692
-3635,26.06258733
-3634,21.34516561
-3633,21.4385799
-3632,17.18822964
-3631,18.21578684
-3630,19.00980832
-3629,23.91405862
-3628,20.36431555
-3627,23.49369431
-3626,27.32368121
-3625,25.31527395
-3624,21.11162988
-3623,22.69967283
-3622,22.97991571
-3621,25.92246684
-3620,21.25175132
-3619,24.00747292
-3618,21.25175132
-3617,15.9271367
-3616,14.94628664
-3615,14.94628664
-3614,15.50677239
-3613,20.64455842
-3612,15.55347953
-3611,21.39187275
-3610,21.34516561
-3609,22.04577279
-3608,17.74871538
-3607,20.36431555
-3606,21.4385799
-3605,26.62307403
-3604,21.15833702
-3603,23.02662285
-3602,21.67211563
-3601,21.29845846
-3600,14.47921518
-3599,15.36665095
-3598,14.01214372
-3597,19.99065838
-3596,16.76786532
-3595,20.87809415
-3594,20.831387
-3593,20.55114413
-3592,14.61933662
-3591,14.94628664
-3590,17.0481082
-3589,20.831387
-3588,14.61933662
-3587,17.0481082
-3586,14.61933662
-3585,14.61933662
-3584,9.715086316
-3583,9.715086316
-3582,9.715086316
-3581,13.96543658
-3580,9.715086316
-3579,14.43250804
-3578,13.96543658
-3577,14.85287235
-3576,9.715086316
-3575,13.87202229
-3574,14.43250804
-3573,19.14992976
-3572,13.96543658
-3571,18.86968688
-3570,14.85287235
-3569,14.75945806
-3568,9.715086316
-3567,14.05885087
-3566,15.55347953
-3565,21.11162988
-3564,17.23493678
-3563,21.57870134
-3562,22.79308713
-3561,21.9523585
-3560,17.28164393
-3559,20.831387
-3558,21.15833702
-3557,24.52125152
-3556,17.18822964
-3555,20.87809415
-3554,17.79542253
-3553,17.93554397
-3552,13.31153654
-3551,13.31153654
-3550,14.24567945
-3549,21.39187275
-3548,16.25408672
-3547,20.87809415
-3546,21.90565136
-3545,22.83979427
-3544,17.74871538
-3543,19.57029407
-3542,22.18589423
-3541,27.69733838
-3540,22.74637998
-3539,25.82905255
-3538,22.65296569
-3537,22.46613711
-3536,18.40261543
-3535,18.77627259
-3534,22.18589423
-3533,26.43624544
-3532,23.02662285
-3531,27.18355978
-3530,24.56795866
-3529,24.1943015
-3528,19.24334405
-3527,17.88883682
-3526,21.01821559
-3525,24.89490868
-3524,19.29005119
-3523,21.20504417
-3522,18.12237255
-3521,18.07566541
-3520,13.49836512
-3519,13.73190085
-3518,13.73190085
-3517,20.69126557
-3516,16.81457247
-3515,20.64455842
-3514,21.11162988
-3513,23.72723004
-3512,15.31994381
-3511,15.50677239
-3510,19.8038298
-3509,26.3895383
-3508,22.04577279
-3507,25.50210253
-3506,22.46613711
-3505,22.97991571
-3504,17.93554397
-3503,19.61700121
-3502,20.41102269
-3501,26.24941686
-3500,23.91405957
-3499,26.76319546
-3498,27.23026692
-3497,30.40635283
-3496,23.30686668
-3495,25.7823454
-3494,26.48295259
-3493,30.59318142
-3492,23.58710955
-3491,26.20270972
-3490,23.82064528
-3489,22.97991571
-3488,19.10322261
-3487,19.10322261
-3486,20.13077982
-3485,25.73563731
-3484,22.51284425
-3483,26.66978117
-3482,26.80990261
-3481,30.54647427
-3480,23.30686573
-3479,25.17515251
-3478,26.99673119
-3477,31.94768864
-3476,25.78234445
-3475,27.04343739
-3474,26.38953735
-3473,24.94161583
-3472,19.52358692
-3471,20.27090126
-3470,19.94395124
-3469,24.28771579
-3468,20.41102269
-3467,24.33442294
-3466,24.98832298
-3465,27.65063123
-3464,19.8038298
-3463,21.11162988
-3462,21.4385799
-3461,24.00747387
-3460,18.96310117
-3459,20.13077982
-3458,19.24334405
-3457,19.24334405
-3456,15.22652951
-3455,15.22652951
-3454,15.22652951
-3453,19.1966369
-3452,15.22652951
-3451,19.94395124
-3450,21.06492273
-3449,22.04577279
-3448,16.76786532
-3447,19.94395124
-3446,20.831387
-3445,25.31527395
-3444,21.15833702
-3443,26.34283115
-3442,22.74637998
-3441,22.32601567
-3440,16.72115818
-3439,19.47687978
-3438,19.75712265
-3437,24.47454532
-3436,20.59785128
-3435,25.8757597
-3434,27.69733838
-3433,30.54647427
-3432,22.5128452
-3431,27.41709551
-3430,27.09014548
-3429,33.58243874
-3428,27.09014453
-3427,28.91172417
-3426,28.30453127
-3425,26.9033169
-3424,19.33675834
-3423,19.33675834
-3422,20.87809415
-3421,25.31527395
-3420,22.04577279
-3419,24.42783723
-3418,26.20270972
-3417,33.20878158
-3416,22.27930852
-3415,24.80149439
-3414,25.26856585
-3413,27.32368121
-3412,26.76319546
-3411,29.98598852
-3410,31.66744577
-3409,31.43391004
-3408,23.0266238
-3407,24.00747387
-3406,26.99673119
-3405,30.07940281
-3404,25.8757597
-3403,31.06025287
-3402,31.48061719
-3401,31.15366717
-3400,24.98832393
-3399,24.89490963
-3398,27.74404553
-3397,31.71415291
-3396,26.01588018
-3395,28.02428745
-3394,23.86735148
-3393,24.05418006
-3392,18.77627259
-3391,18.86968688
-3390,18.86968688
-3389,26.06258828
-3388,19.66370836
-3387,24.10088816
-3386,26.15600257
-3385,28.86501702
-3384,22.46613711
-3383,24.1475953
-3382,25.17515251
-3381,30.59318142
-3380,26.06258828
-3379,29.28538134
-3378,31.01354573
-3377,31.52732433
-3376,22.41942996
-3375,23.82064433
-3374,23.86735243
-3373,31.71415291
-3372,24.98832393
-3371,30.73330285
-3370,32.13451723
-3369,30.31293854
-3368,26.80990261
-3367,28.16440984
-3366,28.44465271
-3365,30.92013144
-3364,25.82905255
-3363,28.49135986
-3362,25.92246589
-3361,21.67211563
-3360,20.45772984
-3359,20.45772984
-3358,21.11162988
-3357,26.66978117
-3356,21.15833702
-3355,26.95002405
-3354,26.43624449
-3353,26.80990261
-3352,23.02662285
-3351,25.12844441
-3350,27.41709551
-3349,33.62914589
-3348,27.09014548
-3347,29.00513846
-3346,27.27697407
-3345,25.40868729
-3344,19.71041551
-3343,20.87809415
-3342,21.48528704
-3341,24.98832298
-3340,22.69967283
-3339,26.38953735
-3338,26.01588113
-3337,25.92246684
-3336,18.82297974
-3335,20.13077982
-3334,21.57870134
-3333,25.17515251
-3332,19.10322261
-3331,21.57870134
-3330,19.10322261
-3329,19.10322261
-3328,14.85287235
-3327,14.85287235
-3326,14.85287235
-3325,17.00140105
-3324,14.85287235
-3323,18.77627259
-3322,17.00140105
-3321,19.43017263
-3320,14.85287235
-3319,19.8038298
-3318,20.13077982
-3317,26.9033169
-3316,21.48528704
-3315,24.7080801
-3314,22.65296569
-3313,24.00747292
-3312,15.64689383
-3311,18.35590828
-3310,19.29005119
-3309,26.34283115
-3308,20.45772984
-3307,24.47454532
-3306,26.29612401
-3305,28.0709946
-3304,21.67211563
-3303,27.79075267
-3302,27.74404553
-3301,30.12610996
-3300,24.14759435
-3299,26.3428302
-3298,24.42783723
-3297,23.6805229
-3296,19.14992976
-3295,19.14992976
-3294,21.34516561
-3293,25.40868729
-3292,21.25175132
-3291,26.15600162
-3290,26.99673024
-3289,29.05184561
-3288,22.79308713
-3287,24.7080801
-3286,28.07099555
-3285,33.20878158
-3284,28.0242884
-3283,31.06025287
-3282,28.11770269
-3281,27.79075172
-3280,23.12003715
-3279,24.94161583
-3278,25.26856585
-3277,27.23026597
-3276,26.76319451
-3275,29.56562421
-3274,32.46146725
-3273,30.03269567
-3272,26.48295164
-3271,26.52965879
-3270,27.88416696
-3269,32.78841727
-3268,26.15600162
-3267,27.32368121
-3266,25.78234445
-3265,25.87575875
-3264,19.33675834
-3263,19.33675834
-3262,19.33675834
-3261,25.82905255
-3260,21.11162988
-3259,25.68893016
-3258,25.82905255
-3257,28.25782413
-3256,21.67211563
-3255,23.96076577
-3254,25.96917304
-3253,33.67585304
-3252,28.81830988
-3251,29.47220992
-3250,30.82671714
-3249,30.59318142
-3248,23.72723099
-3247,24.7547882
-3246,24.66137296
-3245,33.25548872
-3244,28.44465271
-3243,31.2937886
-3242,32.60158868
-3241,31.99439579
-3240,27.60392409
-3239,28.86501702
-3238,28.67818844
-3237,28.95843131
-3236,24.42783818
-3235,25.82905255
-3234,24.98832393
-3233,23.12003715
-3232,21.01821559
-3231,21.01821559
-3230,21.81223707
-3229,26.52965974
-3228,22.04577279
-3227,26.01588018
-3226,26.10929542
-3225,26.20270972
-3224,22.04577279
-3223,26.52965879
-3222,27.83745982
-3221,32.9285387
-3220,26.06258828
-3219,27.27697407
-3218,24.56795961
-3217,25.73563826
-3216,20.55114413
-3215,20.87809415
-3214,21.01821559
-3213,26.62307403
-3212,21.71882277
-3211,26.52965879
-3210,25.82905255
-3209,26.48295164
-3208,20.831387
-3207,21.4385799
-3206,21.67211563
-3205,26.66978117
-3204,17.28164393
-3203,17.60859395
-3202,17.5618868
-3201,17.5618868
-3200,15.74030812
-3199,15.74030812
-3198,15.74030812
-3197,19.61700121
-3196,15.74030812
-3195,19.89724409
-3194,20.64455842
-3193,20.69126557
-3192,16.39420816
-3191,20.69126557
-3190,20.64455842
-3189,25.50210158
-3188,20.9248013
-3187,24.42783723
-3186,20.64455842
-3185,21.4385799
-3184,16.48762245
-3183,20.08407267
-3182,20.97150844
-3181,25.12844536
-3180,21.67211563
-3179,24.75478725
-3178,25.59551682
-3177,26.80990261
-3176,21.25175132
-3175,26.24941686
-3174,25.08173727
-3173,28.67818844
-3172,18.96310117
-3171,17.28164393
-3170,20.78467986
-3169,20.36431555
-3168,16.25408672
-3167,16.25408672
-3166,18.96310117
-3165,23.49369431
-3164,19.38346549
-3163,23.12003715
-3162,25.08173727
-3161,25.03503012
-3160,21.34516561
-3159,23.30686573
-3158,23.91405862
-3157,32.9285387
-3156,27.83745982
-3155,28.538067
-3154,25.17515251
-3153,25.7823454
-3152,21.39187275
-3151,22.23260138
-3150,22.51284425
-3149,25.54880968
-3148,22.83979427
-3147,28.44465271
-3146,26.66978117
-3145,25.8757597
-3144,22.27930852
-3143,23.12003715
-3142,23.07333
-3141,28.0242884
-3140,22.83979427
-3139,23.44698717
-3138,16.95469391
-3137,17.23493678
-3136,15.9271367
-3135,15.9271367
-3134,15.9271367
-3133,20.9248013
-3132,16.48762245
-3131,20.17748696
-3130,21.67211563
-3129,21.71882277
-3128,17.46847251
-3127,21.20504417
-3126,21.34516561
-3125,26.01588113
-3124,21.71882277
-3123,25.45539443
-3122,20.73797271
-3121,18.54273686
-3120,16.86127962
-3119,19.38346549
-3118,19.94395124
-3117,23.86735148
-3116,20.87809415
-3115,24.56795866
-3114,27.51050885
-3113,25.45539538
-3112,21.57870134
-3111,22.79308713
-3110,23.07333
-3109,26.20270972
-3108,22.09247994
-3107,22.93320856
-3106,22.27930852
-3105,15.60018668
-3104,15.64689383
-3103,15.64689383
-3102,15.17982237
-3101,20.17748696
-3100,15.78701526
-3099,20.50443698
-3098,21.06492273
-3097,19.99065838
-3096,15.55347953
-3095,18.96310117
-3094,20.3176084
-3093,25.96917304
-3092,20.50443698
-3091,21.90565136
-3090,21.71882277
-3089,21.81223707
-3088,15.69360097
-3087,16.06725814
-3086,16.06725814
-3085,21.20504417
-3084,16.02055099
-3083,20.13077982
-3082,21.11162988
-3081,21.99906565
-3080,15.69360097
-3079,16.06725814
-3078,16.02055099
-3077,20.69126557
-3076,15.69360097
-3075,16.02055099
-3074,15.69360097
-3073,15.69360097
-3072,11.25642213
-3071,11.25642213
-3070,11.25642213
-3069,15.60018668
-3068,11.25642213
-3067,15.03970093
-3066,15.50677239
-3065,16.39420816
-3064,11.25642213
-3063,14.8061652
-3062,15.03970093
-3061,19.38346549
-3060,15.50677239
-3059,19.89724409
-3058,16.39420816
-3057,16.34750101
-3056,11.25642213
-3055,14.43250804
-3054,14.8061652
-3053,19.29005119
-3052,15.03970093
-3051,18.1690797
-3050,19.38346549
-3049,20.97150844
-3048,15.50677239
-3047,18.96310117
-3046,19.89724409
-3045,21.67211563
-3044,16.39420816
-3043,14.94628664
-3042,16.34750101
-3041,15.97384385
-3040,11.25642213
-3039,11.25642213
-3038,15.08640808
-3037,19.75712265
-3036,16.81457247
-3035,19.8038298
-3034,21.29845846
-3033,21.76552992
-3032,17.51517966
-3031,20.3176084
-3030,21.25175132
-3029,25.54880872
-3028,21.06492273
-3027,26.15600257
-3026,22.97991571
-3025,22.09247994
-3024,17.37505822
-3023,19.33675834
-3022,20.3176084
-3021,26.20270972
-3020,21.15833702
-3019,24.38113008
-3018,24.38113008
-3017,23.6805229
-3016,18.58944401
-3015,19.24334405
-3014,18.77627259
-3013,24.98832298
-3012,18.77627259
-3011,19.52358692
-3010,18.12237255
-3009,17.98225111
-3008,13.59177941
-3007,13.59177941
-3006,13.59177941
-3005,20.08407267
-3004,14.61933662
-3003,20.45772984
-3002,21.39187275
-3001,22.46613711
-3000,17.28164393
-2999,18.91639403
-2998,20.08407267
-2997,25.50210253
-2996,21.99906565
-2995,25.315273
-2994,22.13918709
-2993,21.29845846
-2992,17.51517966
-2991,19.00980832
-2990,20.08407267
-2989,25.50210253
-2988,21.06492273
-2987,24.24100864
-2986,25.31527395
-2985,28.63148129
-2984,21.29845846
-2983,25.17515251
-2982,26.48295259
-2981,30.03269567
-2980,23.21345144
-2979,25.92246589
-2978,23.02662285
-2977,22.46613711
-2976,17.42176536
-2975,17.42176536
-2974,18.54273686
-2973,22.79308713
-2972,21.29845846
-2971,26.48295259
-2970,26.57636688
-2969,28.49135986
-2968,22.04577279
-2967,25.7823454
-2966,25.8757597
-2965,32.32134581
-2964,25.40868824
-2963,27.32368121
-2962,24.1943015
-2961,24.24100864
-2960,19.29005119
-2959,19.89724409
-2958,19.94395124
-2957,24.14759435
-2956,19.61700121
-2955,25.08173727
-2954,24.47454437
-2953,24.24100864
-2952,18.35590828
-2951,20.27090126
-2950,19.8038298
-2949,24.33442294
-2948,18.35590828
-2947,19.94395124
-2946,18.35590828
-2945,18.35590828
-2944,13.31153654
-2943,13.31153654
-2942,13.31153654
-2941,17.5618868
-2940,13.31153654
-2939,20.08407267
-2938,20.13077982
-2937,21.53199419
-2936,16.25408672
-2935,18.91639403
-2934,19.99065838
-2933,25.12844441
-2932,20.27090126
-2931,25.12844441
-2930,21.34516561
-2929,21.48528704
-2928,16.30079387
-2927,18.58944401
-2926,16.58103674
-2925,23.72723004
-2924,20.45772984
-2923,24.80149534
-2922,24.28771674
-2921,27.74404553
-2920,21.25175132
-2919,24.7080801
-2918,25.36198014
-2917,28.0709946
-2916,22.27930852
-2915,24.75478725
-2914,22.79308713
-2913,22.32601567
-2912,17.5618868
-2911,17.5618868
-2910,19.47687978
-2909,23.96076577
-2908,20.22419411
-2907,21.39187275
-2906,26.76319546
-2905,31.94768864
-2904,21.11162988
-2903,23.26015858
-2902,24.33442294
-2901,28.86501702
-2900,26.01588113
-2899,28.16440984
-2898,31.20037431
-2897,31.24708146
-2896,22.23260138
-2895,22.93320951
-2894,25.8757597
-2893,30.40635283
-2892,25.40868824
-2891,28.07099555
-2890,30.68659571
-2889,30.73330285
-2888,24.56795866
-2887,26.01588113
-2886,26.90331595
-2885,30.78001
-2884,24.28771579
-2883,26.24941591
-2882,23.91405862
-2881,23.63381575
-2880,18.44932257
-2879,18.44932257
-2878,18.44932257
-2877,25.64222302
-2876,19.52358692
-2875,23.91405957
-2874,25.40868729
-2873,29.23867419
-2872,22.27930852
-2871,25.26856585
-2870,26.90331595
-2869,32.78841727
-2868,27.74404553
-2867,28.63148129
-2866,29.75245184
-2865,30.07940281
-2864,21.99906565
-2863,24.28771579
-2862,24.38113008
-2861,31.85427435
-2860,25.54880968
-2859,28.86501702
-2858,31.52732433
-2857,29.00513846
-2856,25.8757597
-2855,26.62307403
-2854,24.28771579
-2853,30.78001
-2852,25.40868729
-2851,26.9500231
-2850,24.75478725
-2849,21.53199419
-2848,19.89724409
-2847,19.89724409
-2846,20.64455842
-2845,26.15600257
-2844,20.87809415
-2843,25.87575875
-2842,25.45539443
-2841,25.26856585
-2840,21.76552992
-2839,24.61466581
-2838,26.10929447
-2837,31.76086006
-2836,24.61466581
-2835,27.41709551
-2834,26.52965974
-2833,26.29612306
-2832,19.85053694
-2831,20.59785128
-2830,21.81223707
-2829,25.96917399
-2828,22.13918709
-2827,24.61466581
-2826,25.08173727
-2825,26.15600257
-2824,19.52358692
-2823,20.3176084
-2822,21.01821559
-2821,24.28771579
-2820,19.61700121
-2819,21.06492273
-2818,19.61700121
-2817,19.61700121
-2816,15.31994381
-2815,15.31994381
-2814,15.31994381
-2813,19.47687978
-2812,15.31994381
-2811,17.5618868
-2810,19.47687978
-2809,19.14992976
-2808,15.31994381
-2807,20.55114413
-2806,20.45772984
-2805,24.89490868
-2804,20.97150844
-2803,24.47454437
-2802,22.13918709
-2801,21.99906565
-2800,16.72115818
-2799,17.46847251
-2798,19.47687978
-2797,25.03503012
-2796,20.59785128
-2795,23.82064433
-2794,24.94161583
-2793,26.76319451
-2792,20.9248013
-2791,25.12844441
-2790,25.82905255
-2789,28.67818844
-2788,23.02662285
-2787,23.72723004
-2786,22.13918709
-2785,21.62540848
-2784,16.86127962
-2783,16.86127962
-2782,19.14992976
-2781,24.1943015
-2780,19.14992976
-2779,22.65296569
-2778,24.7080801
-2777,25.8290516
-2776,20.87809415
-2775,22.27930852
-2774,25.36198014
-2773,29.47220992
-2772,26.76319546
-2771,29.6590385
-2770,30.35964569
-2769,30.49976712
-2768,23.44698717
-2767,24.28771579
-2766,26.85660976
-2765,32.88183156
-2764,26.80990261
-2763,31.38720289
-2762,32.18122437
-2761,31.15366717
-2760,26.62307403
-2759,27.79075172
-2758,27.83745887
-2757,31.34049575
-2756,26.57636593
-2755,27.09014453
-2754,25.87575875
-2753,26.15600162
-2752,18.86968688
-2751,18.86968688
-2750,18.86968688
-2749,25.2218587
-2748,20.55114413
-2747,24.10088721
-2746,24.89490963
-2745,29.05184466
-2744,20.64455842
-2743,23.02662285
-2742,24.00747292
-2741,29.70574565
-2740,26.01588018
-2739,29.47220992
-2738,30.35964569
-2737,30.21952425
-2736,21.9523585
-2735,23.07333
-2734,23.44698717
-2733,26.48295164
-2732,22.23260138
-2731,22.18589423
-2730,31.94768864
-2729,34.46987451
-2728,29.93928138
-2727,31.2937886
-2726,31.85427435
-2725,34.93694597
-2724,30.68659571
-2723,32.78841727
-2722,31.20037431
-2721,28.538067
-2720,26.15600162
-2719,26.15600162
-2718,27.69733838
-2717,31.94768864
-2716,27.60392409
-2715,29.70574565
-2714,30.82671714
-2713,31.94768864
-2712,27.46380265
-2711,31.10696002
-2710,32.55488154
-2709,33.30219587
-2708,30.35964569
-2707,31.15366717
-2706,29.93928138
-2705,30.92013144
-2704,25.54880968
-2703,26.57636688
-2702,26.66978117
-2701,28.95843131
-2700,27.5105098
-2699,31.57403148
-2698,31.24708146
-2697,31.62073862
-2696,25.82905255
-2695,26.57636593
-2694,27.09014548
-2693,31.06025287
-2692,22.88650142
-2691,24.1943015
-2690,23.5871086
-2689,23.5871086
-2688,20.55114413
-2687,20.55114413
-2686,20.55114413
-2685,23.30686573
-2684,20.55114413
-2683,25.8290516
-2682,25.96917304
-2681,27.18355883
-2680,21.62540848
-2679,25.68893016
-2678,27.09014453
-2677,31.10696002
-2676,26.62307308
-2675,29.47220992
-2674,26.99673024
-2673,27.65063123
-2672,22.65296569
-2671,26.34283115
-2670,26.99673119
-2669,28.44465271
-2668,24.52125247
-2667,29.70574565
-2666,28.72489559
-2665,32.22793152
-2664,25.2685668
-2663,31.43391004
-2662,30.35964569
-2661,32.74171012
-2660,26.90331595
-2659,28.21111698
-2658,25.96917304
-2657,26.3428302
-2656,22.13918709
-2655,22.13918709
-2654,25.40868729
-2653,28.538067
-2652,25.8757597
-2651,29.84586708
-2650,29.98598852
-2649,31.34049575
-2648,27.23026597
-2647,29.47220992
-2646,30.82671714
-2645,33.20878158
-2644,27.60392409
-2643,32.22793152
-2642,26.62307403
-2641,27.32368121
-2640,23.35357287
-2639,23.86735148
-2638,24.47454437
-2637,29.33208848
-2636,25.2685668
-2635,29.70574565
-2634,27.09014548
-2633,26.01588113
-2632,23.96076672
-2631,25.03503107
-2630,25.64222397
-2629,29.1452599
-2628,24.84820249
-2627,26.3895383
-2626,20.87809415
-2625,21.48528704
-2624,19.57029407
-2623,19.57029407
-2622,19.57029407
-2621,24.1475953
-2620,20.831387
-2619,24.24100864
-2618,25.92246684
-2617,25.03503012
-2616,20.45772984
-2615,24.42783723
-2614,25.68893016
-2613,29.05184561
-2612,25.8757597
-2611,29.05184561
-2610,24.7080801
-2609,25.45539443
-2608,21.71882277
-2607,24.38113008
-2606,22.93320856
-2605,28.58477415
-2604,25.31527395
-2603,28.30453127
-2602,31.48061719
-2601,26.3895383
-2600,24.24100864
-2599,25.40868824
-2598,25.8757597
-2597,29.56562421
-2596,25.50210253
-2595,27.23026692
-2594,24.66137391
-2593,20.9248013
-2592,19.66370836
-2591,19.66370836
-2590,19.75712265
-2589,24.66137296
-2588,20.41102269
-2587,25.36198014
-2586,24.75478725
-2585,24.80149439
-2584,21.48528704
-2583,23.77393719
-2582,24.33442294
-2581,30.92013144
-2580,24.7080801
-2579,26.57636688
-2578,25.36198109
-2577,24.52125247
-2576,17.37505822
-2575,17.70200824
-2574,18.40261543
-2573,23.16674429
-2572,18.40261543
-2571,22.69967283
-2570,19.43017263
-2569,23.82064433
-2568,17.65530109
-2567,18.6828583
-2566,18.72956545
-2565,21.39187275
-2564,17.65530109
-2563,18.72956545
-2562,17.65530109
-2561,17.65530109
-2560,14.99299379
-2559,14.99299379
-2558,14.99299379
-2557,18.02895826
-2556,14.99299379
-2555,18.63615115
-2554,18.02895826
-2553,19.71041551
-2552,14.99299379
-2551,18.26249399
-2550,18.63615115
-2549,22.51284425
-2548,18.02895826
-2547,23.40028002
-2546,19.71041551
-2545,19.1966369
-2544,14.99299379
-2543,18.21578684
-2542,19.57029407
-2541,24.24100864
-2540,19.1966369
-2539,23.30686573
-2538,25.36198109
-2537,25.2685668
-2536,20.41102269
-2535,23.54040146
-2534,23.6805229
-2533,26.15600162
-2532,21.67211563
-2531,22.69967283
-2530,21.25175132
-2529,20.831387
-2528,16.02055099
-2527,16.02055099
-2526,18.77627259
-2525,24.00747292
-2524,20.36431555
-2523,23.26015858
-2522,24.7080801
-2521,25.54880872
-2520,20.78467986
-2519,22.37272281
-2518,24.47454437
-2517,29.00513846
-2516,25.59551587
-2515,28.21111698
-2514,26.01588113
-2513,26.01588018
-2512,21.25175132
-2511,21.9523585
-2510,23.1200381
-2509,30.03269567
-2508,24.1943015
-2507,29.79915994
-2506,26.15600162
-2505,27.09014548
-2504,21.4385799
-2503,21.57870134
-2502,22.27930852
-2501,26.3428302
-2500,22.09247994
-2499,23.21345144
-2498,21.34516561
-2497,21.34516561
-2496,16.95469391
-2495,16.95469391
-2494,16.95469391
-2493,23.54040146
-2492,19.75712265
-2491,23.02662285
-2490,23.72723004
-2489,25.26856585
-2488,21.15833702
-2487,22.13918709
-2486,23.63381575
-2485,29.56562421
-2484,25.8757597
-2483,28.81830988
-2482,24.14759435
-2481,24.00747292
-2480,20.27090126
-2479,20.03736553
-2478,23.49369431
-2477,28.81830988
-2476,24.52125247
-2475,26.95002405
-2474,27.32368121
-2473,31.38720289
-2472,23.72723099
-2471,25.40868824
-2470,27.79075267
-2469,31.10696002
-2468,25.73563826
-2467,28.49135986
-2466,25.03503012
-2465,25.31527395
-2464,21.20504417
-2463,21.20504417
-2462,22.04577279
-2461,26.76319546
-2460,24.80149534
-2459,28.25782413
-2458,29.1452599
-2457,31.9009815
-2456,25.17515251
-2455,28.67818844
-2454,30.03269567
-2453,32.32134581
-2452,26.43624449
-2451,27.65063123
-2450,26.62307308
-2449,27.4638017
-2448,21.57870134
-2447,22.65296569
-2446,22.04577279
-2445,27.18355978
-2444,22.83979427
-2443,26.29612306
-2442,26.15600162
-2441,27.5105098
-2440,20.831387
-2439,22.46613711
-2438,22.32601567
-2437,26.52965879
-2436,20.64455842
-2435,21.71882277
-2434,20.9248013
-2433,20.9248013
-2432,16.86127962
-2431,16.86127962
-2430,16.86127962
-2429,22.41942996
-2428,16.86127962
-2427,24.28771579
-2426,23.86735148
-2425,25.08173727
-2424,20.03736553
-2423,23.16674429
-2422,24.28771579
-2421,27.97758125
-2420,24.52125152
-2419,29.00513846
-2418,26.06258733
-2417,24.89490868
-2416,20.36431555
-2415,22.79308713
-2414,22.46613711
-2413,28.07099555
-2412,24.66137296
-2411,27.88416696
-2410,29.51891706
-2409,29.47220992
-2408,25.78234445
-2407,28.44465271
-2406,27.69733838
-2405,30.59318142
-2404,25.96917304
-2403,27.55721599
-2402,25.96917304
-2401,25.2218587
-2400,21.25175132
-2399,21.25175132
-2398,22.23260138
-2397,26.9500231
-2396,23.49369431
-2395,26.48295164
-2394,29.84586708
-2393,32.22793152
-2392,25.45539443
-2391,27.74404553
-2390,28.07099555
-2389,34.75011739
-2388,31.80756721
-2387,33.48902445
-2386,31.06025287
-2385,31.01354573
-2384,26.15600257
-2383,27.32368121
-2382,28.30453127
-2381,32.27463866
-2380,27.93087411
-2379,32.22793152
-2378,27.23026692
-2377,26.99673119
-2376,23.96076672
-2375,25.03503107
-2374,25.64222397
-2373,29.19196704
-2372,24.38113103
-2371,26.3895383
-2370,22.51284425
-2369,22.65296569
-2368,20.13077982
-2367,20.13077982
-2366,20.13077982
-2365,25.17515156
-2364,21.29845846
-2363,25.22185966
-2362,25.40868729
-2361,26.10929542
-2360,21.67211563
-2359,25.45539443
-2358,25.315273
-2357,27.74404553
-2356,25.96917399
-2355,29.56562421
-2354,25.92246684
-2353,25.96917399
-2352,21.99906565
-2351,25.08173727
-2350,24.80149439
-2349,31.01354573
-2348,26.3895383
-2347,30.49976712
-2346,32.04110293
-2345,26.80990261
-2344,22.88650142
-2343,24.33442389
-2342,24.7547882
-2341,23.40028002
-2340,22.46613711
-2339,24.80149439
-2338,21.85894421
-2337,20.55114413
-2336,18.58944401
-2335,18.58944401
-2334,20.08407267
-2333,24.33442294
-2332,19.8038298
-2331,25.12844536
-2330,25.03503012
-2329,25.64222397
-2328,21.76552992
-2327,22.79308713
-2326,25.45539538
-2325,32.27463866
-2324,26.06258828
-2323,27.93087411
-2322,25.92246684
-2321,24.28771579
-2320,20.13077982
-2319,20.41102269
-2318,21.67211563
-2317,25.68893016
-2316,22.51284425
-2315,26.24941686
-2314,26.71648832
-2313,23.82064528
-2312,16.76786532
-2311,17.70200824
-2310,19.1966369
-2309,22.5595514
-2308,17.37505822
-2307,19.47687978
-2306,17.37505822
-2305,17.23493678
-2304,15.4133581
-2303,15.4133581
-2302,15.4133581
-2301,18.49602972
-2300,15.4133581
-2299,19.38346549
-2298,18.49602972
-2297,18.35590828
-2296,15.4133581
-2295,19.1966369
-2294,20.36431555
-2293,24.14759435
-2292,19.71041551
-2291,23.86735148
-2290,20.64455842
-2289,20.73797271
-2288,16.39420816
-2287,18.82297974
-2286,20.27090126
-2285,23.96076577
-2284,21.76552992
-2283,25.17515251
-2282,23.40028002
-2281,25.92246684
-2280,21.25175132
-2279,23.21345144
-2278,24.98832298
-2277,26.95002405
-2276,20.64455842
-2275,22.88650142
-2274,20.78467986
-2273,20.97150844
-2272,16.02055099
-2271,16.25408672
-2270,19.75712265
-2269,24.05418006
-2268,19.99065838
-2267,23.96076577
-2266,25.45539443
-2265,25.40868729
-2264,21.85894421
-2263,23.6805229
-2262,26.10929542
-2261,28.58477415
-2260,24.52125152
-2259,28.86501702
-2258,25.92246684
-2257,25.50210158
-2256,21.25175132
-2255,22.51284425
-2254,24.75478725
-2253,30.07940281
-2252,23.82064433
-2251,28.538067
-2250,27.88416696
-2249,25.315273
-2248,22.18589423
-2247,22.23260138
-2246,22.46613711
-2245,27.88416696
-2244,22.27930852
-2243,22.18589423
-2242,21.85894421
-2241,22.09247994
-2240,18.02895826
-2239,18.02895826
-2238,18.02895826
-2237,22.97991571
-2236,19.71041551
-2235,23.86735148
-2234,23.02662285
-2233,24.84820154
-2232,19.14992976
-2231,21.06492273
-2230,24.38113008
-2229,28.58477415
-2228,25.45539443
-2227,27.88416696
-2226,26.01588018
-2225,26.38953735
-2224,21.67211563
-2223,23.12003715
-2222,21.71882277
-2221,29.61233136
-2220,24.94161583
-2219,28.30453127
-2218,31.94768864
-2217,32.04110293
-2216,26.3895383
-2215,28.77160273
-2214,28.07099555
-2213,28.44465271
-2212,25.82905255
-2211,27.23026692
-2210,25.73563826
-2209,23.30686668
-2208,20.9248013
-2207,20.9248013
-2206,21.25175132
-2205,26.71648737
-2204,23.0266238
-2203,26.62307403
-2202,26.76319451
-2201,27.83745982
-2200,22.79308713
-2199,26.24941591
-2198,26.85660881
-2197,31.10696002
-2196,25.59551682
-2195,27.46380265
-2194,24.7547882
-2193,25.36198109
-2192,21.25175132
-2191,20.87809415
-2190,21.39187275
-2189,26.29612306
-2188,22.83979522
-2187,26.62307403
-2186,24.10088721
-2185,23.30686573
-2184,14.38580089
-2183,20.9248013
-2182,21.53199419
-2181,25.22185966
-2180,15.50677239
-2179,17.88883682
-2178,15.78701526
-2177,15.78701526
-2176,15.36665095
-2175,15.36665095
-2174,15.36665095
-2173,19.29005119
-2172,15.36665095
-2171,19.43017263
-2170,20.9248013
-2169,20.13077982
-2168,15.31994381
-2167,20.27090126
-2166,20.27090126
-2165,24.80149439
-2164,21.39187275
-2163,24.47454437
-2162,19.38346549
-2161,20.22419411
-2160,16.95469391
-2159,19.57029407
-2158,20.41102269
-2157,25.68893016
-2156,20.55114413
-2155,25.50210253
-2154,24.75478725
-2153,24.56795866
-2152,20.41102269
-2151,23.82064433
-2150,24.24100864
-2149,28.86501702
-2148,21.39187275
-2147,23.21345144
-2146,21.11162988
-2145,21.39187275
-2144,17.28164393
-2143,17.28164393
-2142,18.86968688
-2141,22.51284425
-2140,19.94395124
-2139,24.75478725
-2138,24.52125152
-2137,26.62307308
-2136,20.97150844
-2135,24.1943015
-2134,24.94161583
-2133,32.60158868
-2132,26.76319451
-2131,28.63148129
-2130,26.71648832
-2129,25.40868824
-2128,21.90565136
-2127,22.88650142
-2126,23.96076672
-2125,27.13685168
-2124,23.86735148
-2123,27.88416696
-2122,26.20270972
-2121,23.82064433
-2120,19.85053694
-2119,22.41942996
-2118,24.19430245
-2117,26.80990261
-2116,17.93554397
-2115,22.69967283
-2114,10.32227921
-2113,11.06959354
-2112,10.13545063
-2111,10.13545063
-2110,10.13545063
-2109,15.88042955
-2108,10.74264352
-2107,16.39420816
-2106,16.20737958
-2105,15.97384385
-2104,11.77020073
-2103,15.74030812
-2102,16.25408672
-2101,20.97150844
-2100,16.30079387
-2099,20.97150844
-2098,17.74871538
-2097,17.32835107
-2096,12.98458652
-2095,14.43250804
-2094,15.50677239
-2093,20.45772984
-2092,17.37505822
-2091,20.9248013
-2090,21.9523585
-2089,21.53199419
-2088,16.95469391
-2087,19.05651547
-2086,18.82297974
-2085,22.09247994
-2084,17.37505822
-2083,19.99065838
-2082,17.23493678
-2081,11.06959354
-2080,10.88276496
-2079,10.88276496
-2078,11.0228864
-2077,16.48762245
-2076,12.33068648
-2075,16.48762245
-2074,16.5343296
-2073,18.02895826
-2072,13.26482939
-2071,15.78701526
-2070,16.90798676
-2069,21.9523585
-2068,17.51517966
-2067,19.38346549
-2066,17.93554397
-2065,17.65530109
-2064,10.88276496
-2063,11.0228864
-2062,12.33068648
-2061,16.5343296
-2060,13.26482939
-2059,16.90798676
-2058,17.51517966
-2057,17.93554397
-2056,10.88276496
-2055,12.33068648
-2054,13.26482939
-2053,17.51517966
-2052,10.88276496
-2051,13.26482939
-2050,10.88276496
-2049,10.88276496
-2048,8.594114818
-2047,7.706679049
-2046,7.706679049
-2045,12.0504436
-2044,7.706679049
-2043,12.33068648
-2042,12.0504436
-2041,12.75105079
-2040,7.706679049
-2039,11.95702931
-2038,12.33068648
-2037,17.84212968
-2036,12.0504436
-2035,16.95469391
-2034,12.75105079
-2033,11.81690787
-2032,7.706679049
-2031,11.536665
-2030,11.95702931
-2029,16.76786532
-2028,12.33068648
-2027,16.95469391
-2026,17.84212968
-2025,16.58103674
-2024,12.0504436
-2023,16.58103674
-2022,16.95469391
-2021,19.66370836
-2020,12.75105079
-2019,16.58103674
-2018,11.81690787
-2017,10.83605781
-2016,7.706679049
-2015,7.706679049
-2014,11.536665
-2013,16.06725814
-2012,11.95702931
-2011,15.83372241
-2010,16.76786532
-2009,17.88883682
-2008,12.33068648
-2007,14.57262947
-2006,16.95469391
-2005,21.99906565
-2004,17.84212968
-2003,22.5595514
-2002,16.58103674
-2001,15.64689383
-2000,12.0504436
-1999,14.33909375
-1998,16.58103674
-1997,21.01821559
-1996,16.95469391
-1995,20.831387
-1994,19.66370836
-1993,18.30920113
-1992,12.75105079
-1991,14.94628664
-1990,16.67445103
-1989,19.61700121
-1988,11.91032217
-1987,16.86127962
-1986,10.83605781
-1985,11.77020073
-1984,7.706679049
-1983,7.706679049
-1982,7.706679049
-1981,16.16067243
-1980,11.67678644
-1979,16.90798676
-1978,17.18822964
-1977,18.86968688
-1976,12.75105079
-1975,14.8061652
-1974,16.20737958
-1973,22.27930852
-1972,17.70200824
-1971,21.81223707
-1970,19.71041551
-1969,19.71041551
-1968,12.98458652
-1967,14.94628664
-1966,15.55347953
-1965,21.90565136
-1964,17.84212968
-1963,21.71882277
-1962,23.02662285
-1961,22.79308713
-1960,19.1966369
-1959,21.67211563
-1958,22.09247994
-1957,26.24941591
-1956,19.00980832
-1955,22.46613711
-1954,18.21578684
-1953,17.37505822
-1952,13.07800081
-1951,13.07800081
-1950,14.38580089
-1949,19.00980832
-1948,16.76786532
-1947,20.45772984
-1946,21.90565136
-1945,24.14759435
-1944,17.14152249
-1943,20.08407267
-1942,23.02662285
-1941,27.41709551
-1940,20.78467986
-1939,22.93320856
-1938,20.3176084
-1937,20.36431555
-1936,14.2923866
-1935,15.60018668
-1934,14.94628664
-1933,20.08407267
-1932,17.5618868
-1931,21.06492273
-1930,21.06492273
-1929,21.9523585
-1928,14.75945806
-1927,15.60018668
-1926,16.5343296
-1925,20.64455842
-1924,14.15226516
-1923,16.5343296
-1922,14.43250804
-1921,14.43250804
-1920,8.734236255
-1919,8.734236255
-1918,8.734236255
-1917,13.63848656
-1916,8.734236255
-1915,15.9271367
-1914,16.11396528
-1913,17.74871538
-1912,12.14385789
-1911,16.39420816
-1910,16.76786532
-1909,22.88650142
-1908,17.23493678
-1907,21.71882277
-1906,18.82297974
-1905,19.43017263
-1904,12.93787937
-1903,15.50677239
-1902,15.36665095
-1901,21.9523585
-1900,16.86127962
-1899,22.69967378
-1898,22.32601567
-1897,24.10088721
-1896,17.79542253
-1895,21.48528704
-1894,22.37272281
-1893,26.29612401
-1892,20.41102269
-1891,22.18589423
-1890,20.08407267
-1889,19.10322261
-1888,13.73190085
-1887,13.73190085
-1886,15.03970093
-1885,19.38346549
-1884,16.25408672
-1883,19.1966369
-1882,21.90565136
-1881,26.76319546
-1880,18.58944401
-1879,20.831387
-1878,21.99906565
-1877,25.31527395
-1876,22.65296569
-1875,27.37038836
-1874,23.26015858
-1873,24.61466581
-1872,18.26249399
-1871,19.52358692
-1870,22.41942996
-1869,28.11770269
-1868,22.65296569
-1867,27.55721694
-1866,26.80990261
-1865,26.15600162
-1864,18.96310117
-1863,21.06492273
-1862,22.83979427
-1861,26.52965974
-1860,18.96310117
-1859,21.25175132
-1858,18.58944401
-1857,19.1966369
-1856,13.31153654
-1855,13.31153654
-1854,13.31153654
-1853,19.1966369
-1852,14.94628664
-1851,20.27090126
-1850,17.37505822
-1849,23.72723004
-1848,17.88883682
-1847,21.01821559
-1846,21.57870229
-1845,27.88416696
-1844,22.51284425
-1843,25.8757597
-1842,24.89490868
-1841,25.36198014
-1840,18.54273686
-1839,19.89724409
-1838,21.15833702
-1837,27.74404553
-1836,23.26015953
-1835,27.18355978
-1834,27.32368121
-1833,24.52125247
-1832,20.59785128
-1831,22.13918709
-1830,22.46613711
-1829,25.7823454
-1828,19.94395124
-1827,22.32601567
-1826,21.06492273
-1825,15.97384385
-1824,13.96543658
-1823,14.57262947
-1822,14.71275091
-1821,19.66370836
-1820,13.35824368
-1819,20.97150844
-1818,19.52358692
-1817,21.20504417
-1816,17.18822964
-1815,19.00980832
-1814,19.99065838
-1813,27.79075267
-1812,21.57870134
-1811,23.44698812
-1810,21.67211563
-1809,21.25175132
-1808,15.4133581
-1807,15.50677239
-1806,15.50677239
-1805,20.59785128
-1804,17.93554397
-1803,21.06492273
-1802,21.20504417
-1801,21.99906565
-1800,13.96543658
-1799,13.45165798
-1798,16.72115818
-1797,20.9248013
-1796,13.96543658
-1795,17.00140105
-1794,13.96543658
-1793,13.96543658
-1792,9.715086316
-1791,9.715086316
-1790,9.715086316
-1789,13.96543658
-1788,9.715086316
-1787,14.43250804
-1786,13.96543658
-1785,14.2923866
-1784,9.715086316
-1783,15.83372241
-1782,17.18822964
-1781,22.27930852
-1780,17.37505822
-1779,20.97150844
-1778,17.18822964
-1777,17.74871538
-1776,13.40495083
-1775,13.12470796
-1774,16.25408672
-1773,21.90565136
-1772,17.74871538
-1771,22.18589423
-1770,22.74637998
-1769,23.02662285
-1768,16.34750101
-1767,22.18589423
-1766,22.23260138
-1765,24.56795866
-1764,19.10322261
-1763,21.01821559
-1762,19.29005119
-1761,18.26249399
-1760,13.73190085
-1759,13.73190085
-1758,16.81457247
-1757,21.15833702
-1756,15.31994381
-1755,19.8038298
-1754,22.04577279
-1753,22.46613711
-1752,17.93554397
-1751,20.22419411
-1750,23.91405957
-1749,27.23026692
-1748,23.30686668
-1747,26.48295259
-1746,23.49369526
-1745,23.5871086
-1744,18.02895826
-1743,19.75712265
-1742,22.5595514
-1741,27.46380265
-1740,23.30686573
-1739,26.99673119
-1738,26.62307308
-1737,26.38953735
-1736,19.61700121
-1735,20.13077982
-1734,20.41102269
-1733,24.98832298
-1732,19.8038298
-1731,21.4385799
-1730,18.96310117
-1729,19.24334405
-1728,13.59177941
-1727,13.59177941
-1726,13.59177941
-1725,19.43017263
-1724,15.88042955
-1723,19.85053694
-1722,19.52358692
-1721,22.74637998
-1720,16.72115818
-1719,19.38346549
-1718,20.59785128
-1717,27.69733838
-1716,22.5128452
-1715,27.09014548
-1714,27.09014453
-1713,27.97758125
-1712,19.52358692
-1711,21.06492273
-1710,22.09247994
-1709,26.20270972
-1708,22.27930852
-1707,25.26856585
-1706,26.76319546
-1705,31.20037431
-1704,23.0266238
-1703,26.99673119
-1702,25.8757597
-1701,31.66744577
-1700,25.08173822
-1699,27.74404553
-1698,25.31527395
-1697,23.86735148
-1696,18.96310117
-1695,18.86968688
-1694,19.66370836
-1693,26.15600257
-1692,22.46613711
-1691,24.98832393
-1690,26.06258828
-1689,30.92013144
-1688,22.41942996
-1687,23.86735243
-1686,24.98832393
-1685,31.99439579
-1684,26.80990261
-1683,28.44465271
-1682,25.82905255
-1681,25.36198109
-1680,20.45772984
-1679,21.71882277
-1678,21.01821559
-1677,27.04343834
-1676,23.02662285
-1675,27.41709551
-1674,26.76319546
-1673,26.62307403
-1672,19.10322261
-1671,21.01821559
-1670,22.04577279
-1669,25.8290516
-1668,18.77627259
-1667,20.69126557
-1666,18.49602972
-1665,18.49602972
-1664,14.24567945
-1663,14.24567945
-1662,14.24567945
-1661,16.39420816
-1660,14.24567945
-1659,19.33675834
-1658,21.15833702
-1657,22.65296569
-1656,15.03970093
-1655,19.29005119
-1654,19.66370836
-1653,25.96917399
-1652,21.34516561
-1651,27.41709551
-1650,24.14759435
-1649,24.10088721
-1648,19.14992976
-1647,21.25175132
-1646,21.01821559
-1645,27.37038836
-1644,22.97991571
-1643,28.07099555
-1642,28.0242884
-1641,27.65063123
-1640,22.51284425
-1639,25.2218587
-1638,25.96917304
-1637,32.46146725
-1636,25.64222302
-1635,28.30453127
-1634,25.8290516
-1633,25.45539443
-1632,19.1966369
-1631,19.1966369
-1630,20.78467986
-1629,25.82905255
-1628,21.67211563
-1627,26.15600162
-1626,28.72489559
-1625,30.82671714
-1624,25.315273
-1623,24.66137296
-1622,28.35123842
-1621,32.97524585
-1620,27.69733838
-1619,28.67818844
-1618,24.42783818
-1617,24.98832393
-1616,21.01821559
-1615,21.81223707
-1614,22.04577279
-1613,26.10929542
-1612,22.13918709
-1611,27.83745982
-1610,26.06258828
-1609,24.56795961
-1608,19.94395124
-1607,21.01821559
-1606,21.71882277
-1605,25.50210253
-1604,20.50443698
-1603,21.48528704
-1602,17.0481082
-1601,17.32835107
-1600,15.4133581
-1599,15.4133581
-1598,15.4133581
-1597,21.11162988
-1596,16.90798676
-1595,20.831387
-1594,21.62540848
-1593,19.99065838
-1592,16.48762245
-1591,20.22419411
-1590,21.67211563
-1589,25.59551682
-1588,20.87809415
-1587,25.08173727
-1586,18.77627259
-1585,20.69126557
-1584,16.48762245
-1583,18.07566541
-1582,20.08407267
-1581,24.47454437
-1580,21.29845846
-1579,24.14759435
-1578,27.5105098
-1577,25.12844536
-1576,21.06492273
-1575,22.41942996
-1574,22.51284425
-1573,26.76319546
-1572,22.13918709
-1571,23.49369431
-1570,22.51284425
-1569,16.62774389
-1568,15.60018668
-1567,15.60018668
-1566,15.97384385
-1565,21.34516561
-1564,17.46847251
-1563,20.64455842
-1562,21.39187275
-1561,20.69126557
-1560,16.5343296
-1559,19.94395124
-1558,20.55114413
-1557,27.18355978
-1556,21.25175132
-1555,22.74637998
-1554,22.04577279
-1553,21.9523585
-1552,15.03970093
-1551,14.57262947
-1550,15.78701526
-1549,20.41102269
-1548,14.33909375
-1547,20.03736553
-1546,20.03736553
-1545,21.67211563
-1544,15.27323666
-1543,16.06725814
-1542,14.94628664
-1541,20.3176084
-1540,15.27323666
-1539,14.94628664
-1538,15.27323666
-1537,15.27323666
-1536,10.92947211
-1535,10.92947211
-1534,10.92947211
-1533,14.89957949
-1532,10.92947211
-1531,14.71275091
-1530,14.89957949
-1529,16.34750101
-1528,10.92947211
-1527,14.8061652
-1526,14.71275091
-1525,19.1966369
-1524,14.89957949
-1523,19.57029407
-1522,16.34750101
-1521,15.9271367
-1520,10.92947211
-1519,14.75945806
-1518,16.81457247
-1517,20.97150844
-1516,17.18822964
-1515,20.64455842
-1514,20.87809415
-1513,22.60625854
-1512,16.76786532
-1511,20.03736553
-1510,20.97150844
-1509,24.24100864
-1508,18.35590828
-1507,19.85053694
-1506,18.44932257
-1505,17.79542253
-1504,12.98458652
-1503,12.98458652
-1502,14.2923866
-1501,21.06492273
-1500,17.28164393
-1499,20.03736553
-1498,21.67211563
-1497,22.09247994
-1496,17.46847251
-1495,20.08407267
-1494,20.97150844
-1493,25.12844536
-1492,21.11162988
-1491,26.15600257
-1490,22.83979427
-1489,22.60625854
-1488,17.18822964
-1487,18.26249399
-1486,21.20504417
-1485,26.29612401
-1484,22.51284425
-1483,25.68893111
-1482,25.40868824
-1481,24.10088721
-1480,19.1966369
-1479,19.24334405
-1478,19.38346549
-1477,25.03503107
-1476,19.00980832
-1475,19.8038298
-1474,18.02895826
-1473,18.02895826
-1472,13.82531514
-1471,13.82531514
-1470,13.82531514
-1469,20.22419411
-1468,16.34750101
-1467,20.17748696
-1466,19.89724409
-1465,21.25175132
-1464,16.30079387
-1463,16.25408672
-1462,20.45772984
-1461,24.42783818
-1460,20.831387
-1459,25.12844441
-1458,22.27930852
-1457,22.13918709
-1456,17.23493678
-1455,19.14992976
-1454,20.22419411
-1453,26.76319546
-1452,21.11162988
-1451,24.33442294
-1450,26.01588113
-1449,31.24708146
-1448,22.23260138
-1447,25.7823454
-1446,25.31527395
-1445,30.59318142
-1444,24.38113008
-1443,26.90331595
-1442,24.10088721
-1441,23.91405862
-1440,18.12237255
-1439,18.12237255
-1438,19.1966369
-1437,25.315273
-1436,22.41942996
-1435,26.71648832
-1434,27.55721694
-1433,29.79915899
-1432,21.67211563
-1431,24.1943015
-1430,25.31527395
-1429,31.20037431
-1428,25.7823454
-1427,24.28771579
-1426,25.40868729
-1425,25.17515156
-1424,20.03736553
-1423,20.831387
-1422,20.87809415
-1421,25.08173727
-1420,21.67211563
-1419,25.26856585
-1418,24.05418006
-1417,26.71648832
-1416,19.43017263
-1415,21.81223707
-1414,21.81223707
-1413,24.75478725
-1412,19.29005119
-1411,20.41102269
-1410,19.1966369
-1409,19.1966369
-1408,14.8061652
-1407,14.8061652
-1406,14.8061652
-1405,18.96310117
-1404,14.8061652
-1403,20.13077982
-1402,20.36431555
-1401,22.27930852
-1400,16.11396528
-1399,19.47687978
-1398,20.27090126
-1397,24.98832393
-1396,20.3176084
-1395,25.59551682
-1394,23.30686573
-1393,22.83979427
-1392,16.86127962
-1391,19.14992976
-1390,19.14992976
-1389,24.19430245
-1388,20.22419411
-1387,25.03503012
-1386,26.80990261
-1385,30.07940281
-1384,23.16674429
-1383,26.95002405
-1382,26.76319546
-1381,32.18122437
-1380,26.52965879
-1379,27.69733838
-1378,26.24941591
-1377,25.54880872
-1376,18.77627259
-1375,18.77627259
-1374,19.99065838
-1373,24.61466581
-1372,20.36431555
-1371,23.5871086
-1370,25.92246684
-1369,30.31293854
-1368,21.71882277
-1367,23.49369431
-1366,21.99906565
-1365,31.52732433
-1364,29.51891706
-1363,31.20037431
-1362,30.49976712
-1361,30.78001
-1360,25.8757597
-1359,27.18355978
-1358,26.99673119
-1357,30.54647427
-1356,27.04343834
-1355,32.13451723
-1354,29.75245279
-1353,29.61233136
-1352,25.22185966
-1351,26.06258828
-1350,26.99673119
-1349,30.78001
-1348,25.12844536
-1347,26.29612401
-1346,22.27930852
-1345,22.65296569
-1344,20.36431555
-1343,20.36431555
-1342,20.36431555
-1341,24.94161583
-1340,21.57870134
-1339,25.64222397
-1338,26.43624449
-1337,25.78234445
-1336,22.04577279
-1335,26.3895383
-1334,23.91405862
-1333,28.44465271
-1332,25.08173822
-1331,29.93928138
-1330,26.29612306
-1329,25.54880872
-1328,22.04577279
-1327,24.84820249
-1326,25.315273
-1325,29.56562421
-1324,26.80990166
-1323,30.31293854
-1322,29.61233136
-1321,26.20270972
-1320,23.21345144
-1319,24.47454437
-1318,24.84820249
-1317,26.66978117
-1316,23.54040241
-1315,25.22185966
-1314,24.7547882
-1313,20.78467986
-1312,19.14992976
-1311,19.14992976
-1310,20.55114413
-1309,25.31527395
-1308,20.17748696
-1307,25.26856585
-1306,23.35357383
-1305,24.28771579
-1304,21.29845846
-1303,22.65296569
-1302,25.03503012
-1301,30.87342429
-1300,23.91405862
-1299,25.54880968
-1298,25.22185966
-1297,24.38113103
-1296,19.47687978
-1295,19.57029407
-1294,20.13077982
-1293,24.38113103
-1292,21.20504417
-1291,24.05418006
-1290,24.10088721
-1289,24.75478725
-1288,16.95469391
-1287,18.12237255
-1286,18.07566541
-1285,18.02895826
-1284,17.23493678
-1283,18.30920113
-1282,17.23493678
-1281,17.23493678
-1280,14.57262947
-1279,14.57262947
-1278,14.57262947
-1277,17.42176536
-1276,14.57262947
-1275,18.21578684
-1274,17.42176536
-1273,19.57029407
-1272,14.57262947
-1271,19.14992976
-1270,18.77627259
-1269,24.80149439
-1268,19.8038298
-1267,23.07333
-1266,20.87809415
-1265,20.97150844
-1264,15.74030812
-1263,18.49602972
-1262,20.03736553
-1261,24.1475953
-1260,19.8038298
-1259,23.6805229
-1258,24.80149439
-1257,25.40868824
-1256,20.64455842
-1255,22.5128452
-1254,23.5871086
-1253,25.87575875
-1252,21.01821559
-1251,21.85894421
-1250,21.81223707
-1249,20.9248013
-1248,16.67445103
-1247,16.67445103
-1246,19.43017263
-1245,23.12003715
-1244,20.73797271
-1243,23.21345144
-1242,22.32601662
-1241,23.72723004
-1240,19.57029407
-1239,23.07333
-1238,24.61466676
-1237,27.04343834
-1236,23.44698812
-1235,27.60392409
-1234,26.10929542
-1233,25.36198014
-1232,19.29005119
-1231,20.13077982
-1230,25.12844536
-1229,29.1452599
-1228,25.315273
-1227,29.51891706
-1226,26.15600162
-1225,26.20270877
-1224,21.15833702
-1223,21.85894421
-1222,22.41942996
-1221,25.7823454
-1220,20.55114413
-1219,22.5595514
-1218,20.22419411
-1217,20.50443698
-1216,16.4409153
-1215,16.4409153
-1214,16.4409153
-1213,23.26015858
-1212,19.75712265
-1211,24.05418006
-1210,23.91405862
-1209,25.64222302
-1208,19.94395124
-1207,22.51284425
-1206,24.24100864
-1205,28.91172417
-1204,24.47454532
-1203,27.83745982
-1202,25.54880872
-1201,25.59551587
-1200,21.67211563
-1199,23.35357287
-1198,23.91405862
-1197,29.00513846
-1196,25.03503012
-1195,27.65063123
-1194,31.9009815
-1193,30.96683858
-1192,26.29612401
-1191,28.86501702
-1190,28.21111698
-1189,26.80990261
-1188,23.54040241
-1187,25.22185966
-1186,24.28771674
-1185,22.09247994
-1184,19.71041551
-1183,19.71041551
-1182,21.15833702
-1181,24.80149439
-1180,21.20504417
-1179,24.89490868
-1178,25.96917399
-1177,25.50210253
-1176,21.57870134
-1175,24.80149439
-1174,26.80990261
-1173,31.9009815
-1172,22.74637998
-1171,24.61466676
-1170,22.32601567
-1169,21.4385799
-1168,18.44932257
-1167,19.8038298
-1166,19.8038298
-1165,25.03503012
-1164,21.34516561
-1163,25.17515251
-1162,25.7823454
-1161,24.70808105
-1160,19.61700121
-1159,21.48528704
-1158,22.04577279
-1157,26.10929542
-1156,16.67445103
-1155,18.77627259
-1154,16.95469391
-1153,16.95469391
-1152,14.99299379
-1151,14.99299379
-1150,14.99299379
-1149,17.88883682
-1148,14.99299379
-1147,19.94395124
-1146,19.10322261
-1145,20.55114413
-1144,16.34750101
-1143,20.22419411
-1142,20.78467986
-1141,23.82064433
-1140,20.64455842
-1139,24.7080801
-1138,20.22419411
-1137,20.50443698
-1136,15.83372241
-1135,19.14992976
-1134,19.57029407
-1133,25.315273
-1132,21.4385799
-1131,25.82905255
-1130,23.35357287
-1129,26.10929542
-1128,21.48528704
-1127,24.84820154
-1126,23.5871086
-1125,27.88416696
-1124,21.76552992
-1123,22.04577279
-1122,21.99906565
-1121,21.4385799
-1120,17.60859395
-1119,17.60859395
-1118,19.71041551
-1117,23.30686573
-1116,18.86968688
-1115,24.10088721
-1114,24.89490868
-1113,25.73563731
-1112,21.39187275
-1111,21.71882277
-1110,24.94161583
-1109,31.62073862
-1108,26.06258828
-1107,27.74404553
-1106,25.54880968
-1105,25.45539538
-1104,20.64455842
-1103,21.90565136
-1102,22.74638093
-1101,27.04343739
-1100,22.51284425
-1099,27.09014548
-1098,24.94161678
-1097,24.84820249
-1096,21.34516561
-1095,21.29845846
-1094,22.83979522
-1093,22.88650237
-1092,18.86968688
-1091,20.87809415
-1090,16.48762245
-1089,16.76786532
-1088,15.4133581
-1087,15.4133581
-1086,15.4133581
-1085,20.3176084
-1084,15.4133581
-1083,20.87809415
-1082,20.78467986
-1081,19.71041551
-1080,16.16067243
-1079,20.59785128
-1078,20.73797271
-1077,24.42783723
-1076,20.59785128
-1075,24.98832298
-1074,21.34516561
-1073,21.29845846
-1072,17.23493678
-1071,18.86968688
-1070,19.89724409
-1069,24.24100864
-1068,20.69126557
-1067,24.89490868
-1066,26.43624449
-1065,26.10929542
-1064,21.29845846
-1063,23.49369431
-1062,23.26015858
-1061,25.59551682
-1060,19.43017263
-1059,23.5871086
-1058,18.6828583
-1057,9.99532919
-1056,10.04203634
-1055,10.04203634
-1054,10.78935067
-1053,15.64689383
-1052,11.77020073
-1051,15.9271367
-1050,16.30079387
-1049,17.18822964
-1048,12.70434364
-1047,15.08640808
-1046,17.37505822
-1045,21.90565136
-1044,16.5343296
-1043,18.40261543
-1042,16.95469391
-1041,16.67445103
-1040,10.32227921
-1039,11.06959354
-1038,12.0504436
-1037,16.58103674
-1036,12.98458652
-1035,16.86127962
-1034,16.90798676
-1033,17.32835107
-1032,10.32227921
-1031,12.0504436
-1030,12.98458652
-1029,16.90798676
-1028,10.32227921
-1027,12.98458652
-1026,10.32227921
-1025,10.32227921
-1024,8.453993381
-1023,7.706679049
-1022,7.706679049
-1021,12.0504436
-1020,7.706679049
-1019,12.33068648
-1018,12.0504436
-1017,12.75105079
-1016,7.706679049
-1015,11.95702931
-1014,12.33068648
-1013,17.84212968
-1012,12.0504436
-1011,16.95469391
-1010,12.75105079
-1009,11.81690787
-1008,7.706679049
-1007,11.536665
-1006,11.95702931
-1005,16.76786532
-1004,12.33068648
-1003,16.95469391
-1002,17.84212968
-1001,16.58103674
-1000,12.0504436
-999,16.58103674
-998,16.95469391
-997,19.66370836
-996,12.75105079
-995,16.58103674
-994,11.81690787
-993,10.83605781
-992,7.706679049
-991,7.706679049
-990,11.67678644
-989,17.18822964
-988,12.75105079
-987,16.20737958
-986,17.70200824
-985,19.71041551
-984,12.98458652
-983,15.55347953
-982,17.84212968
-981,23.02662285
-980,19.1966369
-979,22.09247994
-978,19.00980832
-977,18.21578684
-976,13.07800081
-975,14.38580089
-974,16.76786532
-973,21.90565136
-972,17.14152249
-971,23.02662285
-970,20.78467986
-969,20.3176084
-968,14.2923866
-967,14.94628664
-966,17.5618868
-965,21.06492273
-964,14.75945806
-963,16.5343296
-962,14.15226516
-961,14.43250804
-960,8.734236255
-959,8.734236255
-958,8.734236255
-957,16.11396528
-956,12.14385789
-955,16.76786532
-954,17.23493678
-953,18.82297974
-952,12.93787937
-951,15.36665095
-950,16.86127962
-949,22.32601567
-948,17.79542253
-947,22.37272281
-946,20.41102269
-945,20.08407267
-944,13.73190085
-943,15.03970093
-942,16.25408672
-941,21.90565136
-940,18.58944401
-939,21.99906565
-938,22.65296569
-937,23.26015858
-936,18.26249399
-935,22.41942996
-934,22.65296569
-933,26.80990261
-932,18.96310117
-931,22.83979427
-930,18.96310117
-929,18.58944401
-928,13.31153654
-927,13.31153654
-926,14.94628664
-925,17.37505822
-924,17.88883682
-923,21.57870229
-922,22.51284425
-921,24.89490868
-920,18.54273686
-919,21.15833702
-918,23.26015953
-917,27.32368121
-916,20.59785128
-915,22.46613711
-914,19.94395124
-913,21.06492273
-912,13.96543658
-911,14.71275091
-910,13.35824368
-909,19.52358692
-908,17.18822964
-907,19.99065838
-906,21.57870134
-905,21.67211563
-904,15.4133581
-903,15.50677239
-902,17.93554397
-901,21.20504417
-900,13.96543658
-899,16.72115818
-898,13.96543658
-897,13.96543658
-896,9.715086316
-895,9.715086316
-894,9.715086316
-893,13.96543658
-892,9.715086316
-891,17.18822964
-890,17.37505822
-889,17.18822964
-888,13.40495083
-887,16.25408672
-886,17.74871538
-885,22.74637998
-884,16.34750101
-883,22.23260138
-882,19.10322261
-881,19.29005119
-880,13.73190085
-879,16.81457247
-878,15.31994381
-877,22.04577279
-876,17.93554397
-875,23.91405957
-874,23.30686668
-873,23.49369526
-872,18.02895826
-871,22.5595514
-870,23.30686573
-869,26.62307308
-868,19.61700121
-867,20.41102269
-866,19.8038298
-865,18.96310117
-864,13.59177941
-863,13.59177941
-862,15.88042955
-861,19.52358692
-860,16.72115818
-859,20.59785128
-858,22.5128452
-857,27.09014453
-856,19.52358692
-855,22.09247994
-854,22.27930852
-853,26.76319546
-852,23.0266238
-851,25.8757597
-850,25.08173822
-849,25.31527395
-848,18.96310117
-847,19.66370836
-846,22.46613711
-845,26.06258828
-844,22.41942996
-843,24.98832393
-842,26.80990261
-841,25.82905255
-840,20.45772984
-839,21.01821559
-838,23.02662285
-837,26.76319546
-836,19.10322261
-835,22.04577279
-834,18.77627259
-833,18.49602972
-832,14.24567945
-831,14.24567945
-830,14.24567945
-829,21.15833702
-828,15.03970093
-827,19.66370836
-826,21.34516561
-825,24.14759435
-824,19.14992976
-823,21.01821559
-822,22.97991571
-821,28.0242884
-820,22.51284425
-819,25.96917304
-818,25.59551587
-817,25.8290516
-816,19.1966369
-815,20.78467986
-814,21.67211563
-813,28.72489559
-812,25.315273
-811,28.35123842
-810,27.69733838
-809,24.42783818
-808,21.01821559
-807,22.04577279
-806,22.13918709
-805,26.06258828
-804,19.94395124
-803,21.71882277
-802,20.50443698
-801,17.0481082
-800,15.4133581
-799,15.4133581
-798,16.90798676
-797,21.62540848
-796,16.48762245
-795,21.67211563
-794,20.87809415
-793,18.77627259
-792,16.48762245
-791,20.08407267
-790,21.29845846
-789,27.5105098
-788,21.06492273
-787,22.51284425
-786,22.13918709
-785,22.51284425
-784,15.60018668
-783,15.97384385
-782,17.46847251
-781,21.39187275
-780,16.5343296
-779,20.55114413
-778,21.25175132
-777,22.04577279
-776,15.03970093
-775,15.78701526
-774,14.33909375
-773,20.03736553
-772,15.27323666
-771,14.94628664
-770,15.27323666
-769,15.27323666
-768,10.92947211
-767,10.92947211
-766,10.92947211
-765,14.89957949
-764,10.92947211
-763,14.71275091
-762,14.89957949
-761,16.34750101
-760,10.92947211
-759,16.81457247
-758,17.18822964
-757,20.87809415
-756,16.76786532
-755,20.97150844
-754,18.35590828
-753,18.44932257
-752,12.98458652
-751,14.2923866
-750,17.28164393
-749,21.67211563
-748,17.46847251
-747,20.97150844
-746,21.11162988
-745,22.83979427
-744,17.18822964
-743,21.20504417
-742,22.51284425
-741,25.40868824
-740,19.1966369
-739,19.38346549
-738,19.00980832
-737,18.02895826
-736,13.82531514
-735,13.82531514
-734,16.34750101
-733,19.89724409
-732,16.30079387
-731,20.45772984
-730,20.831387
-729,22.27930852
-728,17.23493678
-727,20.22419411
-726,21.11162988
-725,26.01588113
-724,22.23260138
-723,25.31527395
-722,24.38113008
-721,24.10088721
-720,18.12237255
-719,19.1966369
-718,22.41942996
-717,27.55721694
-716,21.67211563
-715,25.31527395
-714,25.7823454
-713,25.40868729
-712,20.03736553
-711,20.87809415
-710,21.67211563
-709,24.05418006
-708,19.43017263
-707,21.81223707
-706,19.29005119
-705,19.1966369
-704,14.8061652
-703,14.8061652
-702,14.8061652
-701,20.36431555
-700,16.11396528
-699,20.27090126
-698,20.3176084
-697,23.30686573
-696,16.86127962
-695,19.14992976
-694,20.22419411
-693,26.80990261
-692,23.16674429
-691,26.76319546
-690,26.52965879
-689,26.24941591
-688,18.77627259
-687,19.99065838
-686,20.36431555
-685,25.92246684
-684,21.71882277
-683,21.99906565
-682,29.51891706
-681,30.49976712
-680,25.8757597
-679,26.99673119
-678,27.04343834
-677,29.75245279
-676,25.22185966
-675,26.99673119
-674,25.12844536
-673,22.27930852
-672,20.36431555
-671,20.36431555
-670,21.57870134
-669,26.43624449
-668,22.04577279
-667,23.91405862
-666,25.08173822
-665,26.29612306
-664,22.04577279
-663,25.315273
-662,26.80990166
-661,29.61233136
-660,23.21345144
-659,24.84820249
-658,23.54040241
-657,24.7547882
-656,19.14992976
-655,20.55114413
-654,20.17748696
-653,23.35357383
-652,21.29845846
-651,25.03503012
-650,23.91405862
-649,25.22185966
-648,19.47687978
-647,20.13077982
-646,21.20504417
-645,24.10088721
-644,16.95469391
-643,18.07566541
-642,17.23493678
-641,17.23493678
-640,14.57262947
-639,14.57262947
-638,14.57262947
-637,17.42176536
-636,14.57262947
-635,18.77627259
-634,19.8038298
-633,20.87809415
-632,15.74030812
-631,20.03736553
-630,19.8038298
-629,24.80149439
-628,20.64455842
-627,23.5871086
-626,21.01821559
-625,21.81223707
-624,16.67445103
-623,19.43017263
-622,20.73797271
-621,22.32601662
-620,19.57029407
-619,24.61466676
-618,23.44698812
-617,26.10929542
-616,19.29005119
-615,25.12844536
-614,25.315273
-613,26.15600162
-612,21.15833702
-611,22.41942996
-610,20.55114413
-609,20.22419411
-608,16.4409153
-607,16.4409153
-606,19.75712265
-605,23.91405862
-604,19.94395124
-603,24.24100864
-602,24.47454532
-601,25.54880872
-600,21.67211563
-599,23.91405862
-598,25.03503012
-597,31.9009815
-596,26.29612401
-595,28.21111698
-594,23.54040241
-593,24.28771674
-592,19.71041551
-591,21.15833702
-590,21.20504417
-589,25.96917399
-588,21.57870134
-587,26.80990261
-586,22.74637998
-585,22.32601567
-584,18.44932257
-583,19.8038298
-582,21.34516561
-581,25.7823454
-580,19.61700121
-579,22.04577279
-578,16.67445103
-577,16.95469391
-576,14.99299379
-575,14.99299379
-574,14.99299379
-573,19.10322261
-572,16.34750101
-571,20.78467986
-570,20.64455842
-569,20.22419411
-568,15.83372241
-567,19.57029407
-566,21.4385799
-565,23.35357287
-564,21.48528704
-563,23.5871086
-562,21.76552992
-561,21.99906565
-560,17.60859395
-559,19.71041551
-558,18.86968688
-557,24.89490868
-556,21.39187275
-555,24.94161583
-554,26.06258828
-553,25.54880968
-552,20.64455842
-551,22.74638093
-550,22.51284425
-549,24.94161678
-548,21.34516561
-547,22.83979522
-546,18.86968688
-545,16.48762245
-544,15.4133581
-543,15.4133581
-542,15.4133581
-541,20.78467986
-540,16.16067243
-539,20.73797271
-538,20.59785128
-537,21.34516561
-536,17.23493678
-535,19.89724409
-534,20.69126557
-533,26.43624449
-532,21.29845846
-531,23.26015858
-530,19.43017263
-529,18.6828583
-528,10.04203634
-527,10.78935067
-526,11.77020073
-525,16.30079387
-524,12.70434364
-523,17.37505822
-522,16.5343296
-521,16.95469391
-520,10.32227921
-519,12.0504436
-518,12.98458652
-517,16.90798676
-516,10.32227921
-515,12.98458652
-514,10.32227921
-513,10.32227921
-512,8.453993381
-511,7.706679049
-510,7.706679049
-509,12.0504436
-508,7.706679049
-507,12.33068648
-506,12.0504436
-505,12.75105079
-504,7.706679049
-503,11.95702931
-502,12.33068648
-501,17.84212968
-500,12.0504436
-499,16.95469391
-498,12.75105079
-497,11.81690787
-496,7.706679049
-495,11.67678644
-494,12.75105079
-493,17.70200824
-492,12.98458652
-491,17.84212968
-490,18.07566541
-489,19.00980832
-488,13.07800081
-487,16.76786532
-486,17.14152249
-485,20.78467986
-484,14.2923866
-483,17.5618868
-482,14.75945806
-481,14.15226516
-480,8.734236255
-479,8.734236255
-478,12.14385789
-477,17.23493678
-476,12.93787937
-475,16.86127962
-474,17.79542253
-473,20.41102269
-472,13.73190085
-471,16.25408672
-470,18.58944401
-469,22.65296569
-468,18.26249399
-467,22.65296569
-466,18.96310117
-465,18.96310117
-464,13.31153654
-463,14.94628664
-462,17.88883682
-461,22.51284425
-460,18.54273686
-459,23.26015953
-458,20.59785128
-457,19.94395124
-456,13.96543658
-455,13.35824368
-454,17.18822964
-453,21.57870134
-452,15.4133581
-451,17.93554397
-450,13.96543658
-449,13.96543658
-448,9.715086316
-447,9.715086316
-446,9.715086316
-445,17.37505822
-444,13.40495083
-443,17.74871538
-442,16.34750101
-441,19.10322261
-440,13.73190085
-439,15.31994381
-438,17.93554397
-437,23.30686668
-436,18.02895826
-435,23.30686573
-434,19.61700121
-433,19.8038298
-432,13.59177941
-431,15.88042955
-430,16.72115818
-429,22.5128452
-428,19.52358692
-427,22.27930852
-426,23.0266238
-425,25.08173822
-424,18.96310117
-423,22.46613711
-422,22.41942996
-421,26.80990261
-420,20.45772984
-419,23.02662285
-418,19.10322261
-417,18.77627259
-416,14.24567945
-415,14.24567945
-414,15.03970093
-413,21.34516561
-412,19.14992976
-411,22.97991571
-410,22.51284425
-409,25.59551587
-408,19.1966369
-407,21.67211563
-406,25.315273
-405,27.69733838
-404,21.01821559
-403,22.13918709
-402,19.94395124
-401,20.50443698
-400,15.4133581
-399,16.90798676
-398,16.48762245
-397,20.87809415
-396,16.48762245
-395,21.29845846
-394,21.06492273
-393,22.13918709
-392,15.60018668
-391,17.46847251
-390,16.5343296
-389,21.25175132
-388,15.03970093
-387,14.33909375
-386,15.27323666
-385,15.27323666
-384,10.92947211
-383,10.92947211
-382,10.92947211
-381,14.89957949
-380,10.92947211
-379,17.18822964
-378,16.76786532
-377,18.35590828
-376,12.98458652
-375,17.28164393
-374,17.46847251
-373,21.11162988
-372,17.18822964
-371,22.51284425
-370,19.1966369
-369,19.00980832
-368,13.82531514
-367,16.34750101
-366,16.30079387
-365,20.831387
-364,17.23493678
-363,21.11162988
-362,22.23260138
-361,24.38113008
-360,18.12237255
-359,22.41942996
-358,21.67211563
-357,25.7823454
-356,20.03736553
-355,21.67211563
-354,19.43017263
-353,19.29005119
-352,14.8061652
-351,14.8061652
-350,16.11396528
-349,20.3176084
-348,16.86127962
-347,20.22419411
-346,23.16674429
-345,26.52965879
-344,18.77627259
-343,20.36431555
-342,21.71882277
-341,29.51891706
-340,25.8757597
-339,27.04343834
-338,25.22185966
-337,25.12844536
-336,20.36431555
-335,21.57870134
-334,22.04577279
-333,25.08173822
-332,22.04577279
-331,26.80990166
-330,23.21345144
-329,23.54040241
-328,19.14992976
-327,20.17748696
-326,21.29845846
-325,23.91405862
-324,19.47687978
-323,21.20504417
-322,16.95469391
-321,17.23493678
-320,14.57262947
-319,14.57262947
-318,14.57262947
-317,19.8038298
-316,15.74030812
-315,19.8038298
-314,20.64455842
-313,21.01821559
-312,16.67445103
-311,20.73797271
-310,19.57029407
-309,23.44698812
-308,19.29005119
-307,25.315273
-306,21.15833702
-305,20.55114413
-304,16.4409153
-303,19.75712265
-302,19.94395124
-301,24.47454532
-300,21.67211563
-299,25.03503012
-298,26.29612401
-297,23.54040241
-296,19.71041551
-295,21.20504417
-294,21.57870134
-293,22.74637998
-292,18.44932257
-291,21.34516561
-290,19.61700121
-289,16.67445103
-288,14.99299379
-287,14.99299379
-286,16.34750101
-285,20.64455842
-284,15.83372241
-283,21.4385799
-282,21.48528704
-281,21.76552992
-280,17.60859395
-279,18.86968688
-278,21.39187275
-277,26.06258828
-276,20.64455842
-275,22.51284425
-274,21.34516561
-273,18.86968688
-272,15.4133581
-271,15.4133581
-270,16.16067243
-269,20.59785128
-268,17.23493678
-267,20.69126557
-266,21.29845846
-265,19.43017263
-264,10.04203634
-263,11.77020073
-262,12.70434364
-261,16.5343296
-260,10.32227921
-259,12.98458652
-258,10.32227921
-257,10.32227921
-256,8.453993381
-255,7.706679049
-254,7.706679049
-253,12.0504436
-252,7.706679049
-251,12.33068648
-250,12.0504436
-249,12.75105079
-248,7.706679049
-247,12.75105079
-246,12.98458652
-245,18.07566541
-244,13.07800081
-243,17.14152249
-242,14.2923866
-241,14.75945806
-240,8.734236255
-239,12.14385789
-238,12.93787937
-237,17.79542253
-236,13.73190085
-235,18.58944401
-234,18.26249399
-233,18.96310117
-232,13.31153654
-231,17.88883682
-230,18.54273686
-229,20.59785128
-228,13.96543658
-227,17.18822964
-226,15.4133581
-225,13.96543658
-224,9.715086316
-223,9.715086316
-222,13.40495083
-221,16.34750101
-220,13.73190085
-219,17.93554397
-218,18.02895826
-217,19.61700121
-216,13.59177941
-215,16.72115818
-214,19.52358692
-213,23.0266238
-212,18.96310117
-211,22.41942996
-210,20.45772984
-209,19.10322261
-208,14.24567945
-207,15.03970093
-206,19.14992976
-205,22.51284425
-204,19.1966369
-203,25.315273
-202,21.01821559
-201,19.94395124
-200,15.4133581
-199,16.48762245
-198,16.48762245
-197,21.06492273
-196,15.60018668
-195,16.5343296
-194,15.03970093
-193,15.27323666
-192,10.92947211
-191,10.92947211
-190,10.92947211
-189,16.76786532
-188,12.98458652
-187,17.46847251
-186,17.18822964
-185,19.1966369
-184,13.82531514
-183,16.30079387
-182,17.23493678
-181,22.23260138
-180,18.12237255
-179,21.67211563
-178,20.03736553
-177,19.43017263
-176,14.8061652
-175,16.11396528
-174,16.86127962
-173,23.16674429
-172,18.77627259
-171,21.71882277
-170,25.8757597
-169,25.22185966
-168,20.36431555
-167,22.04577279
-166,22.04577279
-165,23.21345144
-164,19.14992976
-163,21.29845846
-162,19.47687978
-161,16.95469391
-160,14.57262947
-159,14.57262947
-158,15.74030812
-157,20.64455842
-156,16.67445103
-155,19.57029407
-154,19.29005119
-153,21.15833702
-152,16.4409153
-151,19.94395124
-150,21.67211563
-149,26.29612401
-148,19.71041551
-147,21.57870134
-146,18.44932257
-145,19.61700121
-144,14.99299379
-143,16.34750101
-142,15.83372241
-141,21.48528704
-140,17.60859395
-139,21.39187275
-138,20.64455842
-137,21.34516561
-136,15.4133581
-135,16.16067243
-134,17.23493678
-133,21.29845846
-132,10.04203634
-131,12.70434364
-130,10.32227921
-129,10.32227921
-128,8.453993381
-127,7.706679049
-126,7.706679049
-125,12.0504436
-124,7.706679049
-123,12.98458652
-122,13.07800081
-121,14.2923866
-120,8.734236255
-119,12.93787937
-118,13.73190085
-117,18.26249399
-116,13.31153654
-115,18.54273686
-114,13.96543658
-113,15.4133581
-112,9.715086316
-111,13.40495083
-110,13.73190085
-109,18.02895826
-108,13.59177941
-107,19.52358692
-106,18.96310117
-105,20.45772984
-104,14.24567945
-103,19.14992976
-102,19.1966369
-101,21.01821559
-100,15.4133581
-99,16.48762245
-98,15.60018668
-97,15.03970093
-96,10.92947211
-95,10.92947211
-94,12.98458652
-93,17.18822964
-92,13.82531514
-91,17.23493678
-90,18.12237255
-89,20.03736553
-88,14.8061652
-87,16.86127962
-86,18.77627259
-85,25.8757597
-84,20.36431555
-83,22.04577279
-82,19.14992976
-81,19.47687978
-80,14.57262947
-79,15.74030812
-78,16.67445103
-77,19.29005119
-76,16.4409153
-75,21.67211563
-74,19.71041551
-73,18.44932257
-72,14.99299379
-71,15.83372241
-70,17.60859395
-69,20.64455842
-68,15.4133581
-67,17.23493678
-66,10.04203634
-65,10.32227921
-64,8.453993381
-63,7.706679049
-62,7.706679049
-61,13.07800081
-60,8.734236255
-59,13.73190085
-58,13.31153654
-57,13.96543658
-56,9.715086316
-55,13.73190085
-54,13.59177941
-53,18.96310117
-52,14.24567945
-51,19.1966369
-50,15.4133581
-49,15.60018668
-48,10.92947211
-47,12.98458652
-46,13.82531514
-45,18.12237255
-44,14.8061652
-43,18.77627259
-42,20.36431555
-41,19.14992976
-40,14.57262947
-39,16.67445103
-38,16.4409153
-37,19.71041551
-36,14.99299379
-35,17.60859395
-34,15.4133581
-33,10.04203634
-32,8.453993381
-31,7.706679049
-30,8.734236255
-29,13.31153654
-28,9.715086316
-27,13.59177941
-26,14.24567945
-25,15.4133581
-24,10.92947211
-23,13.82531514
-22,14.8061652
-21,20.36431555
-20,14.57262947
-19,16.4409153
-18,14.99299379
-17,15.4133581
-16,8.453993381
-15,8.734236255
-14,9.715086316
-13,14.24567945
-12,10.92947211
-11,14.8061652
-10,14.57262947
-9,14.99299379
-8,8.453993381
-7,9.715086316
-6,10.92947211
-5,14.57262947
-4,8.453993381
-3,10.92947211
-2,8.453993381
-1,8.453993381
0,0
1,6.071928947
2,6.071928947
3,10.78935067
4,6.071928947
5,9.99532919
6,10.78935067
7,11.16300783
8,6.071928947
9,9.99532919
10,9.99532919
11,15.64689383
12,10.78935067
13,14.75945806
14,11.16300783
15,10.64922923
16,6.071928947
17,9.201307713
18,9.99532919
19,15.31994381
20,9.99532919
21,14.99299379
22,15.64689383
23,15.88042955
24,10.78935067
25,14.38580089
26,14.75945806
27,17.98225111
28,11.16300783
29,14.47921518
30,10.64922923
31,10.18215777
32,6.071928947
33,12.14385789
34,9.201307713
35,14.24567945
36,9.99532919
37,13.63848656
38,15.31994381
39,16.5343296
40,9.99532919
41,12.61092935
42,14.99299379
43,19.89724409
44,15.64689383
45,19.61700121
46,15.88042955
47,15.17982237
48,10.78935067
49,11.91032217
50,14.38580089
51,19.14992976
52,14.75945806
53,19.71041551
54,17.98225111
55,17.5618868
56,11.16300783
57,12.09715075
58,14.47921518
59,17.98225111
60,10.64922923
61,14.66604377
62,10.18215777
63,10.92947211
64,6.071928947
65,12.14385789
66,12.14385789
67,13.778608
68,9.201307713
69,13.778608
70,14.24567945
71,16.16067243
72,9.99532919
73,12.33068648
74,13.63848656
75,19.8038298
76,15.31994381
77,19.14992976
78,16.5343296
79,16.58103674
80,9.99532919
81,12.28397933
82,12.61092935
83,19.29005119
84,14.99299379
85,19.05651547
86,19.89724409
87,20.27090126
88,15.64689383
89,19.29005119
90,19.61700121
91,23.07333
92,15.88042955
93,19.43017263
94,15.17982237
95,14.8061652
96,10.78935067
97,10.78935067
98,11.91032217
99,16.58103674
100,14.38580089
101,18.07566541
102,19.14992976
103,21.06492273
104,14.75945806
105,17.70200824
106,19.71041551
107,24.56795866
108,17.98225111
109,19.85053694
110,17.5618868
111,17.00140105
112,11.16300783
113,12.89117223
114,12.09715075
115,17.14152249
116,14.47921518
117,18.07566541
118,17.98225111
119,18.49602972
120,10.64922923
121,13.73190085
122,14.66604377
123,18.40261543
124,10.18215777
125,13.87202229
126,10.92947211
127,10.92947211
128,6.071928947
129,12.14385789
130,12.14385789
131,11.0228864
132,12.14385789
133,13.73190085
134,13.778608
135,15.97384385
136,9.201307713
137,13.35824368
138,13.778608
139,19.99065838
140,14.24567945
141,19.52358692
142,16.16067243
143,16.34750101
144,9.99532919
145,13.1714151
146,12.33068648
147,17.98225111
148,13.63848656
149,19.47687978
150,19.8038298
151,21.15833702
152,15.31994381
153,18.40261543
154,19.14992976
155,22.32601567
156,16.5343296
157,18.54273686
158,16.58103674
159,15.74030812
160,9.99532919
161,10.36898636
162,12.28397933
163,16.62774389
164,12.61092935
165,16.39420816
166,19.29005119
167,23.12003715
168,14.99299379
169,17.23493678
170,19.05651547
171,22.46613711
172,19.89724409
173,23.86735148
174,20.27090126
175,21.99906565
176,15.64689383
177,16.76786532
178,19.29005119
179,24.42783818
180,19.61700121
181,24.28771579
182,23.07333
183,22.32601567
184,15.88042955
185,17.65530109
186,19.43017263
187,23.16674524
188,15.17982237
189,18.58944401
190,14.8061652
191,15.08640808
192,10.78935067
193,10.78935067
194,10.78935067
195,15.88042955
196,11.91032217
197,16.02055099
198,16.58103674
199,20.87809415
200,14.38580089
201,17.51517966
202,18.07566541
203,24.42783818
204,19.14992976
205,22.51284425
206,21.06492273
207,21.99906565
208,14.75945806
209,16.72115818
210,17.70200824
211,24.00747292
212,19.71041551
213,23.77393719
214,24.56795866
215,21.90565136
216,17.98225111
217,19.43017263
218,19.85053694
219,22.83979522
220,17.5618868
221,20.36431555
222,17.00140105
223,13.26482939
224,11.16300783
225,11.48995785
226,12.89117223
227,17.32835107
228,12.09715075
229,18.30920113
230,17.14152249
231,17.60859395
232,14.47921518
233,16.62774389
234,18.07566541
235,23.82064433
236,17.98225111
237,19.85053694
238,18.49602972
239,18.91639403
240,10.64922923
241,12.09715075
242,13.73190085
243,18.21578684
244,14.66604377
245,17.60859395
246,18.40261543
247,18.82297974
248,10.18215777
249,12.93787937
250,13.87202229
251,18.07566541
252,10.92947211
253,14.15226516
254,10.92947211
255,10.92947211
256,6.071928947
257,6.071928947
258,6.071928947
259,11.0228864
260,12.14385789
261,10.69593638
262,11.0228864
263,12.23727219
264,12.14385789
265,12.79775794
266,13.73190085
267,19.14992976
268,13.778608
269,18.02895826
270,15.97384385
271,16.06725814
272,9.201307713
273,9.481550587
274,13.35824368
275,18.44932257
276,13.778608
277,18.72956545
278,19.99065838
279,20.41102269
280,14.24567945
281,18.86968688
282,19.52358692
283,22.41942996
284,16.16067243
285,18.6828583
286,16.34750101
287,14.99299379
288,9.99532919
289,9.715086316
290,13.1714151
291,16.95469391
292,12.33068648
293,16.48762245
294,17.98225111
295,19.47687978
296,13.63848656
297,16.16067243
298,19.47687978
299,23.77393814
300,19.8038298
301,23.16674429
302,21.15833702
303,20.9248013
304,15.31994381
305,16.11396528
306,18.40261543
307,23.91405862
308,19.14992976
309,25.08173727
310,22.32601567
311,22.09247994
312,16.5343296
313,17.42176536
314,18.54273686
315,22.97991571
316,16.58103674
317,18.21578684
318,15.74030812
319,16.90798676
320,9.99532919
321,10.36898636
322,10.36898636
323,16.39420816
324,12.28397933
325,16.5343296
326,16.62774389
327,19.52358692
328,12.61092935
329,14.99299379
330,16.39420816
331,23.30686668
332,19.29005119
333,24.05418101
334,23.12003715
335,23.07333
336,14.99299379
337,17.18822964
338,17.23493678
339,22.97991571
340,19.05651547
341,20.9248013
342,22.46613711
343,26.66978117
344,19.89724409
345,24.05418006
346,23.86735148
347,27.41709551
348,20.27090126
349,23.12003715
350,21.99906565
351,20.17748696
352,15.64689383
353,15.64689383
354,16.76786532
355,22.41942996
356,19.29005119
357,22.41942996
358,24.42783818
359,26.15600257
360,19.61700121
361,21.9523585
362,24.28771579
363,28.95843131
364,23.07333
365,25.36198109
366,22.32601567
367,22.5595514
368,15.88042955
369,17.93554397
370,17.65530109
371,23.82064433
372,19.43017263
373,23.77393719
374,23.16674524
375,23.02662285
376,15.17982237
377,17.74871538
378,18.58944401
379,21.9523585
380,14.8061652
381,17.18822964
382,15.08640808
383,15.08640808
384,10.78935067
385,10.78935067
386,10.78935067
387,11.0228864
388,10.78935067
389,15.9271367
390,15.88042955
391,19.47687978
392,11.91032217
393,15.31994381
394,16.02055099
395,22.5595514
396,16.58103674
397,24.00747387
398,20.87809415
399,20.17748696
400,14.38580089
401,16.90798676
402,17.51517966
403,23.21345239
404,18.07566541
405,23.30686668
406,24.42783818
407,23.96076577
408,19.14992976
409,22.93320856
410,22.51284425
411,28.58477415
412,21.06492273
413,24.10088721
414,21.99906565
415,20.64455842
416,14.75945806
417,14.75945806
418,16.72115818
419,21.53199419
420,17.70200824
421,22.32601567
422,24.00747292
423,26.57636593
424,19.71041551
425,21.01821559
426,23.77393719
427,29.61233136
428,24.56795866
429,25.8290516
430,21.90565136
431,22.65296569
432,17.98225111
433,19.14992976
434,19.43017263
435,22.04577374
436,19.85053694
437,25.08173822
438,22.83979522
439,21.4385799
440,17.5618868
441,18.77627259
442,20.36431555
443,22.79308713
444,17.00140105
445,18.86968688
446,13.26482939
447,13.54507227
448,11.16300783
449,11.48995785
450,11.48995785
451,16.90798676
452,12.89117223
453,17.00140105
454,17.32835107
455,15.4133581
456,12.09715075
457,16.76786532
458,18.30920113
459,23.6805229
460,17.14152249
461,21.9523585
462,17.60859395
463,18.77627259
464,14.47921518
465,16.16067243
466,16.62774389
467,23.02662285
468,18.07566541
469,21.53199419
470,23.82064433
471,22.55955235
472,17.98225111
473,20.08407267
474,19.85053694
475,23.1200381
476,18.49602972
477,21.01821559
478,18.91639403
479,12.47080792
480,10.64922923
481,11.86361502
482,12.09715075
483,17.51517966
484,13.73190085
485,17.60859395
486,18.21578684
487,19.10322261
488,14.66604377
489,17.18822964
490,17.60859395
491,23.63381575
492,18.40261543
493,20.27090126
494,18.82297974
495,19.29005119
496,10.18215777
497,11.95702931
498,12.93787937
499,17.32835107
500,13.87202229
501,17.98225111
502,18.07566541
503,17.93554397
504,10.92947211
505,13.21812225
506,14.15226516
507,18.07566541
508,10.92947211
509,14.15226516
510,10.92947211
511,10.92947211
512,6.071928947
513,12.14385789
514,12.14385789
515,11.0228864
516,6.071928947
517,10.69593638
518,11.0228864
519,12.23727219
520,12.14385789
521,10.32227921
522,10.69593638
523,16.20737958
524,11.0228864
525,15.31994381
526,12.23727219
527,11.39654356
528,12.14385789
529,10.83605781
530,12.79775794
531,17.60859395
532,13.73190085
533,18.07566541
534,19.14992976
535,19.66370836
536,13.778608
537,17.37505822
538,18.02895826
539,21.62540848
540,15.97384385
541,18.1690797
542,16.06725814
543,14.71275091
544,9.201307713
545,9.621672024
546,9.481550587
547,17.88883682
548,13.35824368
549,16.5343296
550,18.44932257
551,20.17748696
552,13.778608
553,16.02055099
554,18.72956545
555,24.1943015
556,19.99065838
557,22.79308713
558,20.41102269
559,19.8038298
560,14.24567945
561,15.74030812
562,18.86968688
563,23.63381575
564,19.52358692
565,24.70808105
566,22.41942996
567,21.48528704
568,16.16067243
569,16.58103674
570,18.6828583
571,23.12003715
572,16.34750101
573,18.26249399
574,14.99299379
575,14.99299379
576,9.99532919
577,9.715086316
578,9.715086316
579,17.42176536
580,13.1714151
581,16.67445103
582,16.95469391
583,20.17748696
584,12.33068648
585,12.19056504
586,16.48762245
587,21.9523585
588,17.98225111
589,22.37272281
590,19.47687978
591,19.89724409
592,13.63848656
593,15.74030812
594,16.16067243
595,22.74638093
596,19.47687978
597,23.30686573
598,23.77393814
599,27.83745982
600,19.8038298
601,22.27930852
602,23.16674429
603,27.79075172
604,21.15833702
605,24.80149534
606,20.9248013
607,20.64455842
608,15.31994381
609,15.31994381
610,16.11396528
611,21.29845846
612,18.40261543
613,22.23260138
614,23.91405862
615,26.06258733
616,19.14992976
617,21.06492273
618,25.08173727
619,29.47220992
620,22.32601567
621,23.44698717
622,22.09247994
623,22.27930852
624,16.5343296
625,17.98225111
626,17.42176536
627,21.9523585
628,18.54273686
629,21.67211563
630,22.97991571
631,24.19430245
632,16.58103674
633,18.54273686
634,18.21578684
635,21.62540848
636,15.74030812
637,16.62774389
638,16.90798676
639,16.90798676
640,9.99532919
641,10.36898636
642,10.36898636
643,14.52592233
644,10.36898636
645,14.47921518
646,16.39420816
647,18.54273686
648,12.28397933
649,16.20737958
650,16.5343296
651,21.62540848
652,16.62774389
653,22.37272281
654,19.52358692
655,19.57029407
656,12.61092935
657,16.30079387
658,14.99299379
659,21.06492273
660,16.39420816
661,23.54040146
662,23.30686668
663,27.13685263
664,19.29005119
665,23.6338167
666,24.05418101
667,29.70574565
668,23.12003715
669,25.36198014
670,23.07333
671,22.37272281
672,14.99299379
673,14.99299379
674,17.18822964
675,21.25175132
676,17.23493678
677,20.36431555
678,22.97991571
679,28.44465271
680,19.05651547
681,20.73797271
682,20.9248013
683,23.02662285
684,22.46613711
685,26.15600257
686,26.66978117
687,27.09014453
688,19.89724409
689,20.87809415
690,24.05418006
691,29.28538134
692,23.86735148
693,26.71648832
694,27.41709551
695,26.76319451
696,20.27090126
697,21.06492273
698,23.12003715
699,26.95002405
700,21.99906565
701,24.14759435
702,20.17748696
703,20.36431555
704,15.64689383
705,15.64689383
706,15.64689383
707,21.9523585
708,16.76786532
709,20.64455842
710,22.41942996
711,25.54880872
712,19.29005119
713,21.53199419
714,22.41942996
715,27.69733838
716,24.42783818
717,27.55721694
718,26.15600257
719,26.85660976
720,19.61700121
721,21.48528704
722,21.9523585
723,28.25782413
724,24.28771579
725,27.09014548
726,28.95843131
727,27.13685263
728,23.07333
729,24.7080801
730,25.36198109
731,27.41709551
732,22.32601567
733,24.98832298
734,22.5595514
735,17.98225111
736,15.88042955
737,16.25408672
738,17.93554397
739,23.54040146
740,17.65530109
741,23.54040146
742,23.82064433
743,23.49369431
744,19.43017263
745,20.831387
746,23.77393719
747,29.42550277
748,23.16674524
749,25.08173822
750,23.02662285
751,22.41942996
752,15.17982237
753,16.39420816
754,17.74871538
755,21.48528704
756,18.58944401
757,21.53199419
758,21.9523585
759,21.48528704
760,14.8061652
761,16.81457247
762,17.18822964
763,20.78467986
764,15.08640808
765,17.46847251
766,15.08640808
767,15.08640808
768,10.78935067
769,10.78935067
770,10.78935067
771,11.0228864
772,10.78935067
773,14.61933662
774,11.0228864
775,16.48762245
776,10.78935067
777,15.50677239
778,15.9271367
779,22.37272281
780,15.88042955
781,20.22419411
782,19.47687978
783,19.75712265
784,11.91032217
785,15.03970093
786,15.31994381
787,21.39187275
788,16.02055099
789,20.69126557
790,22.5595514
791,24.38113008
792,16.58103674
793,21.76552992
794,24.00747387
795,26.71648832
796,20.87809415
797,22.27930852
798,20.17748696
799,18.44932257
800,14.38580089
801,14.38580089
802,16.90798676
803,21.81223707
804,17.51517966
805,21.90565136
806,23.21345239
807,24.24100864
808,18.07566541
809,20.73797271
810,23.30686668
811,29.00513846
812,24.42783818
813,27.09014548
814,23.96076577
815,23.12003715
816,19.14992976
817,20.55114413
818,22.93320856
819,25.08173727
820,22.51284425
821,29.1452599
822,28.58477415
823,26.48295164
824,21.06492273
825,22.65296569
826,24.10088721
827,27.93087411
828,21.99906565
829,23.35357287
830,20.64455842
831,20.831387
832,14.75945806
833,14.75945806
834,14.75945806
835,21.01821559
836,16.72115818
837,21.29845846
838,21.53199419
839,24.47454437
840,17.70200824
841,19.75712265
842,22.32601567
843,29.51891706
844,24.00747292
845,26.15600257
846,26.57636593
847,27.04343834
848,19.71041551
849,22.04577279
850,21.01821559
851,28.67818844
852,23.77393719
853,26.9033169
854,29.61233136
855,26.34283115
856,24.56795866
857,25.92246684
858,25.8290516
859,26.01588113
860,21.90565136
861,23.63381575
862,22.65296569
863,20.36431555
864,17.98225111
865,17.98225111
866,19.14992976
867,23.96076672
868,19.43017263
869,23.35357287
870,22.04577374
871,23.5871086
872,19.85053694
873,23.6805229
874,25.08173822
875,30.07940281
876,22.83979522
877,24.70808105
878,21.4385799
879,22.51284425
880,17.5618868
881,19.10322261
882,18.77627259
883,24.05418006
884,20.36431555
885,24.14759435
886,22.79308713
887,23.6805229
888,17.00140105
889,17.98225111
890,18.86968688
891,23.72723004
892,13.26482939
893,15.64689383
894,13.54507227
895,13.54507227
896,11.16300783
897,11.48995785
898,11.48995785
899,15.55347953
900,11.48995785
901,16.76786532
902,16.90798676
903,16.76786532
904,12.89117223
905,17.00140105
906,17.00140105
907,23.26015858
908,17.32835107
909,21.76552992
910,15.4133581
911,17.93554397
912,12.09715075
913,16.11396528
914,16.76786532
915,21.39187275
916,18.30920113
917,22.69967283
918,23.6805229
919,22.74637998
920,17.14152249
921,22.23260138
922,21.9523585
923,23.96076577
924,17.60859395
925,18.40261543
926,18.77627259
927,18.1690797
928,14.47921518
929,14.47921518
930,16.16067243
931,20.45772984
932,16.62774389
933,19.85053694
934,23.02662285
935,21.99906565
936,18.07566541
937,19.57029407
938,21.53199419
939,29.42550277
940,23.82064433
941,25.68893016
942,22.55955235
943,22.79308808
944,17.98225111
945,19.43017263
946,20.08407267
947,21.9990666
948,19.85053694
949,25.45539538
950,23.1200381
951,22.18589423
952,18.49602972
953,19.38346549
954,21.01821559
955,24.05418101
956,18.91639403
957,20.3176084
958,12.47080792
959,12.56422221
960,10.64922923
961,11.86361502
962,11.86361502
963,16.11396528
964,12.09715075
965,17.37505822
966,17.51517966
967,18.02895826
968,13.73190085
969,18.07566541
970,17.60859395
971,22.32601567
972,18.21578684
973,22.79308713
974,19.10322261
975,19.10322261
976,14.66604377
977,16.39420816
978,17.18822964
979,21.90565136
980,17.60859395
981,22.37272281
982,23.63381575
983,22.97991666
984,18.40261543
985,20.50443698
986,20.27090126
987,23.54040241
988,18.82297974
989,21.34516561
990,19.29005119
991,11.34983642
992,10.18215777
993,10.60252209
994,11.95702931
995,17.0481082
996,12.93787937
997,16.90798676
998,17.23493678
999,17.98225111
1000,13.87202229
1001,16.4409153
1002,17.98225111
1003,22.93320856
1004,18.07566541
1005,19.43017263
1006,17.93554397
1007,18.44932257
1008,10.92947211
1009,12.33068648
1010,13.21812225
1011,17.5618868
1012,14.15226516
1013,17.5618868
1014,18.07566541
1015,18.21578684
1016,10.92947211
1017,13.21812225
1018,14.15226516
1019,18.07566541
1020,10.92947211
1021,14.15226516
1022,10.92947211
1023,10.92947211
1024,6.071928947
1025,12.14385789
1026,12.14385789
1027,11.0228864
1028,12.14385789
1029,10.69593638
1030,11.0228864
1031,12.23727219
1032,12.14385789
1033,10.32227921
1034,10.69593638
1035,16.20737958
1036,11.0228864
1037,15.31994381
1038,12.23727219
1039,11.39654356
1040,12.14385789
1041,9.574964879
1042,10.32227921
1043,15.46006524
1044,10.69593638
1045,15.31994381
1046,16.20737958
1047,16.34750101
1048,11.0228864
1049,14.94628664
1050,15.31994381
1051,18.58944401
1052,12.23727219
1053,14.94628664
1054,11.39654356
1055,11.34983642
1056,6.071928947
1057,6.071928947
1058,10.83605781
1059,16.4409153
1060,12.79775794
1061,16.16067243
1062,17.60859395
1063,20.27090126
1064,13.73190085
1065,15.97384385
1066,18.07566541
1067,23.82064433
1068,19.14992976
1069,22.32601567
1070,19.66370836
1071,19.99065838
1072,13.778608
1073,14.89957949
1074,17.37505822
1075,22.69967283
1076,18.02895826
1077,23.35357287
1078,21.62540848
1079,22.04577279
1080,15.97384385
1081,16.34750101
1082,18.1690797
1083,21.76552992
1084,16.06725814
1085,17.5618868
1086,14.71275091
1087,15.03970093
1088,9.201307713
1089,9.621672024
1090,9.621672024
1091,16.58103674
1092,9.481550587
1093,16.30079387
1094,17.88883682
1095,20.08407267
1096,13.35824368
1097,15.97384385
1098,16.5343296
1099,23.86735148
1100,18.44932257
1101,22.27930852
1102,20.17748696
1103,20.08407267
1104,13.778608
1105,15.69360097
1106,16.02055099
1107,22.5595514
1108,18.72956545
1109,22.18589423
1110,24.1943015
1111,25.45539443
1112,19.99065838
1113,22.5595514
1114,22.79308713
1115,28.58477415
1116,20.41102269
1117,25.12844441
1118,19.8038298
1119,19.52358692
1120,14.24567945
1121,14.24567945
1122,15.74030812
1123,19.14992976
1124,18.86968688
1125,22.55955235
1126,23.63381575
1127,26.80990166
1128,19.52358692
1129,22.13918709
1130,24.70808105
1131,29.19196704
1132,22.41942996
1133,24.28771674
1134,21.48528704
1135,22.97991571
1136,16.16067243
1137,16.90798676
1138,16.58103674
1139,22.23260138
1140,18.6828583
1141,22.09247994
1142,23.12003715
1143,22.83979427
1144,16.34750101
1145,17.0481082
1146,18.26249399
1147,22.23260138
1148,14.99299379
1149,17.98225111
1150,14.99299379
1151,14.99299379
1152,9.99532919
1153,9.715086316
1154,9.715086316
1155,14.57262947
1156,9.715086316
1157,16.90798676
1158,17.42176536
1159,18.49602972
1160,13.1714151
1161,15.17982237
1162,16.67445103
1163,22.65296569
1164,16.95469391
1165,22.27930852
1166,20.17748696
1167,19.75712265
1168,12.33068648
1169,14.99299379
1170,12.19056504
1171,20.73797271
1172,16.48762245
1173,22.27930852
1174,21.9523585
1175,24.80149439
1176,17.98225111
1177,21.62540848
1178,22.37272281
1179,25.64222302
1180,19.47687978
1181,20.36431555
1182,19.89724409
1183,19.05651547
1184,13.63848656
1185,13.35824368
1186,15.74030812
1187,19.8038298
1188,16.16067243
1189,19.10322261
1190,22.74638093
1191,30.03269567
1192,19.47687978
1193,21.81223707
1194,23.30686573
1195,27.32368121
1196,23.77393814
1197,28.11770269
1198,27.83745982
1199,28.25782413
1200,19.8038298
1201,20.41102269
1202,22.27930852
1203,27.27697407
1204,23.16674429
1205,25.50210253
1206,27.79075172
1207,27.60392409
1208,21.15833702
1209,22.69967283
1210,24.80149534
1211,27.09014548
1212,20.9248013
1213,23.54040146
1214,20.64455842
1215,20.36431555
1216,15.31994381
1217,15.31994381
1218,15.31994381
1219,21.06492273
1220,16.11396528
1221,20.9248013
1222,21.29845846
1223,26.48295259
1224,18.40261543
1225,21.53199419
1226,22.23260138
1227,28.91172417
1228,23.91405862
1229,24.61466676
1230,26.06258733
1231,26.10929447
1232,19.14992976
1233,20.9248013
1234,21.06492273
1235,27.83745982
1236,25.08173727
1237,28.44465271
1238,29.47220992
1239,25.36198109
1240,22.32601567
1241,23.16674429
1242,23.44698717
1243,27.60392409
1244,22.09247994
1245,23.72723004
1246,22.27930852
1247,18.35590828
1248,16.5343296
1249,16.5343296
1250,17.98225111
1251,23.16674429
1252,17.42176536
1253,23.07333
1254,21.9523585
1255,21.76552992
1256,18.54273686
1257,22.83979427
1258,21.67211563
1259,28.11770269
1260,22.97991571
1261,24.52125152
1262,24.19430245
1263,24.52125152
1264,16.58103674
1265,17.28164393
1266,18.54273686
1267,22.46613711
1268,18.21578684
1269,20.87809415
1270,21.62540848
1271,24.14759435
1272,15.74030812
1273,16.90798676
1274,16.62774389
1275,20.78467986
1276,16.90798676
1277,17.14152249
1278,16.90798676
1279,16.90798676
1280,9.99532919
1281,10.36898636
1282,10.36898636
1283,14.52592233
1284,10.36898636
1285,10.69593638
1286,14.52592233
1287,16.4409153
1288,10.36898636
1289,16.48762245
1290,14.47921518
1291,21.71882277
1292,16.39420816
1293,20.64455842
1294,18.54273686
1295,18.26249399
1296,12.28397933
1297,14.24567945
1298,16.20737958
1299,21.20504417
1300,16.5343296
1301,20.9248013
1302,21.62540848
1303,23.12003715
1304,16.62774389
1305,21.34516561
1306,22.37272281
1307,25.87575875
1308,19.52358692
1309,20.831387
1310,19.57029407
1311,18.30920113
1312,12.61092935
1313,12.61092935
1314,16.30079387
1315,19.38346549
1316,14.99299379
1317,19.00980832
1318,21.06492273
1319,22.93320856
1320,16.39420816
1321,17.98225111
1322,23.54040146
1323,27.79075267
1324,23.30686668
1325,28.30453127
1326,27.13685263
1327,26.57636593
1328,19.29005119
1329,20.36431555
1330,23.6338167
1331,28.16440984
1332,24.05418101
1333,28.0242884
1334,29.70574565
1335,29.00513846
1336,23.12003715
1337,24.00747292
1338,25.36198014
1339,29.19196704
1340,23.07333
1341,25.26856585
1342,22.37272281
1343,22.60625854
1344,14.99299379
1345,14.99299379
1346,14.99299379
1347,21.01821559
1348,17.18822964
1349,20.41102269
1350,21.25175132
1351,25.50210158
1352,17.23493678
1353,20.08407267
1354,20.36431555
1355,26.71648832
1356,22.97991571
1357,27.18355978
1358,28.44465271
1359,28.25782413
1360,19.05651547
1361,20.17748696
1362,20.73797271
1363,25.64222397
1364,20.9248013
1365,20.13077982
1366,23.02662285
1367,29.51891706
1368,22.46613711
1369,25.96917304
1370,26.15600257
1371,32.83512441
1372,26.66978117
1373,29.05184561
1374,27.09014453
1375,26.15600162
1376,19.89724409
1377,19.89724409
1378,20.87809415
1379,26.80990261
1380,24.05418006
1381,25.64222397
1382,29.28538134
1383,30.78001
1384,23.86735148
1385,25.03503107
1386,26.71648832
1387,32.50817439
1388,27.41709551
1389,29.19196704
1390,26.76319451
1391,27.18355883
1392,20.27090126
1393,21.76552992
1394,21.06492273
1395,27.65063123
1396,23.12003715
1397,27.93087411
1398,26.95002405
1399,27.41709551
1400,21.99906565
1401,23.21345144
1402,24.14759435
1403,27.55721694
1404,20.17748696
1405,22.27930852
1406,20.36431555
1407,20.36431555
1408,15.64689383
1409,15.64689383
1410,15.64689383
1411,18.86968688
1412,15.64689383
1413,21.71882277
1414,21.9523585
1415,22.46613711
1416,16.76786532
1417,20.45772984
1418,20.64455842
1419,24.42783723
1420,22.41942996
1421,27.55721694
1422,25.54880872
1423,25.03503012
1424,19.29005119
1425,21.25175132
1426,21.53199419
1427,28.44465271
1428,22.41942996
1429,27.5105098
1430,27.69733838
1431,29.75245279
1432,24.42783818
1433,27.04343834
1434,27.55721694
1435,34.00280306
1436,26.15600257
1437,29.89257423
1438,26.85660976
1439,25.50210253
1440,19.61700121
1441,19.61700121
1442,21.48528704
1443,25.2685668
1444,21.9523585
1445,26.01588113
1446,28.25782413
1447,32.27463866
1448,24.28771579
1449,23.96076672
1450,27.09014548
1451,34.51658166
1452,28.95843131
1453,30.73330285
1454,27.13685263
1455,27.88416696
1456,23.07333
1457,24.28771579
1458,24.7080801
1459,29.56562421
1460,25.40868824
1461,30.1728171
1462,27.41709551
1463,26.52965974
1464,22.32601567
1465,23.07333
1466,24.98832298
1467,28.30453127
1468,22.5595514
1469,24.66137296
1470,17.98225111
1471,18.1690797
1472,15.88042955
1473,16.25408672
1474,16.25408672
1475,22.13918709
1476,17.93554397
1477,22.88650237
1478,23.54040146
1479,22.32601567
1480,17.65530109
1481,21.85894421
1482,23.54040146
1483,26.34283115
1484,23.82064433
1485,26.76319546
1486,23.49369431
1487,23.63381575
1488,19.43017263
1489,21.99906565
1490,20.831387
1491,27.79075267
1492,23.77393719
1493,27.41709551
1494,29.42550277
1495,27.41709551
1496,23.16674524
1497,25.31527395
1498,25.08173822
1499,28.11770269
1500,23.02662285
1501,26.06258828
1502,22.41942996
1503,16.5343296
1504,15.17982237
1505,15.64689383
1506,16.39420816
1507,20.3176084
1508,17.74871538
1509,21.34516561
1510,21.48528704
1511,22.5595514
1512,18.58944401
1513,20.78467986
1514,21.53199419
1515,27.69733838
1516,21.9523585
1517,24.14759435
1518,21.48528704
1519,21.01821559
1520,14.8061652
1521,15.31994381
1522,16.81457247
1523,21.25175132
1524,17.18822964
1525,21.29845846
1526,20.78467986
1527,21.01821559
1528,15.08640808
1529,16.67445103
1530,17.46847251
1531,21.25175132
1532,15.08640808
1533,17.46847251
1534,15.08640808
1535,15.08640808
1536,10.78935067
1537,10.78935067
1538,10.78935067
1539,11.0228864
1540,10.78935067
1541,14.61933662
1542,11.0228864
1543,16.48762245
1544,10.78935067
1545,14.89957949
1546,14.61933662
1547,18.54273686
1548,11.0228864
1549,19.10322261
1550,16.48762245
1551,16.20737958
1552,10.78935067
1553,14.47921518
1554,15.50677239
1555,21.4385799
1556,15.9271367
1557,20.97150844
1558,22.37272281
1559,22.18589423
1560,15.88042955
1561,19.29005119
1562,20.22419411
1563,25.68893111
1564,19.47687978
1565,22.37272281
1566,19.75712265
1567,18.77627259
1568,11.91032217
1569,11.91032217
1570,15.03970093
1571,19.33675834
1572,15.31994381
1573,19.10322261
1574,21.39187275
1575,24.75478725
1576,16.02055099
1577,18.35590828
1578,20.69126557
1579,26.62307403
1580,22.5595514
1581,24.94161678
1582,24.38113008
1583,23.6805229
1584,16.58103674
1585,18.1690797
1586,21.76552992
1587,26.9033169
1588,24.00747387
1589,27.37038836
1590,26.71648832
1591,24.80149439
1592,20.87809415
1593,20.73797271
1594,22.27930852
1595,27.09014548
1596,20.17748696
1597,22.37272281
1598,18.44932257
1599,18.54273686
1600,14.38580089
1601,14.38580089
1602,14.38580089
1603,20.73797271
1604,16.90798676
1605,20.9248013
1606,21.81223707
1607,23.49369431
1608,17.51517966
1609,19.00980832
1610,21.90565136
1611,28.16440984
1612,23.21345239
1613,25.08173822
1614,24.24100864
1615,23.5871086
1616,18.07566541
1617,19.94395124
1618,20.73797271
1619,28.35123842
1620,23.30686668
1621,27.09014548
1622,29.00513846
1623,31.15366717
1624,24.42783818
1625,27.23026692
1626,27.09014548
1627,29.84586708
1628,23.96076577
1629,26.43624544
1630,23.12003715
1631,22.5595514
1632,19.14992976
1633,19.14992976
1634,20.55114413
1635,24.00747292
1636,22.93320856
1637,25.96917399
1638,25.08173727
1639,29.42550277
1640,22.51284425
1641,24.89490963
1642,29.1452599
1643,34.42316737
1644,28.58477415
1645,29.84586708
1646,26.48295164
1647,26.76319451
1648,21.06492273
1649,23.35357287
1650,22.65296569
1651,28.21111698
1652,24.10088721
1653,28.53806605
1654,27.93087411
1655,28.72489559
1656,21.99906565
1657,23.44698717
1658,23.35357287
1659,27.46380265
1660,20.64455842
1661,22.09247994
1662,20.831387
1663,20.831387
1664,14.75945806
1665,14.75945806
1666,14.75945806
1667,18.82297974
1668,14.75945806
1669,20.9248013
1670,21.01821559
1671,24.24100864
1672,16.72115818
1673,20.59785128
1674,21.29845846
1675,26.57636688
1676,21.53199419
1677,23.6805229
1678,24.47454437
1679,25.17515156
1680,17.70200824
1681,20.08407267
1682,19.75712265
1683,25.59551682
1684,22.32601567
1685,28.81830988
1686,29.51891706
1687,30.82671714
1688,24.00747292
1689,27.23026692
1690,26.15600257
1691,32.55488154
1692,26.57636593
1693,27.27697407
1694,27.04343834
1695,25.96917399
1696,19.71041551
1697,19.71041551
1698,22.04577279
1699,24.89490963
1700,21.01821559
1701,25.68893016
1702,28.67818844
1703,31.06025287
1704,23.77393719
1705,25.73563826
1706,26.9033169
1707,33.44231731
1708,29.61233136
1709,31.24708146
1710,26.34283115
1711,29.1452599
1712,24.56795866
1713,25.12844536
1714,25.92246684
1715,31.01354573
1716,25.8290516
1717,30.92013144
1718,26.01588113
1719,26.29612401
1720,21.90565136
1721,23.49369526
1722,23.63381575
1723,27.18355978
1724,22.65296569
1725,24.38113008
1726,20.36431555
1727,20.64455842
1728,17.98225111
1729,17.98225111
1730,17.98225111
1731,23.68052385
1732,19.14992976
1733,23.21345144
1734,23.96076672
1735,23.77393719
1736,19.43017263
1737,24.24100864
1738,23.35357287
1739,25.64222397
1740,22.04577374
1741,28.86501702
1742,23.5871086
1743,23.96076577
1744,19.85053694
1745,23.07333
1746,23.6805229
1747,28.44465271
1748,25.08173822
1749,28.67818844
1750,30.07940281
1751,26.71648832
1752,22.83979522
1753,24.66137391
1754,24.70808105
1755,25.54880968
1756,21.4385799
1757,24.00747292
1758,22.51284425
1759,19.47687978
1760,17.5618868
1761,17.60859395
1762,19.10322261
1763,23.44698717
1764,18.77627259
1765,24.1943015
1766,24.05418006
1767,24.42783723
1768,20.36431555
1769,20.73797271
1770,24.14759435
1771,29.19196704
1772,22.79308713
1773,24.66137391
1774,23.6805229
1775,20.41102269
1776,17.00140105
1777,17.18822964
1778,17.98225111
1779,23.82064433
1780,18.86968688
1781,23.16674429
1782,23.72723004
1783,22.13918709
1784,13.26482939
1785,13.45165798
1786,15.64689383
1787,19.33675834
1788,13.54507227
1789,15.9271367
1790,13.54507227
1791,13.54507227
1792,11.16300783
1793,11.48995785
1794,11.48995785
1795,15.55347953
1796,11.16300783
1797,16.02055099
1798,15.55347953
1799,11.91032217
1800,11.48995785
1801,16.20737958
1802,16.76786532
1803,22.32601567
1804,16.90798676
1805,21.20504417
1806,16.76786532
1807,18.12237255
1808,12.89117223
1809,15.9271367
1810,17.00140105
1811,22.13918709
1812,17.00140105
1813,21.67211563
1814,23.26015858
1815,23.54040146
1816,17.32835107
1817,20.87809415
1818,21.76552992
1819,22.88650142
1820,15.4133581
1821,19.29005119
1822,17.93554397
1823,17.32835107
1824,12.09715075
1825,12.09715075
1826,16.11396528
1827,21.06492273
1828,16.76786532
1829,20.55114413
1830,21.39187275
1831,22.46613711
1832,18.30920113
1833,20.41102269
1834,22.69967283
1835,28.44465271
1836,23.6805229
1837,25.315273
1838,22.74637998
1839,22.93320856
1840,17.14152249
1841,17.93554397
1842,22.23260138
1843,26.34283115
1844,21.9523585
1845,26.06258828
1846,23.96076577
1847,23.02662285
1848,17.60859395
1849,18.63615115
1850,18.40261543
1851,24.75478725
1852,18.77627259
1853,19.43017263
1854,18.1690797
1855,18.40261543
1856,14.47921518
1857,14.47921518
1858,14.47921518
1859,20.41102269
1860,16.16067243
1861,20.59785128
1862,20.45772984
1863,21.76552992
1864,16.62774389
1865,19.61700121
1866,19.85053694
1867,25.12844536
1868,23.02662285
1869,25.26856585
1870,21.99906565
1871,22.51284425
1872,18.07566541
1873,19.38346549
1874,19.57029407
1875,27.60392409
1876,21.53199419
1877,25.03503012
1878,29.42550277
1879,28.44465271
1880,23.82064433
1881,25.92246684
1882,25.68893016
1883,26.57636688
1884,22.55955235
1885,24.38113103
1886,22.79308808
1887,20.55114413
1888,17.98225111
1889,17.98225111
1890,19.43017263
1891,23.82064528
1892,20.08407267
1893,23.26015858
1894,21.9990666
1895,24.52125152
1896,19.85053694
1897,23.35357287
1898,25.45539538
1899,29.75245279
1900,23.1200381
1901,24.98832393
1902,22.18589423
1903,23.72723004
1904,18.49602972
1905,19.75712265
1906,19.38346549
1907,25.08173822
1908,21.01821559
1909,24.80149534
1910,24.05418101
1911,23.86735243
1912,18.91639403
1913,19.52358692
1914,20.3176084
1915,24.38113103
1916,12.47080792
1917,15.31994381
1918,12.56422221
1919,12.56422221
1920,10.64922923
1921,11.86361502
1922,11.86361502
1923,14.85287235
1924,11.86361502
1925,16.30079387
1926,16.11396528
1927,17.46847251
1928,12.09715075
1929,16.62774389
1930,17.37505822
1931,21.90565136
1932,17.51517966
1933,21.81223707
1934,18.02895826
1935,18.1690797
1936,13.73190085
1937,16.67445103
1938,18.07566541
1939,21.76552992
1940,17.60859395
1941,23.07333095
1942,22.32601567
1943,24.28771579
1944,18.21578684
1945,22.83979427
1946,22.79308713
1947,26.10929542
1948,19.10322261
1949,20.13077982
1950,19.10322261
1951,18.35590828
1952,14.66604377
1953,14.66604377
1954,16.39420816
1955,20.08407267
1956,17.18822964
1957,21.25175132
1958,21.90565136
1959,23.96076577
1960,17.60859395
1961,19.66370836
1962,22.37272281
1963,29.33208848
1964,23.63381575
1965,25.54880872
1966,22.97991666
1967,23.54040146
1968,18.40261543
1969,19.57029407
1970,20.50443698
1971,23.86735243
1972,20.27090126
1973,25.31527395
1974,23.54040241
1975,22.51284425
1976,18.82297974
1977,19.71041551
1978,21.34516561
1979,24.47454532
1980,19.29005119
1981,20.36431555
1982,11.34983642
1983,12.00373646
1984,10.18215777
1985,10.60252209
1986,10.60252209
1987,16.67445103
1988,11.95702931
1989,16.72115818
1990,17.0481082
1991,16.95469391
1992,12.93787937
1993,16.5343296
1994,16.90798676
1995,21.71882277
1996,17.23493678
1997,21.90565136
1998,17.98225111
1999,18.49602972
2000,13.87202229
2001,15.97384385
2002,16.4409153
2003,21.29845846
2004,17.98225111
2005,21.90565136
2006,22.93320856
2007,22.27930852
2008,18.07566541
2009,19.66370836
2010,19.43017263
2011,23.07333095
2012,17.93554397
2013,20.59785128
2014,18.44932257
2015,12.00373646
2016,10.92947211
2017,11.06959354
2018,12.33068648
2019,16.25408672
2020,13.21812225
2021,17.09481534
2022,17.5618868
2023,18.26249399
2024,14.15226516
2025,16.4409153
2026,17.5618868
2027,22.93320856
2028,18.07566541
2029,19.71041551
2030,18.21578684
2031,18.72956545
2032,10.92947211
2033,12.33068648
2034,13.21812225
2035,17.5618868
2036,14.15226516
2037,17.5618868
2038,18.07566541
2039,18.21578684
2040,10.92947211
2041,13.21812225
2042,14.15226516
2043,18.07566541
2044,10.92947211
2045,14.15226516
2046,10.92947211
2047,10.92947211
2048,6.071928947
2049,12.14385789
2050,12.14385789
2051,11.0228864
2052,12.14385789
2053,10.69593638
2054,11.0228864
2055,12.23727219
2056,6.071928947
2057,10.32227921
2058,10.69593638
2059,16.20737958
2060,11.0228864
2061,15.31994381
2062,12.23727219
2063,11.39654356
2064,12.14385789
2065,9.574964879
2066,10.32227921
2067,15.46006524
2068,10.69593638
2069,15.31994381
2070,16.20737958
2071,16.34750101
2072,11.0228864
2073,14.94628664
2074,15.31994381
2075,18.58944401
2076,12.23727219
2077,14.94628664
2078,11.39654356
2079,11.34983642
2080,12.14385789
2081,18.21578589
2082,9.574964879
2083,14.52592233
2084,10.32227921
2085,13.73190085
2086,15.46006524
2087,17.37505822
2088,10.69593638
2089,12.93787937
2090,15.31994381
2091,20.03736553
2092,16.20737958
2093,20.73797271
2094,16.34750101
2095,15.83372241
2096,11.0228864
2097,12.23727219
2098,14.94628664
2099,19.71041551
2100,15.31994381
2101,20.27090126
2102,18.58944401
2103,17.79542253
2104,12.23727219
2105,13.31153654
2106,15.03970093
2107,18.54273686
2108,12.14385789
2109,15.22652951
2110,11.86361502
2111,11.77020073
2112,12.14385789
2113,18.21578589
2114,18.21578589
2115,15.08640808
2116,10.83605781
2117,15.97384385
2118,16.4409153
2119,19.8038298
2120,12.79775794
2121,14.94628664
2122,16.16067243
2123,21.62540848
2124,17.60859395
2125,21.85894421
2126,20.27090126
2127,21.4385799
2128,13.73190085
2129,15.36665095
2130,15.97384385
2131,21.62540848
2132,18.07566541
2133,21.53199419
2134,23.82064433
2135,23.21345144
2136,19.14992976
2137,21.62540848
2138,22.32601567
2139,26.71648832
2140,19.66370836
2141,23.6805229
2142,19.99065838
2143,19.89724409
2144,13.778608
2145,13.778608
2146,14.89957949
2147,19.52358692
2148,17.37505822
2149,20.73797271
2150,22.69967283
2151,26.43624449
2152,18.02895826
2153,20.55114413
2154,23.35357287
2155,28.72489559
2156,21.62540848
2157,22.93320951
2158,22.04577279
2159,21.20504417
2160,15.97384385
2161,16.72115818
2162,16.34750101
2163,22.83979427
2164,18.1690797
2165,22.51284425
2166,21.76552992
2167,23.63381575
2168,15.9271367
2169,16.39420816
2170,17.5618868
2171,21.39187275
2172,14.71275091
2173,16.95469391
2174,15.03970093
2175,15.03970093
2176,9.201307713
2177,9.621672024
2178,9.621672024
2179,13.778608
2180,9.621672024
2181,16.25408672
2182,16.58103674
2183,17.32835107
2184,9.481550587
2185,14.47921518
2186,16.30079387
2187,22.79308713
2188,17.88883682
2189,22.13918709
2190,20.08407267
2191,20.59785128
2192,13.35824368
2193,15.88042955
2194,15.97384385
2195,21.57870134
2196,16.5343296
2197,22.83979427
2198,23.86735148
2199,25.2218587
2200,18.44932257
2201,21.57870134
2202,22.27930852
2203,25.36198109
2204,20.17748696
2205,21.81223707
2206,20.08407267
2207,19.24334405
2208,13.778608
2209,13.778608
2210,15.69360097
2211,20.27090126
2212,16.02055099
2213,18.6828583
2214,22.5595514
2215,27.55721599
2216,18.72956545
2217,20.97150844
2218,22.18589423
2219,26.48295259
2220,24.1943015
2221,27.13685263
2222,25.45539443
2223,26.10929542
2224,19.99065838
2225,20.55114413
2226,22.5595514
2227,28.16440984
2228,22.79308713
2229,27.37038836
2230,28.58477415
2231,28.25782318
2232,20.41102269
2233,23.40028002
2234,25.12844441
2235,28.44465271
2236,19.8038298
2237,22.93320856
2238,19.52358692
2239,20.13077982
2240,14.24567945
2241,14.24567945
2242,14.24567945
2243,19.8038298
2244,15.74030812
2245,19.71041551
2246,19.14992976
2247,25.08173727
2248,18.86968688
2249,21.4385799
2250,22.55955235
2251,28.91172417
2252,23.63381575
2253,25.96917399
2254,26.80990166
2255,27.88416696
2256,19.52358692
2257,20.03736553
2258,22.13918709
2259,28.11770269
2260,24.70808105
2261,28.538067
2262,29.19196704
2263,25.87575875
2264,22.41942996
2265,23.91405957
2266,24.28771674
2267,27.88416696
2268,21.48528704
2269,23.54040146
2270,22.97991571
2271,17.42176536
2272,16.06725814
2273,16.06725814
2274,16.90798676
2275,22.27930852
2276,16.58103674
2277,21.53199419
2278,22.23260138
2279,21.15833702
2280,18.6828583
2281,20.03736553
2282,22.09247994
2283,28.58477415
2284,23.12003715
2285,24.98832393
2286,22.5595514
2287,23.49369431
2288,16.34750101
2289,16.25408672
2290,17.0481082
2291,22.09247994
2292,18.26249399
2293,21.39187275
2294,22.23260138
2295,22.09247994
2296,14.99299379
2297,16.02055099
2298,17.98225111
2299,21.76552992
2300,14.99299379
2301,18.07566541
2302,14.99299379
2303,14.99299379
2304,9.99532919
2305,9.715086316
2306,9.715086316
2307,14.57262947
2308,9.715086316
2309,14.24567945
2310,14.57262947
2311,15.50677239
2312,9.715086316
2313,12.33068648
2314,16.90798676
2315,22.32601567
2316,17.42176536
2317,20.831387
2318,18.49602972
2319,19.05651547
2320,13.1714151
2321,13.54507227
2322,15.17982237
2323,21.29845846
2324,16.67445103
2325,21.62540848
2326,22.65296569
2327,25.17515156
2328,16.95469391
2329,21.34516561
2330,22.27930852
2331,26.48295259
2332,20.17748696
2333,22.09247994
2334,19.75712265
2335,17.84212968
2336,12.33068648
2337,12.33068648
2338,14.99299379
2339,19.29005119
2340,12.19056504
2341,16.90798676
2342,20.73797271
2343,25.68893016
2344,16.48762245
2345,18.02895826
2346,22.27930852
2347,26.01588113
2348,21.9523585
2349,25.45539443
2350,24.80149439
2351,24.33442294
2352,17.98225111
2353,18.58944401
2354,21.62540848
2355,27.55721694
2356,22.37272281
2357,25.54880968
2358,25.64222302
2359,25.17515156
2360,19.47687978
2361,20.50443698
2362,20.36431555
2363,24.33442294
2364,19.89724409
2365,21.53199419
2366,19.05651547
2367,19.33675834
2368,13.63848656
2369,13.35824368
2370,13.35824368
2371,19.85053694
2372,15.74030812
2373,19.05651547
2374,19.8038298
2375,23.02662285
2376,16.16067243
2377,18.1690797
2378,19.10322261
2379,27.60392409
2380,22.74638093
2381,28.95843131
2382,30.03269567
2383,29.79915994
2384,19.47687978
2385,21.99906565
2386,21.81223707
2387,26.20270972
2388,23.30686573
2389,25.40868729
2390,27.32368121
2391,34.23633878
2392,23.77393814
2393,26.76319546
2394,28.11770269
2395,32.97524585
2396,27.83745982
2397,30.21952425
2398,28.25782413
2399,26.57636688
2400,19.8038298
2401,19.8038298
2402,20.41102269
2403,26.01588113
2404,22.27930852
2405,27.32368121
2406,27.27697407
2407,34.00280306
2408,23.16674429
2409,24.19430245
2410,25.50210253
2411,33.67585304
2412,27.79075172
2413,29.89257423
2414,27.60392409
2415,26.99673024
2416,21.15833702
2417,23.02662285
2418,22.69967283
2419,28.35123842
2420,24.80149534
2421,28.21111698
2422,27.09014548
2423,27.97758125
2424,20.9248013
2425,22.79308713
2426,23.54040146
2427,26.01588113
2428,20.64455842
2429,22.41942996
2430,20.36431555
2431,20.36431555
2432,15.31994381
2433,15.31994381
2434,15.31994381
2435,17.28164393
2436,15.31994381
2437,21.06492273
2438,21.06492273
2439,24.38113008
2440,16.11396528
2441,20.08407267
2442,20.9248013
2443,26.62307403
2444,21.29845846
2445,26.80990261
2446,26.48295259
2447,25.68893016
2448,18.40261543
2449,20.73797271
2450,21.53199419
2451,26.57636688
2452,22.23260138
2453,28.86501702
2454,28.91172417
2455,29.70574565
2456,23.91405862
2457,25.31527395
2458,24.61466676
2459,32.50817439
2460,26.06258733
2461,28.5847732
2462,26.10929447
2463,25.45539443
2464,19.14992976
2465,19.14992976
2466,20.9248013
2467,26.24941686
2468,21.06492273
2469,25.7823454
2470,27.83745982
2471,31.76086006
2472,25.08173727
2473,24.10088816
2474,28.44465271
2475,34.14292449
2476,29.47220992
2477,27.4638017
2478,25.36198109
2479,26.20270972
2480,22.32601567
2481,22.83979427
2482,23.16674429
2483,27.55721694
2484,23.44698717
2485,28.58477415
2486,27.60392409
2487,25.59551587
2488,22.09247994
2489,22.97991571
2490,23.72723004
2491,28.21111698
2492,22.27930852
2493,23.54040146
2494,18.35590828
2495,18.63615115
2496,16.5343296
2497,16.5343296
2498,16.5343296
2499,22.51284425
2500,17.98225111
2501,21.81223707
2502,23.16674429
2503,21.67211563
2504,17.42176536
2505,21.29845846
2506,23.07333
2507,26.15600257
2508,21.9523585
2509,27.27697407
2510,21.76552992
2511,22.27930852
2512,18.54273686
2513,20.831387
2514,22.83979427
2515,25.82905255
2516,21.67211563
2517,25.96917304
2518,28.11770269
2519,27.23026692
2520,22.97991571
2521,24.24100864
2522,24.52125152
2523,28.30453127
2524,24.19430245
2525,26.10929542
2526,24.52125152
2527,17.84212968
2528,16.58103674
2529,16.58103674
2530,17.28164393
2531,22.60625854
2532,18.54273686
2533,21.85894421
2534,22.46613711
2535,22.23260138
2536,18.21578684
2537,22.23260138
2538,20.87809415
2539,27.97758125
2540,22.69967283
2541,24.7080801
2542,23.96076577
2543,24.00747292
2544,15.74030812
2545,16.48762245
2546,16.90798676
2547,21.53199419
2548,17.00140105
2549,21.4385799
2550,20.78467986
2551,23.07333
2552,16.90798676
2553,17.18822964
2554,17.14152249
2555,21.4385799
2556,16.90798676
2557,17.14152249
2558,16.90798676
2559,16.90798676
2560,9.99532919
2561,10.36898636
2562,10.36898636
2563,14.52592233
2564,10.36898636
2565,10.69593638
2566,14.52592233
2567,16.4409153
2568,10.36898636
2569,14.71275091
2570,10.69593638
2571,19.61700121
2572,14.52592233
2573,18.72956545
2574,16.4409153
2575,15.31994381
2576,10.36898636
2577,14.2923866
2578,16.48762245
2579,21.39187275
2580,14.47921518
2581,20.45772984
2582,21.71882277
2583,22.23260138
2584,16.39420816
2585,20.27090126
2586,20.64455842
2587,24.56795866
2588,18.54273686
2589,21.76552992
2590,18.26249399
2591,17.32835107
2592,12.28397933
2593,12.28397933
2594,14.24567945
2595,20.59785128
2596,16.20737958
2597,19.1966369
2598,21.20504417
2599,24.10088721
2600,16.5343296
2601,19.47687978
2602,20.9248013
2603,25.36198109
2604,21.62540848
2605,24.75478725
2606,23.12003715
2607,22.37272281
2608,16.62774389
2609,17.28164393
2610,21.34516561
2611,25.82905255
2612,22.37272281
2613,26.66978117
2614,25.87575875
2615,24.1943015
2616,19.52358692
2617,18.77627259
2618,20.831387
2619,25.12844441
2620,19.57029407
2621,20.831387
2622,18.30920113
2623,18.49602972
2624,12.61092935
2625,12.61092935
2626,12.61092935
2627,20.3176084
2628,16.30079387
2629,20.45772984
2630,19.38346549
2631,22.5595514
2632,14.99299379
2633,15.22652951
2634,19.00980832
2635,24.47454532
2636,21.06492273
2637,24.33442294
2638,22.93320856
2639,23.16674429
2640,16.39420816
2641,18.12237255
2642,17.98225111
2643,27.5105098
2644,23.54040146
2645,25.59551587
2646,27.79075267
2647,32.60158868
2648,23.30686668
2649,27.60392409
2650,28.30453127
2651,34.18963164
2652,27.13685263
2653,31.06025287
2654,26.57636593
2655,25.78234445
2656,19.29005119
2657,19.29005119
2658,20.36431555
2659,25.64222397
2660,23.6338167
2661,26.66978117
2662,28.16440984
2663,32.88183156
2664,24.05418101
2665,27.74404553
2666,28.0242884
2667,32.4147601
2668,29.70574565
2669,29.47220992
2670,29.00513846
2671,29.28538134
2672,23.12003715
2673,24.1943015
2674,24.00747292
2675,29.19196704
2676,25.36198014
2677,29.19196704
2678,29.19196704
2679,29.23867419
2680,23.07333
2681,24.61466581
2682,25.26856585
2683,28.25782413
2684,22.37272281
2685,23.82064433
2686,22.60625854
2687,22.60625854
2688,14.99299379
2689,14.99299379
2690,14.99299379
2691,19.14992976
2692,14.99299379
2693,20.45772984
2694,21.01821559
2695,25.40868729
2696,17.18822964
2697,20.64455842
2698,20.41102269
2699,26.57636688
2700,21.25175132
2701,26.85660976
2702,25.50210158
2703,26.10929447
2704,17.23493678
2705,20.13077982
2706,20.08407267
2707,25.40868824
2708,20.36431555
2709,25.87575875
2710,26.71648832
2711,32.46146725
2712,22.97991571
2713,27.09014548
2714,27.18355978
2715,34.75011739
2716,28.44465271
2717,30.92013144
2718,28.25782413
2719,27.65063123
2720,19.05651547
2721,19.05651547
2722,20.17748696
2723,25.03503012
2724,20.73797271
2725,23.35357287
2726,25.64222397
2727,30.59318142
2728,20.9248013
2729,23.26015858
2730,20.13077982
2731,23.02662285
2732,23.02662285
2733,27.04343739
2734,29.51891706
2735,31.57403148
2736,22.46613711
2737,23.72723004
2738,25.96917304
2739,31.20037431
2740,26.15600257
2741,29.6590385
2742,32.83512441
2743,32.55488154
2744,26.66978117
2745,27.13685263
2746,29.05184561
2747,32.83512441
2748,27.09014453
2749,29.1452599
2750,26.15600162
2751,25.87575875
2752,19.89724409
2753,19.89724409
2754,19.89724409
2755,26.66978117
2756,20.87809415
2757,24.24100959
2758,26.80990261
2759,30.1728171
2760,24.05418006
2761,25.82905255
2762,25.64222397
2763,32.78841727
2764,29.28538134
2765,32.88183156
2766,30.78001
2767,31.66744577
2768,23.86735148
2769,25.50210253
2770,25.03503107
2771,31.76086006
2772,26.71648832
2773,29.6590385
2774,32.50817439
2775,31.15366717
2776,27.41709551
2777,28.77160273
2778,29.19196704
2779,31.62073862
2780,26.76319451
2781,28.72489559
2782,27.18355883
2783,22.65296569
2784,20.27090126
2785,20.3176084
2786,21.76552992
2787,26.9500231
2788,21.06492273
2789,27.27697407
2790,27.65063123
2791,27.23026692
2792,23.12003715
2793,25.8290516
2794,27.93087411
2795,31.76086006
2796,26.95002405
2797,28.58477415
2798,27.41709551
2799,25.59551587
2800,21.99906565
2801,23.12003715
2802,23.21345144
2803,27.32368121
2804,24.14759435
2805,28.11770269
2806,27.55721694
2807,26.48295164
2808,20.17748696
2809,20.55114413
2810,22.27930852
2811,25.64222302
2812,20.36431555
2813,22.79308713
2814,20.36431555
2815,20.36431555
2816,15.64689383
2817,15.64689383
2818,15.64689383
2819,18.86968688
2820,15.64689383
2821,19.57029407
2822,18.86968688
2823,22.37272281
2824,15.64689383
2825,21.15833702
2826,21.71882277
2827,23.82064433
2828,21.9523585
2829,24.84820154
2830,22.46613711
2831,23.16674429
2832,16.76786532
2833,19.47687978
2834,20.45772984
2835,26.48295259
2836,20.64455842
2837,26.10929542
2838,24.42783723
2839,27.09014453
2840,22.41942996
2841,26.66978117
2842,27.55721694
2843,32.83512441
2844,25.54880872
2845,28.49135891
2846,25.03503012
2847,24.94161583
2848,19.29005119
2849,19.29005119
2850,21.25175132
2851,25.8757597
2852,21.53199419
2853,26.01588113
2854,28.44465271
2855,30.2662314
2856,22.41942996
2857,25.50210253
2858,27.5105098
2859,33.11536729
2860,27.69733838
2861,29.1452599
2862,29.75245279
2863,28.86501702
2864,24.42783818
2865,26.3895383
2866,27.04343834
2867,30.35964569
2868,27.55721694
2869,32.9285387
2870,34.00280306
2871,31.76086006
2872,26.15600257
2873,27.55721694
2874,29.89257423
2875,33.67585304
2876,26.85660976
2877,29.61233136
2878,25.50210253
2879,25.68893111
2880,19.61700121
2881,19.61700121
2882,19.61700121
2883,24.80149534
2884,21.48528704
2885,24.61466581
2886,25.2685668
2887,29.79915994
2888,21.9523585
2889,23.96076577
2890,26.01588113
2891,31.66744577
2892,28.25782413
2893,31.34049575
2894,32.27463866
2895,33.5357316
2896,24.28771579
2897,25.8757597
2898,23.96076672
2899,31.52732433
2900,27.09014548
2901,29.75245279
2902,34.51658166
2903,33.72256018
2904,28.95843131
2905,31.34049575
2906,30.73330285
2907,31.24708146
2908,27.13685263
2909,29.37879563
2910,27.88416696
2911,25.12844536
2912,23.07333
2913,23.07333
2914,24.28771579
2915,29.1452599
2916,24.7080801
2917,27.83745887
2918,29.56562421
2919,29.28538134
2920,25.40868824
2921,28.0242884
2922,30.1728171
2923,34.89023883
2924,27.41709551
2925,29.33208848
2926,26.52965974
2927,27.97758125
2928,22.32601567
2929,23.77393719
2930,23.07333
2931,29.37879563
2932,24.98832298
2933,28.86501702
2934,28.30453127
2935,28.63148129
2936,22.5595514
2937,23.16674429
2938,24.66137296
2939,28.81830988
2940,17.98225111
2941,20.41102269
2942,18.1690797
2943,18.1690797
2944,15.88042955
2945,16.25408672
2946,16.25408672
2947,19.52358692
2948,16.25408672
2949,21.4385799
2950,22.13918709
2951,22.88650142
2952,17.93554397
2953,21.9523585
2954,22.88650237
2955,27.5105098
2956,23.54040146
2957,26.48295259
2958,22.32601567
2959,22.41942996
2960,17.65530109
2961,21.85894421
2962,21.85894421
2963,27.32368121
2964,23.54040146
2965,27.60392409
2966,26.34283115
2967,26.85660881
2968,23.82064433
2969,26.20270972
2970,26.76319546
2971,30.40635283
2972,23.49369431
2973,24.52125152
2974,23.63381575
2975,23.16674524
2976,19.43017263
2977,19.43017263
2978,21.99906565
2979,25.87575875
2980,20.831387
2981,25.73563731
2982,27.79075267
2983,28.16440889
2984,23.77393719
2985,25.68893111
2986,27.41709551
2987,34.5632888
2988,29.42550277
2989,30.49976712
2990,27.41709551
2991,27.69733838
2992,23.16674524
2993,24.66137391
2994,25.31527395
2995,29.47220992
2996,25.08173822
2997,30.40635283
2998,28.11770269
2999,26.95002405
3000,23.02662285
3001,24.42783723
3002,26.06258828
3003,29.09855275
3004,22.41942996
3005,24.84820154
3006,16.5343296
3007,16.86127962
3008,15.17982237
3009,15.64689383
3010,15.64689383
3011,19.10322261
3012,16.39420816
3013,21.85894421
3014,20.3176084
3015,21.81223707
3016,17.74871538
3017,21.34516561
3018,21.34516561
3019,25.68893111
3020,21.48528704
3021,25.87575875
3022,22.5595514
3023,22.69967283
3024,18.58944401
3025,20.08407267
3026,20.78467986
3027,24.80149439
3028,21.53199419
3029,26.3428302
3030,27.69733838
3031,26.57636688
3032,21.9523585
3033,24.38113008
3034,24.14759435
3035,26.24941686
3036,21.48528704
3037,24.1943015
3038,21.01821559
3039,14.94628664
3040,14.8061652
3041,14.8061652
3042,15.31994381
3043,20.17748696
3044,16.4409153
3045,20.45772984
3046,21.25175132
3047,21.53199419
3048,17.18822964
3049,20.22419411
3050,21.29845846
3051,27.32368121
3052,20.78467986
3053,22.51284425
3054,21.01821559
3055,20.69126557
3056,15.08640808
3057,15.46006524
3058,16.67445103
3059,21.71882277
3060,17.46847251
3061,20.78467986
3062,21.25175132
3063,21.29845846
3064,15.08640808
3065,16.67445103
3066,17.46847251
3067,21.25175132
3068,15.08640808
3069,17.46847251
3070,15.08640808
3071,15.08640808
3072,10.78935067
3073,10.78935067
3074,10.78935067
3075,11.0228864
3076,10.78935067
3077,14.61933662
3078,11.0228864
3079,16.48762245
3080,10.78935067
3081,14.89957949
3082,14.61933662
3083,18.54273686
3084,11.0228864
3085,19.10322261
3086,16.48762245
3087,16.20737958
3088,10.78935067
3089,13.91872943
3090,14.89957949
3091,17.60859395
3092,14.61933662
3093,19.24334405
3094,18.54273686
3095,20.55114413
3096,11.0228864
3097,18.54273686
3098,19.10322261
3099,21.34516561
3100,16.48762245
3101,19.10322261
3102,16.20737958
3103,15.22652951
3104,10.78935067
3105,10.78935067
3106,14.47921518
3107,16.4409153
3108,15.50677239
3109,19.29005119
3110,21.4385799
3111,23.26015858
3112,15.9271367
3113,18.63615115
3114,20.97150844
3115,26.80990261
3116,22.37272281
3117,24.94161583
3118,22.18589423
3119,22.69967283
3120,15.88042955
3121,15.46006524
3122,19.29005119
3123,24.24100864
3124,20.22419411
3125,26.20270972
3126,25.68893111
3127,24.47454437
3128,19.47687978
3129,21.15833702
3130,22.37272281
3131,26.01588018
3132,19.75712265
3133,20.97150844
3134,18.77627259
3135,19.33675834
3136,11.91032217
3137,11.91032217
3138,11.91032217
3139,19.57029407
3140,15.03970093
3141,19.8038298
3142,19.33675834
3143,23.6805229
3144,15.31994381
3145,18.30920113
3146,19.10322261
3147,26.24941686
3148,21.39187275
3149,25.54880968
3150,24.75478725
3151,24.47454437
3152,16.02055099
3153,17.79542253
3154,18.35590828
3155,26.10929542
3156,20.69126557
3157,24.33442294
3158,26.62307403
3159,28.63148034
3160,22.5595514
3161,25.03503107
3162,24.94161678
3163,31.48061719
3164,24.38113008
3165,27.69733838
3166,23.6805229
3167,23.63381575
3168,16.58103674
3169,16.58103674
3170,18.1690797
3171,18.6828583
3172,21.76552992
3173,26.66978117
3174,26.9033169
3175,27.93087411
3176,24.00747387
3177,26.57636688
3178,27.37038836
3179,32.69500297
3180,26.71648832
3181,28.86501702
3182,24.80149439
3183,27.09014453
3184,20.87809415
3185,21.39187275
3186,20.73797271
3187,25.87575875
3188,22.27930852
3189,26.06258828
3190,27.09014548
3191,26.95002405
3192,20.17748696
3193,21.4385799
3194,22.37272281
3195,26.29612401
3196,18.44932257
3197,21.48528704
3198,18.54273686
3199,18.54273686
3200,14.38580089
3201,14.38580089
3202,14.38580089
3203,18.26249399
3204,14.38580089
3205,21.01821559
3206,20.73797271
3207,23.82064433
3208,16.90798676
3209,20.17748696
3210,20.9248013
3211,26.66978117
3212,21.81223707
3213,26.20270972
3214,23.49369431
3215,24.10088721
3216,17.51517966
3217,19.66370836
3218,19.00980832
3219,25.73563826
3220,21.90565136
3221,27.5105098
3222,28.16440984
3223,28.67818749
3224,23.21345239
3225,23.86735148
3226,25.08173822
3227,30.21952425
3228,24.24100864
3229,25.54880872
3230,23.5871086
3231,23.35357287
3232,18.07566541
3233,18.07566541
3234,19.94395124
3235,24.56795961
3236,20.73797271
3237,24.28771579
3238,28.35123842
3239,32.04110293
3240,23.30686668
3241,25.92246684
3242,27.09014548
3243,31.15366717
3244,29.00513846
3245,32.97524585
3246,31.15366717
3247,29.42550277
3248,24.42783818
3249,25.68893111
3250,27.23026692
3251,31.48061719
3252,27.09014548
3253,30.40635283
3254,29.84586708
3255,29.23867419
3256,23.96076577
3257,25.54880968
3258,26.43624544
3259,30.31293854
3260,23.12003715
3261,25.64222302
3262,22.5595514
3263,22.83979427
3264,19.14992976
3265,19.14992976
3266,19.14992976
3267,23.5871086
3268,20.55114413
3269,26.15600257
3270,24.00747292
3271,29.70574565
3272,22.93320856
3273,24.98832298
3274,25.96917399
3275,30.2662314
3276,25.08173727
3277,28.16440984
3278,29.42550277
3279,30.35964569
3280,22.51284425
3281,24.05418101
3282,24.89490963
3283,31.2937886
3284,29.1452599
3285,32.50817439
3286,34.42316737
3287,31.2937886
3288,28.58477415
3289,29.23867419
3290,29.84586708
3291,33.06866014
3292,26.48295164
3293,29.05184561
3294,26.76319451
3295,23.96076577
3296,21.06492273
3297,21.06492273
3298,23.35357287
3299,27.79075172
3300,22.65296569
3301,27.88416696
3302,28.21111698
3303,27.74404458
3304,24.10088721
3305,25.50210158
3306,28.53806605
3307,34.00280306
3308,27.93087411
3309,29.93928138
3310,28.72489559
3311,28.16440889
3312,21.99906565
3313,22.51284425
3314,23.44698717
3315,28.49135986
3316,23.35357287
3317,26.9033169
3318,27.46380265
3319,27.79075172
3320,20.64455842
3321,21.71882277
3322,22.09247994
3323,25.96917399
3324,20.831387
3325,22.37272281
3326,20.831387
3327,20.831387
3328,14.75945806
3329,14.75945806
3330,14.75945806
3331,18.82297974
3332,14.75945806
3333,18.54273686
3334,18.82297974
3335,22.51284425
3336,14.75945806
3337,20.64455842
3338,20.9248013
3339,25.92246684
3340,21.01821559
3341,22.97991571
3342,24.24100864
3343,24.47454437
3344,16.72115818
3345,17.74871538
3346,20.59785128
3347,25.59551682
3348,21.29845846
3349,25.22185966
3350,26.57636688
3351,29.47220992
3352,21.53199419
3353,25.73563826
3354,23.6805229
3355,30.82671714
3356,24.47454437
3357,26.20270877
3358,25.17515156
3359,24.10088721
3360,17.70200824
3361,17.65530109
3362,20.08407267
3363,24.66137391
3364,19.75712265
3365,24.75478725
3366,25.59551682
3367,29.14525895
3368,22.32601567
3369,23.91405862
3370,28.81830988
3371,33.67585304
3372,29.51891706
3373,32.04110293
3374,30.82671714
3375,30.49976712
3376,24.00747292
3377,25.45539538
3378,27.23026692
3379,30.78001
3380,26.15600257
3381,30.07940281
3382,32.55488154
3383,32.08781008
3384,26.57636593
3385,27.37038836
3386,27.27697407
3387,31.94768864
3388,27.04343834
3389,28.0242884
3390,25.96917399
3391,26.24941686
3392,19.71041551
3393,19.71041551
3394,19.71041551
3395,24.80149439
3396,22.04577279
3397,25.31527395
3398,24.89490963
3399,29.05184561
3400,21.01821559
3401,23.30686573
3402,25.68893016
3403,33.67585304
3404,28.67818844
3405,30.35964569
3406,31.06025287
3407,31.24708146
3408,23.77393719
3409,24.94161583
3410,25.73563826
3411,31.38720289
3412,26.9033169
3413,27.51050885
3414,33.44231731
3415,33.76926733
3416,29.61233136
3417,30.21952425
3418,31.24708146
3419,33.86268162
3420,26.34283115
3421,30.78001
3422,29.1452599
3423,26.9033169
3424,24.56795866
3425,24.56795866
3426,25.12844536
3427,30.73330285
3428,25.92246684
3429,28.72489559
3430,31.01354573
3431,30.2662314
3432,25.8290516
3433,29.42550277
3434,30.92013144
3435,34.14292449
3436,26.01588113
3437,27.65063123
3438,26.29612401
3439,26.85660976
3440,21.90565136
3441,23.0266238
3442,23.49369526
3443,28.11770269
3444,23.63381575
3445,27.88416696
3446,27.18355978
3447,27.97758125
3448,22.65296569
3449,23.35357287
3450,24.38113008
3451,27.93087411
3452,20.36431555
3453,21.39187275
3454,20.64455842
3455,20.64455842
3456,17.98225111
3457,17.98225111
3458,17.98225111
3459,21.25175132
3460,17.98225111
3461,22.18589423
3462,23.68052385
3463,24.28771579
3464,19.14992976
3465,23.72723004
3466,23.21345144
3467,28.49135986
3468,23.96076672
3469,28.67818844
3470,23.77393719
3471,24.24100959
3472,19.43017263
3473,23.02662285
3474,24.24100864
3475,28.16440984
3476,23.35357287
3477,27.55721694
3478,25.64222397
3479,29.23867419
3480,22.04577374
3481,27.79075267
3482,28.86501702
3483,27.69733743
3484,23.5871086
3485,24.56795866
3486,23.96076577
3487,23.6338167
3488,19.85053694
3489,19.85053694
3490,23.07333
3491,27.23026692
3492,23.6805229
3493,27.13685168
3494,28.44465271
3495,28.30453127
3496,25.08173822
3497,27.65063123
3498,28.67818844
3499,33.95609591
3500,30.07940281
3501,31.34049575
3502,26.71648832
3503,27.41709551
3504,22.83979522
3505,24.28771674
3506,24.66137391
3507,29.56562421
3508,24.70808105
3509,30.31293854
3510,25.54880968
3511,24.56795866
3512,21.4385799
3513,22.97991571
3514,24.00747292
3515,28.538067
3516,22.51284425
3517,24.7080801
3518,19.47687978
3519,19.75712265
3520,17.5618868
3521,17.60859395
3522,17.60859395
3523,22.27930852
3524,19.10322261
3525,23.54040146
3526,23.44698717
3527,22.74637998
3528,18.77627259
3529,22.27930852
3530,24.1943015
3531,27.37038741
3532,24.05418006
3533,28.81830988
3534,24.42783723
3535,24.66137391
3536,20.36431555
3537,22.27930852
3538,20.73797271
3539,28.0242884
3540,24.14759435
3541,27.69733743
3542,29.19196704
3543,28.30453127
3544,22.79308713
3545,24.98832393
3546,24.66137391
3547,28.35123842
3548,23.6805229
3549,26.24941686
3550,20.41102269
3551,18.02895826
3552,17.00140105
3553,17.00140105
3554,17.18822964
3555,22.37272281
3556,17.98225111
3557,22.18589423
3558,23.82064433
3559,23.16674429
3560,18.86968688
3561,21.85894421
3562,23.16674429
3563,29.75245279
3564,23.72723004
3565,25.59551682
3566,22.13918709
3567,22.46613711
3568,13.26482939
3569,14.01214372
3570,13.45165798
3571,18.72956545
3572,15.64689383
3573,19.75712265
3574,19.33675834
3575,19.14992976
3576,13.54507227
3577,14.2923866
3578,15.9271367
3579,19.61700121
3580,13.54507227
3581,15.9271367
3582,13.54507227
3583,13.54507227
3584,11.16300783
3585,11.48995785
3586,11.48995785
3587,15.55347953
3588,11.48995785
3589,16.02055099
3590,15.55347953
3591,11.91032217
3592,11.48995785
3593,15.64689383
3594,16.02055099
3595,20.41102269
3596,15.4133581
3597,20.41102269
3598,11.91032217
3599,15.4133581
3600,11.48995785
3601,14.71275091
3602,16.20737958
3603,20.59785128
3604,16.76786532
3605,21.29845846
3606,22.32601567
3607,23.02662285
3608,16.90798676
3609,19.66370836
3610,21.20504417
3611,23.35357287
3612,16.76786532
3613,20.36431555
3614,18.12237255
3615,17.5618868
3616,12.89117223
3617,12.6576365
3618,15.9271367
3619,19.99065838
3620,17.00140105
3621,20.13077982
3622,22.13918709
3623,23.12003715
3624,17.00140105
3625,19.85053694
3626,21.67211563
3627,27.13685263
3628,23.26015858
3629,25.7823454
3630,23.54040146
3631,23.07333
3632,17.32835107
3633,18.63615115
3634,20.87809415
3635,26.57636688
3636,21.76552992
3637,27.32368121
3638,22.88650142
3639,21.85894421
3640,15.4133581
3641,14.89957949
3642,19.29005119
3643,23.63381575
3644,17.93554397
3645,20.45772984
3646,17.32835107
3647,17.23493678
3648,12.09715075
3649,12.09715075
3650,12.09715075
3651,20.3176084
3652,16.11396528
3653,20.55114413
3654,21.06492273
3655,21.90565136
3656,16.76786532
3657,18.02895826
3658,20.55114413
3659,28.0242884
3660,21.39187275
3661,26.71648832
3662,22.46613711
3663,22.32601567
3664,18.30920113
3665,20.13077982
3666,20.41102269
3667,25.22185966
3668,22.69967283
3669,24.89490868
3670,28.44465271
3671,27.60392409
3672,23.6805229
3673,24.52125152
3674,25.315273
3675,30.12610996
3676,22.74637998
3677,25.92246684
3678,22.93320856
3679,22.46613711
3680,17.14152249
3681,17.14152249
3682,17.93554397
3683,24.75478725
3684,22.23260138
3685,26.57636593
3686,26.34283115
3687,29.1452599
3688,21.9523585
3689,24.61466581
3690,26.06258828
3691,30.78001
3692,23.96076577
3693,24.75478725
3694,23.02662285
3695,22.79308713
3696,17.60859395
3697,18.35590828
3698,18.63615115
3699,23.77393719
3700,18.40261543
3701,25.40868729
3702,24.75478725
3703,24.47454532
3704,18.77627259
3705,19.85053694
3706,19.43017263
3707,24.28771579
3708,18.1690797
3709,18.26249399
3710,18.40261543
3711,18.40261543
3712,14.47921518
3713,14.47921518
3714,14.47921518
3715,18.82297974
3716,14.47921518
3717,20.41102269
3718,20.41102269
3719,21.76552992
3720,16.16067243
3721,19.89724409
3722,20.59785128
3723,24.38113008
3724,20.45772984
3725,24.89490868
3726,21.76552992
3727,20.87809415
3728,16.62774389
3729,18.91639403
3730,19.61700121
3731,24.84820154
3732,19.85053694
3733,23.72723099
3734,25.12844536
3735,27.97758125
3736,23.02662285
3737,25.03503012
3738,25.26856585
3739,28.63148129
3740,21.99906565
3741,24.66137296
3742,22.51284425
3743,22.51284425
3744,18.07566541
3745,18.07566541
3746,19.38346549
3747,24.00747292
3748,19.57029407
3749,22.37272281
3750,27.60392409
3751,29.61233136
3752,21.53199419
3753,23.49369431
3754,25.03503012
3755,33.86268162
3756,29.42550277
3757,30.96683858
3758,28.44465271
3759,28.44465271
3760,23.82064433
3761,24.42783818
3762,25.92246684
3763,27.93087411
3764,25.68893016
3765,30.35964569
3766,26.57636688
3767,26.99673119
3768,22.55955235
3769,23.58710955
3770,24.38113103
3771,27.37038836
3772,22.79308808
3773,24.24100959
3774,20.55114413
3775,20.97150844
3776,17.98225111
3777,17.98225111
3778,17.98225111
3779,23.21345144
3780,19.43017263
3781,23.21345144
3782,23.82064528
3783,24.42783723
3784,20.08407267
3785,24.1475953
3786,23.26015858
3787,26.62307403
3788,21.9990666
3789,28.81830988
3790,24.52125152
3791,24.33442389
3792,19.85053694
3793,23.16674429
3794,23.35357287
3795,28.81830988
3796,25.45539538
3797,28.44465271
3798,29.75245279
3799,26.99673119
3800,23.1200381
3801,25.17515251
3802,24.98832393
3803,26.15600257
3804,22.18589423
3805,24.7547882
3806,23.72723004
3807,20.08407267
3808,18.49602972
3809,18.49602972
3810,19.75712265
3811,24.28771579
3812,19.38346549
3813,24.84820249
3814,25.08173822
3815,24.98832393
3816,21.01821559
3817,21.81223707
3818,24.80149534
3819,29.70574565
3820,24.05418101
3821,25.92246684
3822,23.86735243
3823,21.29845846
3824,18.91639403
3825,19.61700121
3826,19.52358692
3827,23.72723004
3828,20.3176084
3829,23.77393719
3830,24.38113103
3831,22.09247994
3832,12.47080792
3833,14.38580089
3834,15.31994381
3835,19.10322261
3836,12.56422221
3837,15.60018668
3838,12.56422221
3839,12.56422221
3840,10.64922923
3841,11.86361502
3842,11.86361502
3843,14.85287235
3844,11.86361502
3845,16.11396528
3846,14.85287235
3847,15.64689383
3848,11.86361502
3849,16.30079387
3850,16.30079387
3851,21.62540848
3852,16.11396528
3853,20.9248013
3854,17.46847251
3855,15.60018668
3856,12.09715075
3857,15.13311522
3858,16.62774389
3859,21.39187275
3860,17.37505822
3861,22.27930852
3862,21.90565136
3863,22.69967283
3864,17.51517966
3865,21.15833702
3866,21.81223707
3867,24.14759435
3868,18.02895826
3869,20.97150844
3870,18.1690797
3871,18.26249399
3872,13.73190085
3873,13.73190085
3874,16.67445103
3875,21.25175132
3876,18.07566541
3877,21.85894421
3878,21.76552992
3879,23.16674429
3880,17.60859395
3881,20.45772984
3882,23.07333095
3883,28.49135986
3884,22.32601567
3885,26.20270972
3886,24.28771579
3887,22.97991571
3888,18.21578684
3889,18.12237255
3890,22.83979427
3891,26.9033169
3892,22.79308713
3893,28.16440984
3894,26.10929542
3895,24.14759435
3896,19.10322261
3897,20.22419411
3898,20.13077982
3899,24.98832298
3900,19.10322261
3901,17.74871538
3902,18.35590828
3903,18.58944401
3904,14.66604377
3905,14.66604377
3906,14.66604377
3907,20.50443698
3908,16.39420816
3909,20.17748696
3910,20.08407267
3911,22.83979427
3912,17.18822964
3913,19.75712265
3914,21.25175132
3915,25.68893111
3916,21.90565136
3917,26.24941591
3918,23.96076577
3919,24.14759435
3920,17.60859395
3921,19.14992976
3922,19.66370836
3923,27.13685263
3924,22.37272281
3925,25.2218587
3926,29.33208848
3927,28.58477415
3928,23.63381575
3929,25.45539443
3930,25.54880872
3931,26.95002405
3932,22.97991666
3933,25.22185966
3934,23.54040146
3935,21.11162988
3936,18.40261543
3937,18.40261543
3938,19.57029407
3939,24.66137296
3940,20.50443698
3941,23.6805229
3942,23.86735243
3943,24.94161583
3944,20.27090126
3945,23.6805229
3946,25.31527395
3947,29.70574565
3948,23.54040241
3949,25.40868824
3950,22.51284425
3951,22.88650142
3952,18.82297974
3953,19.75712265
3954,19.71041551
3955,25.68893016
3956,21.34516561
3957,25.03503012
3958,24.47454532
3959,23.91405862
3960,19.29005119
3961,19.57029407
3962,20.36431555
3963,23.49369431
3964,11.34983642
3965,14.61933662
3966,12.00373646
3967,12.00373646
3968,10.18215777
3969,10.60252209
3970,10.60252209
3971,15.50677239
3972,10.60252209
3973,16.48762245
3974,16.67445103
3975,17.60859395
3976,11.95702931
3977,16.72115818
3978,16.72115818
3979,21.67211563
3980,17.0481082
3981,21.34516561
3982,16.95469391
3983,17.93554397
3984,12.93787937
3985,15.9271367
3986,16.5343296
3987,20.78467986
3988,16.90798676
3989,22.18589423
3990,21.71882277
3991,23.54040146
3992,17.23493678
3993,22.13918709
3994,21.90565136
3995,25.45539443
3996,17.98225111
3997,19.38346549
3998,18.49602972
3999,18.21578684
4000,13.87202229
4001,13.87202229
4002,15.97384385
4003,19.89724409
4004,16.4409153
4005,19.71041551
4006,21.29845846
4007,23.07333
4008,17.98225111
4009,20.13077982
4010,21.90565136
4011,28.58477415
4012,22.93320856
4013,24.66137296
4014,22.27930852
4015,22.60625854
4016,18.07566541
4017,19.00980832
4018,19.66370836
4019,22.74638093
4020,19.43017263
4021,24.66137296
4022,23.07333095
4023,21.67211563
4024,17.93554397
4025,18.96310117
4026,20.59785128
4027,24.00747387
4028,18.44932257
4029,20.22419411
4030,12.00373646
4031,12.00373646
4032,10.92947211
4033,11.06959354
4034,11.06959354
4035,16.67445103
4036,12.33068648
4037,16.67445103
4038,16.25408672
4039,17.23493678
4040,13.21812225
4041,16.67445103
4042,17.09481534
4043,21.90565136
4044,17.5618868
4045,22.13918709
4046,18.26249399
4047,18.30920113
4048,14.15226516
4049,16.16067243
4050,16.4409153
4051,21.06492273
4052,17.5618868
4053,21.34516561
4054,22.93320856
4055,22.69967283
4056,18.07566541
4057,19.94395124
4058,19.71041551
4059,23.21345239
4060,18.21578684
4061,20.87809415
4062,18.72956545
4063,12.00373646
4064,10.92947211
4065,11.06959354
4066,12.33068648
4067,16.25408672
4068,13.21812225
4069,17.09481534
4070,17.5618868
4071,18.26249399
4072,14.15226516
4073,16.4409153
4074,17.5618868
4075,22.93320856
4076,18.07566541
4077,19.71041551
4078,18.21578684
4079,18.72956545
4080,10.92947211
4081,12.33068648
4082,13.21812225
4083,17.5618868
4084,14.15226516
4085,17.5618868
4086,18.07566541
4087,18.21578684
4088,10.92947211
4089,13.21812225
4090,14.15226516
4091,18.07566541
4092,10.92947211
4093,14.15226516
4094,10.92947211
4095,10.92947211
4096,6.071928947
4097,6.071928947
4098,6.071928947
4099,11.0228864
4100,12.14385789
4101,10.69593638
4102,11.0228864
4103,12.23727219
4104,12.14385789
4105,10.32227921
4106,10.69593638
4107,16.20737958
4108,11.0228864
4109,15.31994381
4110,12.23727219
4111,11.39654356
4112,12.14385789
4113,9.574964879
4114,10.32227921
4115,15.46006524
4116,10.69593638
4117,15.31994381
4118,16.20737958
4119,16.34750101
4120,11.0228864
4121,14.94628664
4122,15.31994381
4123,18.58944401
4124,12.23727219
4125,14.94628664
4126,11.39654356
4127,11.34983642
4128,12.14385789
4129,18.21578589
4130,9.574964879
4131,14.52592233
4132,10.32227921
4133,13.73190085
4134,15.46006524
4135,17.37505822
4136,10.69593638
4137,12.93787937
4138,15.31994381
4139,20.03736553
4140,16.20737958
4141,20.73797271
4142,16.34750101
4143,15.83372241
4144,11.0228864
4145,12.23727219
4146,14.94628664
4147,19.71041551
4148,15.31994381
4149,20.27090126
4150,18.58944401
4151,17.79542253
4152,12.23727219
4153,13.31153654
4154,15.03970093
4155,18.54273686
4156,12.14385789
4157,15.22652951
4158,11.86361502
4159,11.77020073
4160,12.14385789
4161,18.21578589
4162,18.21578589
4163,14.38580089
4164,9.574964879
4165,14.05885087
4166,14.52592233
4167,16.11396528
4168,10.32227921
4169,12.6576365
4170,13.73190085
4171,19.85053694
4172,15.46006524
4173,21.06492273
4174,17.37505822
4175,17.18822964
4176,10.69593638
4177,12.33068648
4178,12.93787937
4179,19.61700121
4180,15.31994381
4181,19.24334405
4182,20.03736553
4183,20.27090126
4184,16.20737958
4185,19.33675834
4186,20.73797271
4187,23.26015858
4188,16.34750101
4189,19.89724409
4190,15.83372241
4191,15.55347953
4192,11.0228864
4193,11.0228864
4194,12.23727219
4195,16.5343296
4196,14.94628664
4197,18.63615115
4198,19.71041551
4199,21.53199419
4200,15.31994381
4201,18.21578684
4202,20.27090126
4203,24.89490868
4204,18.58944401
4205,19.00980832
4206,18.12237255
4207,17.70200824
4208,12.23727219
4209,13.26482939
4210,12.47080792
4211,17.70200824
4212,14.94628664
4213,19.05651547
4214,18.44932257
4215,18.96310117
4216,11.44325071
4217,13.6851937
4218,15.13311522
4219,18.77627259
4220,11.34983642
4221,14.33909375
4222,11.30312927
4223,11.30312927
4224,12.14385789
4225,18.21578589
4226,18.21578589
4227,11.0228864
4228,18.21578589
4229,14.2923866
4230,15.08640808
4231,18.77627259
4232,10.83605781
4233,15.27323666
4234,15.97384385
4235,21.57870134
4236,16.4409153
4237,20.50443698
4238,19.8038298
4239,20.64455842
4240,12.79775794
4241,15.4133581
4242,14.94628664
4243,20.03736553
4244,16.16067243
4245,22.18589423
4246,21.62540848
4247,24.98832393
4248,17.60859395
4249,21.4385799
4250,21.85894421
4251,24.98832298
4252,20.27090126
4253,22.32601567
4254,21.4385799
4255,19.24334405
4256,13.73190085
4257,13.73190085
4258,15.36665095
4259,19.75712265
4260,15.97384385
4261,18.82297974
4262,21.62540848
4263,27.51050885
4264,18.07566541
4265,20.3176084
4266,21.53199419
4267,25.96917399
4268,23.82064433
4269,26.76319546
4270,23.21345144
4271,25.64222302
4272,19.14992976
4273,19.14992976
4274,21.62540848
4275,27.79075267
4276,22.32601567
4277,27.09014548
4278,26.71648832
4279,25.96917304
4280,19.66370836
4281,21.34516561
4282,23.6805229
4283,27.13685263
4284,19.99065838
4285,22.97991571
4286,19.89724409
4287,19.89724409
4288,13.778608
4289,13.778608
4290,13.778608
4291,17.37505822
4292,14.89957949
4293,19.38346549
4294,19.52358692
4295,24.61466676
4296,17.37505822
4297,20.17748696
4298,20.73797271
4299,27.79075267
4300,22.69967283
4301,25.64222397
4302,26.43624449
4303,26.76319451
4304,18.02895826
4305,19.94395124
4306,20.55114413
4307,27.37038836
4308,23.35357287
4309,26.71648832
4310,28.72489559
4311,26.10929542
4312,21.62540848
4313,23.26015858
4314,22.93320951
4315,27.37038836
4316,22.04577279
4317,24.19430245
4318,21.20504417
4319,17.70200824
4320,15.97384385
4321,15.97384385
4322,16.72115818
4323,22.88650142
4324,16.16067243
4325,22.09247994
4326,22.83979427
4327,23.26015858
4328,18.1690797
4329,22.18589423
4330,22.51284425
4331,27.83745982
4332,21.76552992
4333,23.68052385
4334,23.63381575
4335,22.37272281
4336,16.06725814
4337,15.88042955
4338,16.39420816
4339,22.60625854
4340,17.0481082
4341,21.76552992
4342,21.39187275
4343,21.76552992
4344,14.71275091
4345,16.16067243
4346,16.95469391
4347,20.45772984
4348,15.03970093
4349,17.0481082
4350,15.03970093
4351,15.03970093
4352,9.201307713
4353,9.621672024
4354,9.621672024
4355,13.778608
4356,9.201307713
4357,13.07800081
4358,13.778608
4359,15.64689383
4360,9.621672024
4361,15.46006524
4362,16.25408672
4363,22.41942996
4364,16.58103674
4365,20.59785128
4366,17.32835107
4367,17.93554397
4368,9.481550587
4369,9.481550587
4370,14.47921518
4371,21.4385799
4372,16.30079387
4373,20.97150844
4374,22.79308713
4375,24.61466581
4376,17.88883682
4377,21.53199419
4378,22.13918709
4379,26.29612306
4380,20.08407267
4381,21.53199419
4382,20.59785128
4383,19.75712265
4384,13.35824368
4385,13.35824368
4386,15.88042955
4387,21.57870134
4388,15.97384385
4389,19.89724409
4390,21.57870134
4391,24.52125152
4392,16.5343296
4393,18.35590828
4394,22.83979427
4395,28.39794557
4396,23.86735148
4397,25.82905255
4398,25.2218587
4399,23.72723004
4400,18.44932257
4401,19.33675834
4402,21.57870134
4403,27.46380265
4404,22.27930852
4405,27.55721694
4406,25.36198109
4407,25.26856585
4408,20.17748696
4409,20.78467986
4410,21.81223707
4411,26.38953735
4412,20.08407267
4413,21.57870134
4414,19.24334405
4415,19.43017263
4416,13.778608
4417,13.778608
4418,13.778608
4419,19.94395124
4420,15.69360097
4421,18.35590828
4422,20.27090126
4423,22.93320856
4424,16.02055099
4425,18.40261543
4426,18.6828583
4427,26.48295259
4428,22.5595514
4429,27.60392409
4430,27.55721599
4431,27.93087316
4432,18.72956545
4433,20.36431555
4434,20.97150844
4435,26.10929542
4436,22.18589423
4437,24.38113008
4438,26.48295259
4439,31.10696002
4440,24.1943015
4441,27.5105098
4442,27.13685263
4443,32.04110293
4444,25.45539443
4445,27.32368121
4446,26.10929542
4447,25.50210158
4448,19.99065838
4449,19.99065838
4450,20.55114413
4451,25.08173727
4452,22.5595514
4453,25.59551682
4454,28.16440984
4455,31.06025287
4456,22.79308713
4457,25.22185966
4458,27.37038836
4459,34.46987451
4460,28.58477415
4461,30.45305998
4462,28.25782318
4463,27.60392314
4464,20.41102269
4465,23.12003715
4466,23.40028002
4467,26.10929542
4468,25.12844441
4469,28.77160273
4470,28.44465271
4471,28.21111698
4472,19.8038298
4473,21.85894421
4474,22.93320856
4475,26.10929447
4476,19.52358692
4477,22.09247994
4478,20.13077982
4479,20.13077982
4480,14.24567945
4481,14.24567945
4482,14.24567945
4483,14.66604377
4484,14.24567945
4485,20.17748696
4486,19.8038298
4487,23.26015858
4488,15.74030812
4489,18.77627259
4490,19.71041551
4491,25.36198014
4492,19.14992976
4493,26.90331595
4494,25.08173727
4495,24.28771579
4496,18.86968688
4497,19.99065838
4498,21.4385799
4499,27.23026692
4500,22.55955235
4501,27.55721694
4502,28.91172417
4503,29.00513846
4504,23.63381575
4505,27.93087411
4506,25.96917399
4507,33.48902445
4508,26.80990166
4509,29.89257423
4510,27.88416696
4511,26.38953735
4512,19.52358692
4513,19.29005119
4514,20.03736553
4515,25.45539538
4516,22.13918709
4517,26.62307403
4518,28.11770269
4519,31.76086006
4520,24.70808105
4521,25.40868824
4522,28.538067
4523,33.44231731
4524,29.19196704
4525,30.68659571
4526,25.87575875
4527,27.23026692
4528,22.41942996
4529,23.86735243
4530,23.91405957
4531,29.37879563
4532,24.28771674
4533,29.75245279
4534,27.88416696
4535,26.24941591
4536,21.48528704
4537,21.53199419
4538,23.54040146
4539,28.16440984
4540,22.97991571
4541,24.94161583
4542,17.42176536
4543,17.42176536
4544,16.06725814
4545,16.06725814
4546,16.06725814
4547,21.25175132
4548,16.90798676
4549,21.25175132
4550,22.27930852
4551,19.43017263
4552,16.58103674
4553,20.69126557
4554,21.53199419
4555,25.26856585
4556,22.23260138
4557,26.29612306
4558,21.15833702
4559,21.53199419
4560,18.6828583
4561,19.43017263
4562,20.03736553
4563,26.9500231
4564,22.09247994
4565,25.12844441
4566,28.58477415
4567,26.57636688
4568,23.12003715
4569,24.47454437
4570,24.98832393
4571,27.18355978
4572,22.5595514
4573,25.36198014
4574,23.49369431
4575,17.42176536
4576,16.34750101
4577,16.34750101
4578,16.25408672
4579,21.67211563
4580,17.0481082
4581,21.9523585
4582,22.09247994
4583,22.18589423
4584,18.26249399
4585,20.87809415
4586,21.39187275
4587,27.83745982
4588,22.23260138
4589,24.42783723
4590,22.51284425
4591,21.48528704
4592,14.99299379
4593,16.20737958
4594,16.02055099
4595,22.18589423
4596,17.98225111
4597,21.81223707
4598,21.76552992
4599,20.87809415
4600,14.99299379
4601,16.48762245
4602,18.07566541
4603,22.04577279
4604,14.99299379
4605,18.07566541
4606,14.99299379
4607,14.99299379
4608,9.99532919
4609,9.715086316
4610,9.715086316
4611,14.57262947
4612,9.715086316
4613,14.24567945
4614,14.57262947
4615,15.50677239
4616,9.715086316
4617,10.36898636
4618,14.24567945
4619,19.05651547
4620,14.57262947
4621,18.63615115
4622,15.50677239
4623,15.31994381
4624,9.715086316
4625,14.19897231
4626,12.33068648
4627,21.06492273
4628,16.90798676
4629,21.53199419
4630,22.32601567
4631,24.05418006
4632,17.42176536
4633,20.22419411
4634,20.831387
4635,24.38113008
4636,18.49602972
4637,21.4385799
4638,19.05651547
4639,18.30920113
4640,13.1714151
4641,13.40495083
4642,13.54507227
4643,20.73797271
4644,15.17982237
4645,19.57029407
4646,21.29845846
4647,22.69967283
4648,16.67445103
4649,18.96310117
4650,21.62540848
4651,27.46380265
4652,22.65296569
4653,25.36198109
4654,25.17515156
4655,23.26015858
4656,16.95469391
4657,19.14992976
4658,21.34516561
4659,26.20270972
4660,22.27930852
4661,27.41709551
4662,26.48295259
4663,23.82064433
4664,20.17748696
4665,20.41102269
4666,22.09247994
4667,25.96917304
4668,19.75712265
4669,22.13918709
4670,17.84212968
4671,17.65530109
4672,12.33068648
4673,12.33068648
4674,12.33068648
4675,19.52358692
4676,14.99299379
4677,19.47687978
4678,19.29005119
4679,23.35357287
4680,12.19056504
4681,12.28397933
4682,16.90798676
4683,23.6805229
4684,20.73797271
4685,24.33442294
4686,25.68893016
4687,25.2218587
4688,16.48762245
4689,18.40261543
4690,18.02895826
4691,25.31527395
4692,22.27930852
4693,25.68893016
4694,26.01588113
4695,30.49976712
4696,21.9523585
4697,25.36198014
4698,25.45539443
4699,30.49976712
4700,24.80149439
4701,27.23026692
4702,24.33442294
4703,23.40028002
4704,17.98225111
4705,17.98225111
4706,18.58944401
4707,25.17515156
4708,21.62540848
4709,25.92246684
4710,27.55721694
4711,30.59318142
4712,22.37272281
4713,23.5871086
4714,25.54880968
4715,32.18122437
4716,25.64222302
4717,26.15600162
4718,25.17515156
4719,25.08173727
4720,19.47687978
4721,20.50443698
4722,20.50443698
4723,25.73563731
4724,20.36431555
4725,25.26856585
4726,24.33442294
4727,26.62307403
4728,19.89724409
4729,20.78467986
4730,21.53199419
4731,24.10088721
4732,19.05651547
4733,19.94395124
4734,19.33675834
4735,19.33675834
4736,13.63848656
4737,13.35824368
4738,13.35824368
4739,17.84212968
4740,13.35824368
4741,19.1966369
4742,19.85053694
4743,20.97150844
4744,15.74030812
4745,19.38346549
4746,19.05651547
4747,24.7080801
4748,19.8038298
4749,25.08173822
4750,23.02662285
4751,21.57870134
4752,16.16067243
4753,19.14992976
4754,18.1690797
4755,23.44698717
4756,19.10322261
4757,25.40868824
4758,27.60392409
4759,32.50817439
4760,22.74638093
4761,26.95002405
4762,28.95843131
4763,34.5632888
4764,30.03269567
4765,31.01354573
4766,29.79915994
4767,28.49135986
4768,19.47687978
4769,19.47687978
4770,21.99906565
4771,25.64222397
4772,21.81223707
4773,25.50210158
4774,26.20270972
4775,33.76926733
4776,23.30686573
4777,23.91405862
4778,25.40868729
4779,27.88416696
4780,27.32368121
4781,30.96683858
4782,34.23633878
4783,34.84353168
4784,23.77393814
4785,24.66137391
4786,26.76319546
4787,30.92013144
4788,28.11770269
4789,31.71415291
4790,32.97524585
4791,32.4147601
4792,27.83745982
4793,28.11770269
4794,30.21952425
4795,32.83512441
4796,28.25782413
4797,29.70574565
4798,26.57636688
4799,26.66978117
4800,19.8038298
4801,19.8038298
4802,19.8038298
4803,25.92246684
4804,20.41102269
4805,24.7547882
4806,26.01588113
4807,30.96683858
4808,22.27930852
4809,24.14759435
4810,27.32368121
4811,31.15366717
4812,27.27697407
4813,29.33208848
4814,34.00280306
4815,33.86268162
4816,23.16674429
4817,24.38113008
4818,24.19430245
4819,31.2937886
4820,25.50210253
4821,31.43391004
4822,33.67585304
4823,31.80756721
4824,27.79075172
4825,29.28538134
4826,29.89257423
4827,32.13451723
4828,27.60392409
4829,29.89257423
4830,26.99673024
4831,23.54040146
4832,21.15833702
4833,21.15833702
4834,23.02662285
4835,28.538067
4836,22.69967283
4837,28.21111698
4838,28.35123842
4839,28.07099555
4840,24.80149534
4841,25.96917399
4842,28.21111698
4843,34.46987451
4844,27.09014548
4845,29.28538134
4846,27.97758125
4847,27.32368121
4848,20.9248013
4849,21.34516561
4850,22.79308713
4851,25.45539443
4852,23.54040146
4853,26.52965879
4854,26.01588113
4855,27.04343834
4856,20.64455842
4857,21.57870134
4858,22.41942996
4859,25.64222397
4860,20.36431555
4861,22.69967283
4862,20.36431555
4863,20.36431555
4864,15.31994381
4865,15.31994381
4866,15.31994381
4867,17.28164393
4868,15.31994381
4869,19.61700121
4870,17.28164393
4871,21.57870134
4872,15.31994381
4873,20.13077982
4874,21.06492273
4875,27.04343834
4876,21.06492273
4877,24.52125247
4878,24.38113008
4879,24.66137296
4880,16.11396528
4881,18.91639403
4882,20.08407267
4883,22.5595514
4884,20.9248013
4885,25.40868824
4886,26.62307403
4887,29.56562326
4888,21.29845846
4889,27.27697407
4890,26.80990261
4891,32.27463866
4892,26.48295259
4893,28.30453127
4894,25.68893016
4895,24.98832298
4896,18.40261543
4897,18.40261543
4898,20.73797271
4899,26.43624544
4900,21.53199419
4901,25.54880968
4902,26.57636688
4903,29.89257423
4904,22.23260138
4905,24.61466676
4906,28.86501702
4907,33.81597447
4908,28.91172417
4909,30.12610996
4910,29.70574565
4911,29.00513846
4912,23.91405862
4913,24.61466581
4914,25.31527395
4915,29.6590385
4916,24.61466676
4917,30.96683858
4918,32.50817439
4919,30.73330285
4920,26.06258733
4921,27.41709455
4922,28.5847732
4923,32.4147601
4924,26.10929447
4925,27.93087316
4926,25.45539443
4927,25.73563731
4928,19.14992976
4929,19.14992976
4930,19.14992976
4931,25.17515156
4932,20.9248013
4933,25.82905255
4934,26.24941686
4935,28.67818844
4936,21.06492273
4937,23.6805229
4938,25.7823454
4939,32.69500297
4940,27.83745982
4941,28.16440984
4942,31.76086006
4943,31.57403148
4944,25.08173727
4945,26.15600162
4946,24.10088816
4947,32.13451723
4948,28.44465271
4949,31.38720289
4950,34.14292449
4951,33.30219587
4952,29.47220992
4953,29.70574565
4954,27.4638017
4955,29.23867419
4956,25.36198109
4957,27.93087411
4958,26.20270972
4959,24.24100959
4960,22.32601567
4961,22.32601567
4962,22.83979427
4963,28.30453127
4964,23.16674429
4965,26.76319451
4966,27.55721694
4967,26.15600162
4968,23.44698717
4969,27.55721694
4970,28.58477415
4971,34.70341024
4972,27.60392409
4973,28.30453127
4974,25.59551587
4975,27.5105098
4976,22.09247994
4977,23.30686573
4978,22.97991571
4979,28.63148129
4980,23.72723004
4981,26.76319451
4982,28.21111698
4983,28.11770174
4984,22.27930852
4985,22.93320856
4986,23.54040146
4987,29.42550182
4988,18.35590828
4989,19.85053694
4990,18.63615115
4991,18.63615115
4992,16.5343296
4993,16.5343296
4994,16.5343296
4995,20.50443698
4996,16.5343296
4997,20.78467986
4998,22.51284425
4999,21.99906565
5000,17.98225111
5001,21.76552992
5002,21.81223707
5003,27.37038836
5004,23.16674429
5005,26.95002405
5006,21.67211563
5007,21.90565136
5008,17.42176536
5009,21.20504417
5010,21.29845846
5011,26.52965974
5012,23.07333
5013,23.91405862
5014,26.15600257
5015,27.88416696
5016,21.9523585
5017,26.71648832
5018,27.27697407
5019,28.63148034
5020,21.76552992
5021,22.27930852
5022,22.27930852
5023,22.69967283
5024,18.54273686
5025,18.54273686
5026,20.831387
5027,25.78234445
5028,22.83979427
5029,24.84820154
5030,25.82905255
5031,25.87575875
5032,21.67211563
5033,25.08173727
5034,25.96917304
5035,33.67585304
5036,28.11770269
5037,30.21952425
5038,27.23026692
5039,27.46380265
5040,22.97991571
5041,23.35357287
5042,24.24100864
5043,27.88416696
5044,24.52125152
5045,30.03269567
5046,28.30453127
5047,28.58477415
5048,24.19430245
5049,25.22185966
5050,26.10929542
5051,29.05184561
5052,24.52125152
5053,25.12844441
5054,17.84212968
5055,19.29005119
5056,16.58103674
5057,16.58103674
5058,16.58103674
5059,21.71882277
5060,17.28164393
5061,21.01821559
5062,22.60625854
5063,22.88650142
5064,18.54273686
5065,22.27930852
5066,21.85894421
5067,26.57636688
5068,22.46613711
5069,26.48295164
5070,22.23260138
5071,22.65296569
5072,18.21578684
5073,20.64455842
5074,22.23260138
5075,26.10929542
5076,20.87809415
5077,26.3428302
5078,27.97758125
5079,27.51050885
5080,22.69967283
5081,23.91405862
5082,24.7080801
5083,28.35123842
5084,23.96076577
5085,25.54880872
5086,24.00747292
5087,16.48762245
5088,15.74030812
5089,15.74030812
5090,16.48762245
5091,21.20504417
5092,16.90798676
5093,21.01821559
5094,21.62540848
5095,21.15833702
5096,17.00140105
5097,21.9523585
5098,21.4385799
5099,26.71648737
5100,21.34516561
5101,23.12003715
5102,22.79308713
5103,22.83979427
5104,16.90798676
5105,17.37505822
5106,17.18822964
5107,21.76552992
5108,17.14152249
5109,20.59785128
5110,21.20504417
5111,23.35357287
5112,16.90798676
5113,17.18822964
5114,17.14152249
5115,21.20504417
5116,16.90798676
5117,17.14152249
5118,16.90798676
5119,16.90798676
5120,9.99532919
5121,10.36898636
5122,10.36898636
5123,14.52592233
5124,10.36898636
5125,10.69593638
5126,14.52592233
5127,16.4409153
5128,10.36898636
5129,14.71275091
5130,10.69593638
5131,19.61700121
5132,14.52592233
5133,18.72956545
5134,16.4409153
5135,15.31994381
5136,10.36898636
5137,13.73190085
5138,14.71275091
5139,19.61700121
5140,10.69593638
5141,17.51517966
5142,19.61700121
5143,20.78467986
5144,14.52592233
5145,18.86968688
5146,18.72956545
5147,21.99906565
5148,16.4409153
5149,18.35590828
5150,15.31994381
5151,14.85287235
5152,10.36898636
5153,10.36898636
5154,14.2923866
5155,19.71041551
5156,16.48762245
5157,17.42176536
5158,21.39187275
5159,24.38113008
5160,14.47921518
5161,19.29005119
5162,20.45772984
5163,25.08173727
5164,21.71882277
5165,24.38113008
5166,22.23260138
5167,22.5595514
5168,16.39420816
5169,17.98225111
5170,20.27090126
5171,26.06258828
5172,20.64455842
5173,26.10929447
5174,24.56795866
5175,24.10088721
5176,18.54273686
5177,19.8038298
5178,21.76552992
5179,24.47454437
5180,18.26249399
5181,19.05651547
5182,17.32835107
5183,17.60859395
5184,12.28397933
5185,12.28397933
5186,12.28397933
5187,19.94395124
5188,14.24567945
5189,19.8038298
5190,20.59785128
5191,22.32601567
5192,16.20737958
5193,18.82297974
5194,19.1966369
5195,24.98832393
5196,21.20504417
5197,24.52125247
5198,24.10088721
5199,23.82064433
5200,16.5343296
5201,16.34750101
5202,19.47687978
5203,24.7547882
5204,20.9248013
5205,24.00747292
5206,25.36198109
5207,27.04343739
5208,21.62540848
5209,24.66137296
5210,24.75478725
5211,30.96683858
5212,23.12003715
5213,26.90331595
5214,22.37272281
5215,22.27930852
5216,16.62774389
5217,16.62774389
5218,17.28164393
5219,21.99906565
5220,21.34516561
5221,25.40868824
5222,25.82905255
5223,28.30453127
5224,22.37272281
5225,26.10929447
5226,26.66978117
5227,33.06866014
5228,25.87575875
5229,26.9033169
5230,24.1943015
5231,25.68893016
5232,19.52358692
5233,20.36431555
5234,18.77627259
5235,24.28771579
5236,20.831387
5237,24.14759435
5238,25.12844441
5239,24.1943015
5240,19.57029407
5241,19.99065838
5242,20.831387
5243,25.26856585
5244,18.30920113
5245,19.43017263
5246,18.49602972
5247,18.49602972
5248,12.61092935
5249,12.61092935
5250,12.61092935
5251,17.46847251
5252,12.61092935
5253,20.3176084
5254,20.3176084
5255,21.34516561
5256,16.30079387
5257,18.02895826
5258,20.45772984
5259,24.89490868
5260,19.38346549
5261,25.2218587
5262,22.5595514
5263,21.67211563
5264,14.99299379
5265,18.21578684
5266,15.22652951
5267,23.96076577
5268,19.00980832
5269,24.47454437
5270,24.47454532
5271,27.79075267
5272,21.06492273
5273,24.52125247
5274,24.33442294
5275,27.83745887
5276,22.93320856
5277,24.1943015
5278,23.16674429
5279,22.88650142
5280,16.39420816
5281,16.39420816
5282,18.12237255
5283,22.46613711
5284,17.98225111
5285,18.44932257
5286,27.5105098
5287,32.69500297
5288,23.54040146
5289,25.03503107
5290,25.59551587
5291,30.87342429
5292,27.79075267
5293,31.2937886
5294,32.60158868
5295,32.46146725
5296,23.30686668
5297,24.38113103
5298,27.60392409
5299,30.54647427
5300,28.30453127
5301,31.52732433
5302,34.18963164
5303,33.20878158
5304,27.13685263
5305,29.28538134
5306,31.06025287
5307,34.23633878
5308,26.57636593
5309,29.00513846
5310,25.78234445
5311,25.78234445
5312,19.29005119
5313,19.29005119
5314,19.29005119
5315,25.68893111
5316,20.36431555
5317,24.24100959
5318,25.64222397
5319,32.55488154
5320,23.6338167
5321,26.34283115
5322,26.66978117
5323,33.25548872
5324,28.16440984
5325,30.12610996
5326,32.88183156
5327,32.9285387
5328,24.05418101
5329,26.01588113
5330,27.74404553
5331,31.76086006
5332,28.0242884
5333,30.82671714
5334,32.4147601
5335,32.46146725
5336,29.70574565
5337,30.49976712
5338,29.47220992
5339,34.5632888
5340,29.00513846
5341,30.73330285
5342,29.28538134
5343,24.80149439
5344,23.12003715
5345,23.12003715
5346,24.1943015
5347,28.67818749
5348,24.00747292
5349,29.6590385
5350,29.19196704
5351,28.81830893
5352,25.36198014
5353,27.65063028
5354,29.19196704
5355,31.15366621
5356,29.19196704
5357,30.92013144
5358,29.23867419
5359,29.00513846
5360,23.07333
5361,23.77393719
5362,24.61466581
5363,29.6590385
5364,25.26856585
5365,28.77160273
5366,28.25782413
5367,28.91172417
5368,22.37272281
5369,23.54040146
5370,23.82064433
5371,27.04343739
5372,22.60625854
5373,24.10088721
5374,22.60625854
5375,22.60625854
5376,14.99299379
5377,14.99299379
5378,14.99299379
5379,19.14992976
5380,14.99299379
5381,17.51517966
5382,19.14992976
5383,22.69967283
5384,14.99299379
5385,21.01821559
5386,20.45772984
5387,26.57636688
5388,21.01821559
5389,25.92246684
5390,25.40868729
5391,24.75478725
5392,17.18822964
5393,18.44932257
5394,20.64455842
5395,25.31527395
5396,20.41102269
5397,24.47454437
5398,26.57636688
5399,28.77160273
5400,21.25175132
5401,25.54880968
5402,26.85660976
5403,32.22793152
5404,25.50210158
5405,28.25782318
5406,26.10929447
5407,25.08173727
5408,17.23493678
5409,17.23493678
5410,20.13077982
5411,24.00747387
5412,20.08407267
5413,22.97991571
5414,25.40868824
5415,29.7057447
5416,20.36431555
5417,22.79308713
5418,25.87575875
5419,29.84586708
5420,26.71648832
5421,31.15366717
5422,32.46146725
5423,31.9009815
5424,22.97991571
5425,24.00747387
5426,27.09014548
5427,33.20878158
5428,27.18355978
5429,31.01354573
5430,34.75011739
5431,33.90938876
5432,28.44465271
5433,29.79915994
5434,30.92013144
5435,34.09621735
5436,28.25782413
5437,30.03269567
5438,27.65063123
5439,27.93087411
5440,19.05651547
5441,19.05651547
5442,19.05651547
5443,24.38113008
5444,20.17748696
5445,23.82064433
5446,25.03503012
5447,31.9009815
5448,20.73797271
5449,23.5871086
5450,23.35357287
5451,29.84586708
5452,25.64222397
5453,29.56562421
5454,30.59318142
5455,30.82671714
5456,20.9248013
5457,22.83979427
5458,23.26015858
5459,25.8757597
5460,20.13077982
5461,20.13077982
5462,23.02662285
5463,32.88183156
5464,23.02662285
5465,26.9500231
5466,27.04343739
5467,35.63755316
5468,29.51891706
5469,32.36805295
5470,31.57403148
5471,30.59318142
5472,22.46613711
5473,22.46613711
5474,23.72723004
5475,29.28538134
5476,25.96917304
5477,29.05184561
5478,31.20037431
5479,36.10462461
5480,26.15600257
5481,27.97758125
5482,29.6590385
5483,37.64596042
5484,32.83512441
5485,34.75011739
5486,32.55488154
5487,32.27463866
5488,26.66978117
5489,27.60392409
5490,27.13685263
5491,30.35964569
5492,29.05184561
5493,32.60158868
5494,32.83512441
5495,31.85427435
5496,27.09014453
5497,27.79075172
5498,29.1452599
5499,31.43391004
5500,26.15600162
5501,27.18355883
5502,25.87575875
5503,25.87575875
5504,19.89724409
5505,19.89724409
5506,19.89724409
5507,23.77393719
5508,19.89724409
5509,25.92246589
5510,26.66978117
5511,27.93087316
5512,20.87809415
5513,24.94161678
5514,24.24100959
5515,29.75245279
5516,26.80990261
5517,32.46146725
5518,30.1728171
5519,30.1728171
5520,24.05418006
5521,25.54880968
5522,25.82905255
5523,32.60158868
5524,25.64222397
5525,29.37879563
5526,32.78841727
5527,34.42316737
5528,29.28538134
5529,32.32134581
5530,32.88183156
5531,37.73937472
5532,30.78001
5533,33.48902445
5534,31.66744577
5535,30.2662314
5536,23.86735148
5537,24.24100864
5538,25.50210253
5539,28.44465271
5540,25.03503107
5541,29.09855275
5542,31.76086006
5543,36.2914532
5544,26.71648832
5545,29.33208848
5546,29.6590385
5547,37.73937472
5548,32.50817439
5549,33.81597447
5550,31.15366717
5551,31.20037431
5552,27.41709551
5553,28.95843131
5554,28.77160273
5555,30.21952425
5556,29.19196704
5557,34.75011739
5558,31.62073862
5559,30.96683858
5560,26.76319451
5561,27.04343739
5562,28.72489559
5563,33.16207443
5564,27.18355883
5565,28.30453032
5566,22.65296569
5567,21.90565136
5568,20.27090126
5569,20.3176084
5570,20.3176084
5571,26.20270972
5572,21.76552992
5573,26.3895383
5574,26.9500231
5575,25.8290516
5576,21.06492273
5577,25.87575875
5578,27.27697407
5579,32.50817439
5580,27.65063123
5581,30.49976712
5582,27.23026692
5583,26.95002405
5584,23.12003715
5585,25.64222302
5586,25.8290516
5587,30.31293854
5588,27.93087411
5589,30.87342429
5590,31.76086006
5591,30.87342429
5592,26.95002405
5593,28.77160273
5594,28.58477415
5595,31.99439579
5596,27.41709551
5597,29.61233136
5598,25.59551587
5599,22.88650142
5600,21.99906565
5601,21.99906565
5602,23.12003715
5603,27.18355883
5604,23.21345144
5605,28.5847732
5606,27.32368121
5607,28.11770174
5608,24.14759435
5609,26.52965879
5610,28.11770269
5611,32.64829583
5612,27.55721694
5613,30.35964569
5614,26.48295164
5615,26.15600162
5616,20.17748696
5617,21.29845846
5618,20.55114413
5619,26.66978117
5620,22.27930852
5621,27.04343834
5622,25.64222302
5623,25.78234445
5624,20.36431555
5625,21.20504417
5626,22.79308713
5627,26.20270877
5628,20.36431555
5629,22.79308713
5630,20.36431555
5631,20.36431555
5632,15.64689383
5633,15.64689383
5634,15.64689383
5635,18.86968688
5636,15.64689383
5637,19.57029407
5638,18.86968688
5639,22.37272281
5640,15.64689383
5641,18.91639403
5642,19.57029407
5643,16.20737958
5644,18.86968688
5645,25.59551587
5646,22.37272281
5647,22.97991571
5648,15.64689383
5649,18.72956545
5650,21.15833702
5651,26.24941686
5652,21.71882277
5653,26.10929542
5654,23.82064433
5655,26.01588018
5656,21.9523585
5657,24.80149439
5658,24.84820154
5659,29.23867419
5660,22.46613711
5661,25.96917304
5662,23.16674429
5663,22.83979427
5664,16.76786532
5665,16.76786532
5666,19.47687978
5667,24.94161583
5668,20.45772984
5669,23.72723099
5670,26.48295259
5671,27.65063028
5672,20.64455842
5673,23.5871086
5674,26.10929542
5675,29.75245279
5676,24.42783723
5677,28.91172417
5678,27.09014453
5679,26.57636593
5680,22.41942996
5681,23.96076577
5682,26.66978117
5683,32.08781008
5684,27.55721694
5685,31.15366717
5686,32.83512441
5687,31.57403148
5688,25.54880872
5689,26.24941591
5690,28.49135891
5691,32.08781008
5692,25.03503012
5693,28.21111698
5694,24.94161583
5695,24.75478725
5696,19.29005119
5697,19.29005119
5698,19.29005119
5699,25.73563731
5700,21.25175132
5701,25.17515251
5702,25.8757597
5703,28.30453127
5704,21.53199419
5705,22.23260138
5706,26.01588113
5707,30.92013144
5708,28.44465271
5709,30.96683858
5710,30.2662314
5711,30.31293854
5712,22.41942996
5713,23.68052385
5714,25.50210253
5715,32.36805295
5716,27.5105098
5717,29.89257423
5718,33.11536729
5719,36.19803891
5720,27.69733838
5721,27.88416696
5722,29.1452599
5723,36.01121032
5724,29.75245279
5725,32.36805295
5726,28.86501702
5727,28.30453127
5728,24.42783818
5729,24.89490963
5730,26.3895383
5731,30.03269567
5732,27.04343834
5733,30.82671714
5734,30.35964569
5735,35.21718885
5736,27.55721694
5737,28.91172417
5738,32.9285387
5739,38.86034621
5740,34.00280306
5741,35.49743172
5742,31.76086006
5743,32.4147601
5744,26.15600257
5745,28.538067
5746,27.55721694
5747,33.20878158
5748,29.89257423
5749,33.25548872
5750,33.67585304
5751,33.16207443
5752,26.85660976
5753,28.16440984
5754,29.61233136
5755,32.13451723
5756,25.50210253
5757,27.97758125
5758,25.68893111
5759,25.68893111
5760,19.61700121
5761,19.61700121
5762,19.61700121
5763,23.82064528
5764,19.61700121
5765,24.05418006
5766,24.80149534
5767,29.98598852
5768,21.48528704
5769,25.12844536
5770,24.61466581
5771,29.37879563
5772,25.2685668
5773,30.35964569
5774,29.79915994
5775,30.21952425
5776,21.9523585
5777,24.10088816
5778,23.96076577
5779,30.12610996
5780,26.01588113
5781,32.18122437
5782,31.66744577
5783,36.19803891
5784,28.25782413
5785,31.43391004
5786,31.34049575
5787,38.29986046
5788,32.27463866
5789,33.25548872
5790,33.5357316
5791,32.60158868
5792,24.28771579
5793,24.28771579
5794,25.8757597
5795,28.67818844
5796,23.96076672
5797,28.91172417
5798,31.52732433
5799,36.05791747
5800,27.09014548
5801,29.37879563
5802,29.75245279
5803,38.29986046
5804,34.51658166
5805,36.24474605
5806,33.72256018
5807,33.90938876
5808,28.95843131
5809,29.84586708
5810,31.34049575
5811,35.26389599
5812,30.73330285
5813,35.6842603
5814,31.24708146
5815,31.52732433
5816,27.13685263
5817,28.35123842
5818,29.37879563
5819,32.13451723
5820,27.88416696
5821,29.84586708
5822,25.12844536
5823,25.31527395
5824,23.07333
5825,23.07333
5826,23.07333
5827,28.25782413
5828,24.28771579
5829,29.09855275
5830,29.1452599
5831,28.95843131
5832,24.7080801
5833,28.86501702
5834,27.83745887
5835,30.78001
5836,29.56562421
5837,33.44231731
5838,29.28538134
5839,29.05184561
5840,25.40868824
5841,28.07099555
5842,28.0242884
5843,33.16207443
5844,30.1728171
5845,34.00280306
5846,34.89023883
5847,31.2937886
5848,27.41709551
5849,29.33208848
5850,29.33208848
5851,30.21952425
5852,26.52965974
5853,28.63148129
5854,27.97758125
5855,24.10088721
5856,22.32601567
5857,22.32601567
5858,23.77393719
5859,28.81830988
5860,23.07333
5861,28.81830988
5862,29.37879563
5863,29.28538134
5864,24.98832298
5865,26.76319451
5866,28.86501702
5867,34.32975308
5868,28.30453127
5869,30.1728171
5870,28.63148129
5871,26.71648737
5872,22.5595514
5873,23.16674429
5874,23.16674429
5875,28.11770269
5876,24.66137296
5877,28.0242884
5878,28.81830988
5879,27.04343739
5880,17.98225111
5881,18.86968688
5882,20.41102269
5883,23.96076577
5884,18.1690797
5885,20.69126557
5886,18.1690797
5887,18.1690797
5888,15.88042955
5889,16.25408672
5890,16.25408672
5891,19.52358692
5892,16.25408672
5893,20.22419411
5894,19.52358692
5895,19.43017263
5896,15.88042955
5897,20.64455842
5898,21.4385799
5899,27.88416696
5900,22.13918709
5901,25.73563731
5902,22.88650142
5903,23.49369431
5904,17.93554397
5905,20.9248013
5906,21.9523585
5907,26.66978117
5908,22.88650237
5909,27.37038836
5910,27.5105098
5911,26.10929447
5912,23.54040146
5913,25.22185966
5914,26.48295259
5915,28.30453127
5916,22.32601567
5917,24.47454437
5918,22.41942996
5919,22.27930852
5920,17.65530109
5921,17.65530109
5922,21.85894421
5923,26.90331595
5924,21.85894421
5925,26.34283115
5926,27.32368121
5927,26.57636688
5928,23.54040146
5929,25.31527395
5930,27.60392409
5931,30.54647427
5932,26.34283115
5933,29.79915994
5934,26.85660881
5935,26.80990261
5936,23.82064433
5937,24.10088721
5938,26.20270972
5939,31.20037431
5940,26.76319546
5941,33.30219587
5942,30.40635283
5943,28.77160273
5944,23.49369431
5945,24.61466581
5946,24.52125152
5947,29.89257423
5948,23.63381575
5949,24.94161583
5950,23.16674524
5951,23.35357383
5952,19.43017263
5953,19.43017263
5954,19.43017263
5955,25.87575875
5956,21.99906565
5957,26.10929542
5958,25.87575875
5959,27.27697407
5960,20.831387
5961,24.14759435
5962,25.73563731
5963,30.96683858
5964,27.79075267
5965,29.93928138
5966,28.16440889
5967,28.77160273
5968,23.77393719
5969,24.89490868
5970,25.68893111
5971,32.46146725
5972,27.41709551
5973,30.59318142
5974,34.5632888
5975,33.11536729
5976,29.42550277
5977,31.57403148
5978,30.49976712
5979,30.82671714
5980,27.41709551
5981,29.93928138
5982,27.69733838
5983,25.8757597
5984,23.16674524
5985,23.16674524
5986,24.66137391
5987,27.83745982
5988,25.31527395
5989,28.67818844
5990,29.47220992
5991,29.42550277
5992,25.08173822
5993,28.35123842
5994,30.40635283
5995,34.6567031
5996,28.11770269
5997,30.03269567
5998,26.95002405
5999,28.0242884
6000,23.02662285
6001,24.80149534
6002,24.42783723
6003,29.75245279
6004,26.06258828
6005,29.84586708
6006,29.09855275
6007,28.77160273
6008,22.41942996
6009,23.12003715
6010,24.84820154
6011,28.16440984
6012,16.5343296
6013,19.29005119
6014,16.86127962
6015,16.86127962
6016,15.17982237
6017,15.64689383
6018,15.64689383
6019,18.58944401
6020,15.64689383
6021,21.25175132
6022,19.10322261
6023,21.20504417
6024,16.39420816
6025,20.3176084
6026,21.85894421
6027,25.64222302
6028,20.3176084
6029,25.03503107
6030,21.81223707
6031,22.13918709
6032,17.74871538
6033,20.03736553
6034,21.34516561
6035,24.70808105
6036,21.34516561
6037,26.99673119
6038,25.68893111
6039,27.69733838
6040,21.48528704
6041,26.3428302
6042,25.87575875
6043,30.63988856
6044,22.5595514
6045,24.14759435
6046,22.69967283
6047,22.09247994
6048,18.58944401
6049,18.58944401
6050,20.08407267
6051,23.35357287
6052,20.78467986
6053,24.7080801
6054,24.80149439
6055,27.32368026
6056,21.53199419
6057,23.5871086
6058,26.3428302
6059,33.11536729
6060,27.69733838
6061,29.28538134
6062,26.57636688
6063,26.76319546
6064,21.9523585
6065,22.37272281
6066,24.38113008
6067,27.65063123
6068,24.14759435
6069,29.09855275
6070,26.24941686
6071,24.75478725
6072,21.48528704
6073,22.93320856
6074,24.1943015
6075,26.85660976
6076,21.01821559
6077,24.14759435
6078,14.94628664
6079,15.22652951
6080,14.8061652
6081,14.8061652
6082,14.8061652
6083,19.33675834
6084,15.31994381
6085,20.50443698
6086,20.17748696
6087,20.55114413
6088,16.4409153
6089,19.8038298
6090,20.45772984
6091,24.84820154
6092,21.25175132
6093,25.2218587
6094,21.53199419
6095,21.11162988
6096,17.18822964
6097,19.43017263
6098,20.22419411
6099,23.82064433
6100,21.29845846
6101,25.315273
6102,27.32368121
6103,25.40868824
6104,20.78467986
6105,22.74637998
6106,22.51284425
6107,26.10929542
6108,21.01821559
6109,23.86735148
6110,20.69126557
6111,15.22652951
6112,15.08640808
6113,15.08640808
6114,15.46006524
6115,20.50443698
6116,16.67445103
6117,20.69126557
6118,21.71882277
6119,21.81223707
6120,17.46847251
6121,20.22419411
6122,20.78467986
6123,27.37038836
6124,21.25175132
6125,22.97991571
6126,21.29845846
6127,21.01821559
6128,15.08640808
6129,15.46006524
6130,16.67445103
6131,21.71882277
6132,17.46847251
6133,20.78467986
6134,21.25175132
6135,21.29845846
6136,15.08640808
6137,16.67445103
6138,17.46847251
6139,21.25175132
6140,15.08640808
6141,17.46847251
6142,15.08640808
6143,15.08640808
6144,10.78935067
6145,10.78935067
6146,10.78935067
6147,11.0228864
6148,10.78935067
6149,14.61933662
6150,11.0228864
6151,16.48762245
6152,10.78935067
6153,14.89957949
6154,14.61933662
6155,18.54273686
6156,11.0228864
6157,19.10322261
6158,16.48762245
6159,16.20737958
6160,10.78935067
6161,13.91872943
6162,14.89957949
6163,17.60859395
6164,14.61933662
6165,19.24334405
6166,18.54273686
6167,20.55114413
6168,11.0228864
6169,18.54273686
6170,19.10322261
6171,21.34516561
6172,16.48762245
6173,19.10322261
6174,16.20737958
6175,15.22652951
6176,10.78935067
6177,10.78935067
6178,13.91872943
6179,14.66604377
6180,14.89957949
6181,18.21578684
6182,17.60859395
6183,20.9248013
6184,14.61933662
6185,17.51517966
6186,19.24334405
6187,23.26015858
6188,18.54273686
6189,24.89490963
6190,20.55114413
6191,18.58944401
6192,11.0228864
6193,16.86127962
6194,18.54273686
6195,20.64455842
6196,19.10322261
6197,22.79308713
6198,21.34516561
6199,21.34516561
6200,16.48762245
6201,17.74871538
6202,19.10322261
6203,22.18589423
6204,16.20737958
6205,18.96310117
6206,15.55347953
6207,15.36665095
6208,10.78935067
6209,10.78935067
6210,10.78935067
6211,15.17982237
6212,14.47921518
6213,19.38346549
6214,16.4409153
6215,22.32601567
6216,15.50677239
6217,18.07566541
6218,19.29005119
6219,27.09014548
6220,21.4385799
6221,24.75478725
6222,23.26015858
6223,23.40028002
6224,15.9271367
6225,17.79542253
6226,18.63615115
6227,26.10929542
6228,20.97150844
6229,24.52125152
6230,26.80990261
6231,25.78234445
6232,22.37272281
6233,24.42783723
6234,24.94161583
6235,29.70574565
6236,22.18589423
6237,25.40868729
6238,22.69967283
6239,21.57870134
6240,15.88042955
6241,15.88042955
6242,15.46006524
6243,21.20504417
6244,19.29005119
6245,22.97991571
6246,24.24100864
6247,27.74404458
6248,20.22419411
6249,23.44698717
6250,26.20270972
6251,31.9009815
6252,25.68893111
6253,27.46380265
6254,24.47454437
6255,23.82064433
6256,19.47687978
6257,21.25175132
6258,21.15833702
6259,26.29612306
6260,22.37272281
6261,26.15600162
6262,26.01588018
6263,25.68893016
6264,19.52358692
6265,20.22419411
6266,20.97150844
6267,25.36198014
6268,18.77627259
6269,20.73797271
6270,19.33675834
6271,19.33675834
6272,11.91032217
6273,11.91032217
6274,11.91032217
6275,16.5343296
6276,11.91032217
6277,18.77627259
6278,19.57029407
6279,22.51284425
6280,15.03970093
6281,18.96310117
6282,19.8038298
6283,24.66137296
6284,19.33675834
6285,23.6805229
6286,23.6805229
6287,23.54040146
6288,15.31994381
6289,18.6828583
6290,18.30920113
6291,24.66137296
6292,19.10322261
6293,25.08173822
6294,26.24941686
6295,27.65063123
6296,21.39187275
6297,23.68052385
6298,25.54880968
6299,30.12610996
6300,24.75478725
6301,26.90331595
6302,24.47454437
6303,23.96076577
6304,16.02055099
6305,16.02055099
6306,17.79542253
6307,22.09247994
6308,18.35590828
6309,21.01821559
6310,26.10929542
6311,31.48061719
6312,20.69126557
6313,22.93320951
6314,24.33442294
6315,28.538067
6316,26.62307403
6317,29.42550277
6318,28.63148034
6319,29.75245279
6320,22.5595514
6321,23.49369431
6322,25.03503107
6323,30.45305998
6324,24.94161678
6325,31.24708146
6326,31.48061719
6327,30.63988856
6328,24.38113008
6329,25.36198014
6330,27.69733838
6331,30.40635283
6332,23.6805229
6333,27.04343739
6334,23.63381575
6335,23.91405862
6336,16.58103674
6337,16.58103674
6338,16.58103674
6339,21.01821559
6340,18.1690797
6341,22.37272281
6342,18.6828583
6343,26.85660881
6344,21.76552992
6345,26.38953735
6346,26.66978117
6347,30.68659571
6348,26.9033169
6349,30.31293854
6350,27.93087411
6351,28.58477415
6352,24.00747387
6353,25.45539538
6354,26.57636688
6355,31.57403148
6356,27.37038836
6357,33.021953
6358,32.69500297
6359,30.12610996
6360,26.71648832
6361,28.538067
6362,28.86501702
6363,31.94768864
6364,24.80149439
6365,27.18355883
6366,27.09014453
6367,22.04577279
6368,20.87809415
6369,20.87809415
6370,21.39187275
6371,26.48295259
6372,21.11162988
6373,26.80990166
6374,25.87575875
6375,25.73563731
6376,22.27930852
6377,24.47454437
6378,26.06258828
6379,32.83512441
6380,27.09014548
6381,29.23867419
6382,26.95002405
6383,27.37038836
6384,20.17748696
6385,19.99065838
6386,21.4385799
6387,25.92246684
6388,22.37272281
6389,25.40868729
6390,26.29612401
6391,25.73563731
6392,18.44932257
6393,20.45772984
6394,21.48528704
6395,25.50210158
6396,18.54273686
6397,21.67211563
6398,18.54273686
6399,18.54273686
6400,14.38580089
6401,14.38580089
6402,14.38580089
6403,18.26249399
6404,14.38580089
6405,18.63615115
6406,18.26249399
6407,20.41102269
6408,14.38580089
6409,19.24334405
6410,21.01821559
6411,25.92246684
6412,20.73797271
6413,23.72723004
6414,23.82064433
6415,24.14759435
6416,16.90798676
6417,17.28164393
6418,20.17748696
6419,25.31527395
6420,20.9248013
6421,25.40868824
6422,26.66978117
6423,28.72489559
6424,21.81223707
6425,23.49369431
6426,26.20270972
6427,30.31293854
6428,23.49369431
6429,25.96917304
6430,24.10088721
6431,23.12003715
6432,17.51517966
6433,17.51517966
6434,19.66370836
6435,24.38113008
6436,19.00980832
6437,23.49369431
6438,25.73563826
6439,27.4638017
6440,21.90565136
6441,23.86735243
6442,27.5105098
6443,32.50817439
6444,28.16440984
6445,30.96683858
6446,28.67818749
6447,27.51050885
6448,23.21345239
6449,24.24100959
6450,23.86735148
6451,29.00513846
6452,25.08173822
6453,32.13451723
6454,30.21952425
6455,29.98598852
6456,24.24100864
6457,26.01588018
6458,25.54880872
6459,28.44465271
6460,23.5871086
6461,24.98832298
6462,23.35357287
6463,23.91405862
6464,18.07566541
6465,18.07566541
6466,18.07566541
6467,23.77393814
6468,19.94395124
6469,23.77393719
6470,24.56795961
6471,27.23026597
6472,20.73797271
6473,23.26015858
6474,24.28771579
6475,32.88183156
6476,28.35123842
6477,32.13451723
6478,32.04110293
6479,31.85427435
6480,23.30686668
6481,25.64222397
6482,25.92246684
6483,32.74171012
6484,27.09014548
6485,29.6590385
6486,31.15366717
6487,36.10462461
6488,29.00513846
6489,31.99439579
6490,32.97524585
6491,36.38486749
6492,31.15366717
6493,33.021953
6494,29.42550277
6495,28.91172417
6496,24.42783818
6497,24.42783818
6498,25.68893111
6499,30.1728171
6500,27.23026692
6501,31.76086006
6502,31.48061719
6503,36.38486749
6504,27.09014548
6505,29.1452599
6506,30.40635283
6507,34.28304593
6508,29.84586708
6509,32.22793152
6510,29.23867419
6511,29.1452599
6512,23.96076577
6513,26.52965974
6514,25.54880968
6515,30.92013144
6516,26.43624544
6517,31.2937886
6518,30.31293854
6519,30.45305998
6520,23.12003715
6521,24.89490868
6522,25.64222302
6523,28.81830988
6524,22.5595514
6525,25.12844441
6526,22.83979427
6527,22.83979427
6528,19.14992976
6529,19.14992976
6530,19.14992976
6531,20.9248013
6532,19.14992976
6533,25.2685668
6534,23.5871086
6535,27.04343739
6536,20.55114413
6537,24.98832298
6538,26.15600257
6539,29.79915994
6540,24.00747292
6541,30.68659571
6542,29.70574565
6543,28.44465271
6544,22.93320856
6545,24.75478725
6546,24.98832298
6547,29.93928138
6548,25.96917399
6549,30.40635283
6550,30.2662314
6551,32.04110293
6552,25.08173727
6553,25.315273
6554,28.16440984
6555,36.75852466
6556,29.42550277
6557,32.13451723
6558,30.35964569
6559,29.09855275
6560,22.51284425
6561,22.51284425
6562,24.05418101
6563,28.538067
6564,24.89490963
6565,30.03269567
6566,31.2937886
6567,33.81597447
6568,29.1452599
6569,27.97758125
6570,32.50817439
6571,39.23400338
6572,34.42316737
6573,35.49743172
6574,31.2937886
6575,32.13451723
6576,28.58477415
6577,29.23867419
6578,29.23867419
6579,33.20878158
6580,29.84586708
6581,34.6567031
6582,33.06866014
6583,30.35964569
6584,26.48295164
6585,27.55721599
6586,29.05184561
6587,33.16207443
6588,26.76319451
6589,29.05184561
6590,23.96076577
6591,23.91405862
6592,21.06492273
6593,21.06492273
6594,21.06492273
6595,27.55721599
6596,23.35357287
6597,27.32368121
6598,27.79075172
6599,26.3428302
6600,22.65296569
6601,26.80990166
6602,27.88416696
6603,32.69500297
6604,28.21111698
6605,31.62073862
6606,27.74404458
6607,27.97758125
6608,24.10088721
6609,26.80990166
6610,25.50210158
6611,32.08781008
6612,28.53806605
6613,31.66744577
6614,34.00280306
6615,32.60158868
6616,27.93087411
6617,29.42550277
6618,29.93928138
6619,33.11536729
6620,28.72489559
6621,31.20037431
6622,28.16440889
6623,23.6805229
6624,21.99906565
6625,21.99906565
6626,22.51284425
6627,28.02428745
6628,23.54040146
6629,27.32368121
6630,28.49135986
6631,27.83745982
6632,23.35357287
6633,26.62307308
6634,26.9033169
6635,32.88183156
6636,27.46380265
6637,29.6590385
6638,27.79075172
6639,27.93087316
6640,20.64455842
6641,21.4385799
6642,21.71882277
6643,26.71648832
6644,22.09247994
6645,26.29612401
6646,25.96917399
6647,26.80990166
6648,20.831387
6649,22.74637998
6650,22.37272281
6651,26.43624544
6652,20.831387
6653,22.37272281
6654,20.831387
6655,20.831387
6656,14.75945806
6657,14.75945806
6658,14.75945806
6659,18.82297974
6660,14.75945806
6661,18.54273686
6662,18.82297974
6663,22.51284425
6664,14.75945806
6665,18.35590828
6666,18.54273686
6667,24.80149439
6668,18.82297974
6669,15.31994381
6670,22.51284425
6671,22.09247994
6672,14.75945806
6673,18.30920113
6674,20.64455842
6675,25.50210253
6676,20.9248013
6677,25.03503107
6678,25.92246684
6679,29.19196704
6680,21.01821559
6681,23.6805229
6682,22.97991571
6683,30.73330285
6684,24.24100864
6685,26.85660881
6686,24.47454437
6687,23.44698717
6688,16.72115818
6689,16.67445103
6690,17.74871538
6691,24.33442294
6692,20.59785128
6693,23.96076577
6694,25.59551682
6695,28.21111603
6696,21.29845846
6697,23.49369431
6698,25.22185966
6699,28.11770269
6700,26.57636688
6701,29.28538134
6702,29.47220992
6703,27.88416601
6704,21.53199419
6705,21.90565136
6706,25.73563826
6707,30.35964569
6708,23.6805229
6709,29.09855275
6710,30.82671714
6711,28.21111698
6712,24.47454437
6713,25.50210158
6714,26.20270877
6715,31.52732433
6716,25.17515156
6717,26.80990166
6718,24.10088721
6719,24.38113008
6720,17.70200824
6721,17.65530109
6722,17.65530109
6723,24.52125152
6724,20.08407267
6725,25.54880968
6726,24.66137391
6727,27.93087411
6728,19.75712265
6729,19.43017263
6730,24.75478725
6731,30.2662314
6732,25.59551682
6733,27.93087411
6734,29.14525895
6735,29.33208753
6736,22.32601567
6737,24.00747292
6738,23.91405862
6739,32.97524585
6740,28.81830988
6741,31.66744577
6742,33.67585304
6743,36.71181751
6744,29.51891706
6745,31.15366717
6746,32.04110293
6747,36.8052318
6748,30.82671714
6749,33.44231731
6750,30.49976712
6751,29.75245279
6752,24.00747292
6753,24.1943015
6754,25.45539538
6755,28.77160273
6756,27.23026692
6757,30.82671714
6758,30.78001
6759,36.94535324
6760,26.15600257
6761,29.05184561
6762,30.07940281
6763,37.50583899
6764,32.55488154
6765,31.15366717
6766,32.08781008
6767,32.83512441
6768,26.57636593
6769,27.13685263
6770,27.37038836
6771,33.021953
6772,27.27697407
6773,31.99439579
6774,31.94768864
6775,32.78841727
6776,27.04343834
6777,27.79075267
6778,28.0242884
6779,30.68659571
6780,25.96917399
6781,26.71648832
6782,26.24941686
6783,26.24941686
6784,19.71041551
6785,19.71041551
6786,19.71041551
6787,22.60625854
6788,19.71041551
6789,25.40868824
6790,24.80149439
6791,28.25782413
6792,22.04577279
6793,24.56795961
6794,25.31527395
6795,29.6590385
6796,24.89490963
6797,28.538067
6798,29.05184561
6799,27.93087411
6800,21.01821559
6801,23.40028002
6802,23.30686573
6803,29.05184561
6804,25.68893016
6805,32.46146725
6806,33.67585304
6807,35.26389599
6808,28.67818844
6809,31.85427435
6810,30.35964569
6811,36.71181751
6812,31.06025287
6813,32.74171012
6814,31.24708146
6815,30.31293854
6816,23.77393719
6817,23.77393719
6818,24.94161583
6819,29.42550277
6820,25.73563826
6821,28.49135986
6822,31.38720289
6823,34.75011739
6824,26.9033169
6825,28.86501702
6826,27.51050885
6827,35.12377455
6828,33.44231731
6829,35.31060314
6830,33.76926733
6831,34.23633878
6832,29.61233136
6833,30.92013144
6834,30.21952425
6835,36.94535324
6836,31.24708146
6837,36.33816034
6838,33.86268162
6839,30.54647427
6840,26.34283115
6841,29.09855275
6842,30.78001
6843,34.42316737
6844,29.1452599
6845,30.63988856
6846,26.9033169
6847,27.23026692
6848,24.56795866
6849,24.56795866
6850,24.56795866
6851,29.61233136
6852,25.12844536
6853,30.40635283
6854,30.73330285
6855,30.40635283
6856,25.92246684
6857,30.03269567
6858,28.72489559
6859,31.66744577
6860,31.01354573
6861,34.14292449
6862,30.2662314
6863,30.21952425
6864,25.8290516
6865,29.05184561
6866,29.42550277
6867,34.0495102
6868,30.92013144
6869,34.00280306
6870,34.14292449
6871,26.71648832
6872,26.01588113
6873,26.62307403
6874,27.65063123
6875,29.37879563
6876,26.29612401
6877,28.21111698
6878,26.85660976
6879,23.77393814
6880,21.90565136
6881,21.90565136
6882,23.0266238
6883,27.27697407
6884,23.49369526
6885,28.0242884
6886,28.11770269
6887,27.41709551
6888,23.63381575
6889,25.7823454
6890,27.88416696
6891,34.60999595
6892,27.18355978
6893,28.81830988
6894,27.97758125
6895,27.97758125
6896,22.65296569
6897,22.79308713
6898,23.35357287
6899,27.69733838
6900,24.38113008
6901,27.97758125
6902,27.93087411
6903,27.69733838
6904,20.36431555
6905,21.34516561
6906,21.39187275
6907,24.47454532
6908,20.64455842
6909,21.71882277
6910,20.64455842
6911,20.64455842
6912,17.98225111
6913,17.98225111
6914,17.98225111
6915,21.25175132
6916,17.98225111
6917,21.62540848
6918,21.25175132
6919,21.71882277
6920,17.98225111
6921,22.60625854
6922,22.18589423
6923,28.21111698
6924,23.68052385
6925,27.13685263
6926,24.28771579
6927,24.38113103
6928,19.14992976
6929,22.27930852
6930,23.72723004
6931,27.93087411
6932,23.21345144
6933,27.09014548
6934,28.49135986
6935,28.44465271
6936,23.96076672
6937,25.22185966
6938,28.67818844
6939,27.09014453
6940,23.77393719
6941,24.38113008
6942,24.24100959
6943,24.42783818
6944,19.43017263
6945,19.43017263
6946,23.02662285
6947,27.09014548
6948,24.24100864
6949,25.78234445
6950,28.16440984
6951,27.93087316
6952,23.35357287
6953,26.20270972
6954,27.55721694
6955,29.33208848
6956,25.64222397
6957,32.32134581
6958,29.23867419
6959,29.00513846
6960,22.04577374
6961,22.79308808
6962,27.79075267
6963,33.25548872
6964,28.86501702
6965,32.55488154
6966,27.69733743
6967,29.1452599
6968,23.5871086
6969,24.61466581
6970,24.56795866
6971,29.09855275
6972,23.96076577
6973,25.96917399
6974,23.6338167
6975,23.91405957
6976,19.85053694
6977,19.85053694
6978,19.85053694
6979,27.09014548
6980,23.07333
6981,27.46380265
6982,27.23026692
6983,28.72489559
6984,23.6805229
6985,25.92246589
6986,27.13685168
6987,32.64829583
6988,28.44465271
6989,32.83512441
6990,28.30453127
6991,29.00513846
6992,25.08173822
6993,26.71648832
6994,27.65063123
6995,33.06866014
6996,28.67818844
6997,31.2937886
6998,33.95609591
6999,33.72256018
7000,30.07940281
7001,31.24708146
7002,31.34049575
7003,29.37879563
7004,26.71648832
7005,28.63148129
7006,27.41709551
7007,25.22185966
7008,22.83979522
7009,22.83979522
7010,24.28771674
7011,28.49135986
7012,24.66137391
7013,28.0242884
7014,29.56562421
7015,28.35123842
7016,24.70808105
7017,28.11770269
7018,30.31293854
7019,35.45072457
7020,25.54880968
7021,27.41709551
7022,24.56795866
7023,23.54040146
7024,21.4385799
7025,22.5595514
7026,22.97991571
7027,27.69733838
7028,24.00747292
7029,27.83745982
7030,28.538067
7031,27.88416696
7032,22.51284425
7033,23.21345144
7034,24.7080801
7035,29.1452599
7036,19.47687978
7037,21.57870134
7038,19.75712265
7039,19.75712265
7040,17.5618868
7041,17.60859395
7042,17.60859395
7043,21.11162988
7044,17.60859395
7045,22.60625854
7046,22.27930852
7047,23.16674429
7048,19.10322261
7049,21.76552992
7050,23.54040146
7051,26.80990166
7052,23.44698717
7053,28.35123842
7054,22.74637998
7055,23.21345144
7056,18.77627259
7057,22.27930852
7058,22.27930852
7059,28.44465271
7060,24.1943015
7061,28.16440984
7062,27.37038741
7063,28.67818844
7064,24.05418006
7065,27.41709551
7066,28.81830988
7067,30.54647427
7068,24.42783723
7069,24.47454437
7070,24.66137391
7071,24.47454437
7072,20.36431555
7073,20.36431555
7074,22.27930852
7075,26.10929542
7076,20.73797271
7077,26.20270877
7078,28.0242884
7079,28.67818844
7080,24.14759435
7081,24.05418006
7082,27.69733743
7083,34.79682453
7084,29.19196704
7085,30.59318142
7086,28.30453127
7087,27.46380265
7088,22.79308713
7089,24.24100959
7090,24.98832393
7091,29.05184561
7092,24.66137391
7093,29.61233136
7094,28.35123842
7095,27.88416696
7096,23.6805229
7097,24.84820154
7098,26.24941686
7099,27.93087411
7100,20.41102269
7101,22.37272281
7102,18.02895826
7103,18.02895826
7104,17.00140105
7105,17.00140105
7106,17.00140105
7107,22.23260138
7108,17.18822964
7109,22.65296569
7110,22.37272281
7111,21.57870134
7112,17.98225111
7113,22.27930852
7114,22.18589423
7115,28.21111603
7116,23.82064433
7117,28.25782413
7118,23.16674429
7119,23.44698717
7120,18.86968688
7121,20.78467986
7122,21.85894421
7123,28.07099555
7124,23.16674429
7125,26.9500231
7126,29.75245279
7127,28.86501702
7128,23.72723004
7129,25.59551682
7130,25.59551682
7131,29.00513846
7132,22.13918709
7133,27.18355978
7134,22.46613711
7135,13.63848656
7136,13.26482939
7137,13.26482939
7138,14.01214372
7139,18.26249399
7140,13.45165798
7141,19.71041551
7142,18.72956545
7143,19.33675834
7144,15.64689383
7145,17.79542253
7146,19.75712265
7147,24.38113103
7148,19.33675834
7149,21.20504417
7150,19.14992976
7151,19.29005119
7152,13.54507227
7153,14.2923866
7154,14.2923866
7155,18.96310117
7156,15.9271367
7157,19.71041551
7158,19.61700121
7159,19.43017263
7160,13.54507227
7161,14.2923866
7162,15.9271367
7163,19.61700121
7164,13.54507227
7165,15.9271367
7166,13.54507227
7167,13.54507227
7168,11.16300783
7169,11.48995785
7170,11.48995785
7171,15.55347953
7172,11.48995785
7173,16.02055099
7174,15.55347953
7175,11.91032217
7176,11.16300783
7177,15.64689383
7178,16.02055099
7179,20.41102269
7180,15.55347953
7181,20.41102269
7182,11.91032217
7183,15.4133581
7184,11.48995785
7185,14.57262947
7186,15.64689383
7187,19.29005119
7188,16.02055099
7189,20.36431555
7190,20.41102269
7191,19.05651547
7192,15.55347953
7193,19.43017263
7194,20.41102269
7195,21.81223707
7196,11.91032217
7197,19.33675834
7198,15.4133581
7199,14.89957949
7200,11.48995785
7201,11.48995785
7202,14.71275091
7203,19.85053694
7204,16.20737958
7205,19.94395124
7206,20.59785128
7207,19.71041551
7208,16.76786532
7209,19.43017263
7210,21.29845846
7211,27.55721694
7212,22.32601567
7213,25.45539538
7214,23.02662285
7215,22.13918709
7216,16.95469391
7217,18.21578684
7218,19.66370836
7219,25.73563826
7220,21.20504417
7221,26.3895383
7222,23.35357287
7223,23.49369431
7224,16.76786532
7225,17.46847251
7226,20.36431555
7227,24.33442389
7228,18.12237255
7229,20.08407267
7230,17.5618868
7231,18.02895826
7232,12.89117223
7233,12.6576365
7234,12.6576365
7235,19.61700121
7236,15.9271367
7237,20.69126557
7238,19.99065838
7239,21.20504417
7240,17.00140105
7241,18.96310117
7242,20.13077982
7243,26.62307403
7244,22.13918709
7245,26.01588113
7246,23.12003715
7247,23.6805229
7248,17.00140105
7249,18.91639403
7250,19.85053694
7251,26.10929542
7252,21.67211563
7253,25.36198014
7254,27.13685263
7255,26.52965974
7256,23.26015858
7257,25.17515156
7258,25.7823454
7259,30.1728171
7260,23.54040146
7261,26.10929447
7262,23.07333
7263,22.74637998
7264,17.32835107
7265,17.32835107
7266,18.63615115
7267,22.83979427
7268,20.87809415
7269,25.59551682
7270,26.57636688
7271,27.04343739
7272,21.76552992
7273,24.28771674
7274,27.32368121
7275,29.84586708
7276,22.88650142
7277,24.7080801
7278,21.85894421
7279,23.12003715
7280,15.4133581
7281,15.46006524
7282,14.89957949
7283,21.53199419
7284,19.29005119
7285,22.79308713
7286,23.63381575
7287,23.91405862
7288,17.93554397
7289,18.21578684
7290,20.45772984
7291,23.6805229
7292,17.32835107
7293,19.24334405
7294,17.23493678
7295,17.23493678
7296,12.09715075
7297,12.09715075
7298,12.09715075
7299,17.18822964
7300,12.09715075
7301,20.17748696
7302,20.3176084
7303,19.8038298
7304,16.11396528
7305,19.52358692
7306,20.55114413
7307,25.68893016
7308,21.06492273
7309,25.45539443
7310,21.90565136
7311,22.09247994
7312,16.76786532
7313,19.33675834
7314,18.02895826
7315,25.03503012
7316,20.55114413
7317,27.13685263
7318,28.0242884
7319,26.29612401
7320,21.39187275
7321,25.54880968
7322,26.71648832
7323,28.91172322
7324,22.46613711
7325,23.02662285
7326,22.32601567
7327,21.48528704
7328,18.30920113
7329,18.30920113
7330,20.13077982
7331,24.24100959
7332,20.41102269
7333,24.14759435
7334,25.22185966
7335,29.98598852
7336,22.69967283
7337,25.40868824
7338,24.89490868
7339,30.59318142
7340,28.44465271
7341,28.72489559
7342,27.60392409
7343,27.65063123
7344,23.6805229
7345,22.41942996
7346,24.52125152
7347,28.91172417
7348,25.315273
7349,27.79075267
7350,30.12610996
7351,28.49135986
7352,22.74637998
7353,23.72723004
7354,25.92246684
7355,30.31293854
7356,22.93320856
7357,25.54880872
7358,22.46613711
7359,22.74637998
7360,17.14152249
7361,17.14152249
7362,17.14152249
7363,24.56795866
7364,17.93554397
7365,22.74638093
7366,24.75478725
7367,26.66978022
7368,22.23260138
7369,24.24100864
7370,26.57636593
7371,32.04110293
7372,26.34283115
7373,28.81830988
7374,29.1452599
7375,29.28538134
7376,21.9523585
7377,23.26015858
7378,24.61466581
7379,31.94768864
7380,26.06258828
7381,32.08781008
7382,30.78001
7383,28.07099555
7384,23.96076577
7385,24.84820154
7386,24.75478725
7387,30.21952425
7388,23.02662285
7389,23.77393719
7390,22.79308713
7391,19.33675834
7392,17.60859395
7393,17.60859395
7394,18.35590828
7395,23.82064433
7396,18.63615115
7397,23.72723004
7398,23.77393719
7399,20.64455842
7400,18.40261543
7401,23.44698717
7402,25.40868729
7403,30.63988856
7404,24.75478725
7405,26.34283115
7406,24.47454532
7407,25.03503107
7408,18.77627259
7409,19.43017263
7410,19.85053694
7411,24.33442294
7412,19.43017263
7413,22.88650142
7414,24.28771579
7415,24.28771579
7416,18.1690797
7417,19.47687978
7418,18.26249399
7419,23.40028002
7420,18.40261543
7421,18.44932257
7422,18.40261543
7423,18.40261543
7424,14.47921518
7425,14.47921518
7426,14.47921518
7427,18.82297974
7428,14.47921518
7429,17.98225111
7430,18.82297974
7431,19.24334405
7432,14.47921518
7433,19.89724409
7434,20.41102269
7435,23.91405862
7436,20.41102269
7437,24.52125152
7438,21.76552992
7439,20.69126557
7440,16.16067243
7441,17.79542253
7442,19.89724409
7443,26.01588113
7444,20.59785128
7445,24.00747387
7446,24.38113008
7447,25.45539443
7448,20.45772984
7449,23.91405862
7450,24.89490868
7451,27.74404553
7452,21.76552992
7453,21.99906565
7454,20.87809415
7455,20.97150844
7456,16.62774389
7457,16.62774389
7458,18.91639403
7459,23.12003715
7460,19.61700121
7461,24.42783723
7462,24.84820154
7463,25.40868729
7464,19.85053694
7465,24.14759435
7466,23.72723099
7467,28.77160273
7468,25.12844536
7469,27.18355978
7470,27.97758125
7471,26.9033169
7472,23.02662285
7473,22.46613711
7474,25.03503012
7475,31.43391004
7476,25.26856585
7477,27.79075267
7478,28.63148129
7479,28.25782318
7480,21.99906565
7481,22.97991571
7482,24.66137296
7483,27.41709551
7484,22.51284425
7485,25.12844441
7486,22.51284425
7487,22.27930852
7488,18.07566541
7489,18.07566541
7490,18.07566541
7491,24.05418006
7492,19.38346549
7493,23.6805229
7494,24.00747292
7495,26.80990166
7496,19.57029407
7497,22.23260138
7498,22.37272281
7499,29.37879563
7500,27.60392409
7501,29.37879563
7502,29.61233136
7503,30.59318142
7504,21.53199419
7505,23.44698717
7506,23.49369431
7507,30.68659571
7508,25.03503012
7509,25.315273
7510,33.86268162
7511,33.95609591
7512,29.42550277
7513,30.87342429
7514,30.96683858
7515,33.72256018
7516,28.44465271
7517,30.63988856
7518,28.44465271
7519,26.62307403
7520,23.82064433
7521,23.82064433
7522,24.42783818
7523,29.79915994
7524,25.92246684
7525,29.70574565
7526,27.93087411
7527,30.45305998
7528,25.68893016
7529,29.05184561
7530,30.35964569
7531,33.95609591
7532,26.57636688
7533,28.0242884
7534,26.99673119
7535,28.25782413
7536,22.55955235
7537,23.96076672
7538,23.58710955
7539,26.52965974
7540,24.38113103
7541,28.44465271
7542,27.37038836
7543,28.63148129
7544,22.79308808
7545,23.54040146
7546,24.24100959
7547,27.65063123
7548,20.55114413
7549,21.57870134
7550,20.97150844
7551,20.97150844
7552,17.98225111
7553,17.98225111
7554,17.98225111
7555,21.01821559
7556,17.98225111
7557,22.18589423
7558,23.21345144
7559,24.52125247
7560,19.43017263
7561,23.44698812
7562,23.21345144
7563,28.30453127
7564,23.82064528
7565,26.85660976
7566,24.42783723
7567,25.22185966
7568,20.08407267
7569,23.63381575
7570,24.1475953
7571,26.20270972
7572,23.26015858
7573,28.0242884
7574,26.62307403
7575,29.51891706
7576,21.9990666
7577,28.35123842
7578,28.81830988
7579,29.28538134
7580,24.52125152
7581,25.92246684
7582,24.33442389
7583,23.6805229
7584,19.85053694
7585,19.85053694
7586,23.16674429
7587,26.99673119
7588,23.35357287
7589,27.32368121
7590,28.81830988
7591,28.95843131
7592,25.45539538
7593,27.69733838
7594,28.44465271
7595,34.79682453
7596,29.75245279
7597,31.15366717
7598,26.99673119
7599,27.5105098
7600,23.1200381
7601,24.56795961
7602,25.17515251
7603,29.70574565
7604,24.98832393
7605,30.40635283
7606,26.15600257
7607,25.8757597
7608,22.18589423
7609,23.49369431
7610,24.7547882
7611,29.19196704
7612,23.72723004
7613,25.31527395
7614,20.08407267
7615,20.69126557
7616,18.49602972
7617,18.49602972
7618,18.49602972
7619,23.86735148
7620,19.75712265
7621,24.19430245
7622,24.28771579
7623,24.05418006
7624,19.38346549
7625,22.97991571
7626,24.84820249
7627,29.56562421
7628,25.08173822
7629,27.41709551
7630,24.98832393
7631,25.31527395
7632,21.01821559
7633,23.6338167
7634,21.81223707
7635,26.99673024
7636,24.80149534
7637,28.35123842
7638,29.70574565
7639,28.44465271
7640,24.05418101
7641,26.15600257
7642,25.92246684
7643,28.35123842
7644,23.86735243
7645,26.24941686
7646,21.29845846
7647,19.61700121
7648,18.91639403
7649,18.91639403
7650,19.61700121
7651,23.5871086
7652,19.52358692
7653,23.82064528
7654,23.72723004
7655,23.96076577
7656,20.3176084
7657,22.97991571
7658,23.77393719
7659,29.75245279
7660,24.38113103
7661,26.34283115
7662,22.09247994
7663,22.18589423
7664,12.47080792
7665,12.89117223
7666,14.38580089
7667,18.96310117
7668,15.31994381
7669,19.1966369
7670,19.10322261
7671,19.75712265
7672,12.56422221
7673,14.94628664
7674,15.60018668
7675,19.57029407
7676,12.56422221
7677,15.60018668
7678,12.56422221
7679,12.56422221
7680,10.64922923
7681,11.86361502
7682,11.86361502
7683,14.85287235
7684,11.86361502
7685,16.11396528
7686,14.85287235
7687,15.64689383
7688,11.86361502
7689,15.69360097
7690,16.11396528
7691,20.08407267
7692,14.85287235
7693,19.94395124
7694,15.64689383
7695,11.81690787
7696,11.86361502
7697,14.43250804
7698,16.30079387
7699,21.06492273
7700,16.30079387
7701,21.85894421
7702,21.62540848
7703,21.48528704
7704,16.11396528
7705,20.13077982
7706,20.9248013
7707,23.21345144
7708,17.46847251
7709,19.89724409
7710,15.60018668
7711,17.28164393
7712,12.09715075
7713,12.09715075
7714,15.13311522
7715,20.36431555
7716,16.62774389
7717,20.55114413
7718,21.39187275
7719,23.26015858
7720,17.37505822
7721,20.08407267
7722,22.27930852
7723,28.07099555
7724,21.90565136
7725,26.06258828
7726,22.69967283
7727,22.60625854
7728,17.51517966
7729,18.91639403
7730,21.15833702
7731,26.52965974
7732,21.81223707
7733,26.85660976
7734,24.14759435
7735,23.49369431
7736,18.02895826
7737,17.51517966
7738,20.97150844
7739,25.12844536
7740,18.1690797
7741,20.45772984
7742,18.26249399
7743,18.26249399
7744,13.73190085
7745,13.73190085
7746,13.73190085
7747,20.27090126
7748,16.67445103
7749,20.9248013
7750,21.25175132
7751,22.97991571
7752,18.07566541
7753,18.82297974
7754,21.85894421
7755,26.76319546
7756,21.76552992
7757,27.09014548
7758,23.16674429
7759,24.05418006
7760,17.60859395
7761,19.29005119
7762,20.45772984
7763,26.29612401
7764,23.07333095
7765,26.06258828
7766,28.49135986
7767,28.81830988
7768,22.32601567
7769,26.06258828
7770,26.20270972
7771,30.45305998
7772,24.28771579
7773,26.57636688
7774,22.97991571
7775,22.13918709
7776,18.21578684
7777,18.21578684
7778,18.12237255
7779,24.52125152
7780,22.83979427
7781,26.62307403
7782,26.9033169
7783,28.16440889
7784,22.79308713
7785,25.31527395
7786,28.16440984
7787,31.62073862
7788,26.10929542
7789,26.95002405
7790,24.14759435
7791,24.14759435
7792,19.10322261
7793,19.43017263
7794,20.22419411
7795,24.24100959
7796,20.13077982
7797,23.96076577
7798,24.98832298
7799,25.68893111
7800,19.10322261
7801,20.27090126
7802,17.74871538
7803,24.89490868
7804,18.35590828
7805,17.65530109
7806,18.58944401
7807,18.58944401
7808,14.66604377
7809,14.66604377
7810,14.66604377
7811,18.91639403
7812,14.66604377
7813,20.45772984
7814,20.50443698
7815,20.97150844
7816,16.39420816
7817,19.8038298
7818,20.17748696
7819,23.72723004
7820,20.08407267
7821,25.64222302
7822,22.83979427
7823,22.27930852
7824,17.18822964
7825,19.33675834
7826,19.75712265
7827,24.56795961
7828,21.25175132
7829,24.66137391
7830,25.68893111
7831,27.69733838
7832,21.90565136
7833,26.34283115
7834,26.24941591
7835,29.61233136
7836,23.96076577
7837,25.45539443
7838,24.14759435
7839,23.12003715
7840,17.60859395
7841,17.60859395
7842,19.14992976
7843,23.5871086
7844,19.66370836
7845,23.16674429
7846,27.13685263
7847,29.33208848
7848,22.37272281
7849,24.52125152
7850,25.2218587
7851,32.78841727
7852,29.33208848
7853,30.82671714
7854,28.58477415
7855,28.39794557
7856,23.63381575
7857,24.33442294
7858,25.45539443
7859,28.67818844
7860,25.54880872
7861,29.93928138
7862,26.95002405
7863,27.41709551
7864,22.97991666
7865,24.00747292
7866,25.22185966
7867,27.79075267
7868,23.54040146
7869,24.7080801
7870,21.11162988
7871,21.29845846
7872,18.40261543
7873,18.40261543
7874,18.40261543
7875,24.33442389
7876,19.57029407
7877,24.61466581
7878,24.66137296
7879,24.75478725
7880,20.50443698
7881,24.56795961
7882,23.6805229
7883,26.99673119
7884,23.86735243
7885,28.538067
7886,24.94161583
7887,25.08173727
7888,20.27090126
7889,23.26015858
7890,23.6805229
7891,28.81830988
7892,25.31527395
7893,28.86501702
7894,29.70574565
7895,27.41709551
7896,23.54040241
7897,25.50210253
7898,25.40868824
7899,26.57636688
7900,22.51284425
7901,25.08173822
7902,22.88650142
7903,20.73797271
7904,18.82297974
7905,18.82297974
7906,19.75712265
7907,23.6805229
7908,19.71041551
7909,25.17515251
7910,25.68893016
7911,25.2685668
7912,21.34516561
7913,21.81223707
7914,25.03503012
7915,30.1728171
7916,24.47454532
7917,26.34283115
7918,23.91405862
7919,21.67211563
7920,19.29005119
7921,19.47687978
7922,19.57029407
7923,24.1943015
7924,20.36431555
7925,24.00747292
7926,23.49369431
7927,23.16674429
7928,11.34983642
7929,13.6851937
7930,14.61933662
7931,18.6828583
7932,12.00373646
7933,14.89957949
7934,12.00373646
7935,12.00373646
7936,10.18215777
7937,10.60252209
7938,10.60252209
7939,15.50677239
7940,10.60252209
7941,15.60018668
7942,15.50677239
7943,15.4133581
7944,10.60252209
7945,16.16067243
7946,16.48762245
7947,21.15833702
7948,16.67445103
7949,20.3176084
7950,17.60859395
7951,17.32835107
7952,11.95702931
7953,15.64689383
7954,16.72115818
7955,21.25175132
7956,16.72115818
7957,21.20504417
7958,21.67211563
7959,22.27930852
7960,17.0481082
7961,20.69126557
7962,21.34516561
7963,24.56795961
7964,16.95469391
7965,20.17748696
7966,17.93554397
7967,16.62774389
7968,12.93787937
7969,12.93787937
7970,15.9271367
7971,19.47687978
7972,16.5343296
7973,20.78467986
7974,20.78467986
7975,22.13918709
7976,16.90798676
7977,19.66370836
7978,22.18589423
7979,25.96917399
7980,21.71882277
7981,25.12844536
7982,23.54040146
7983,22.27930852
7984,17.23493678
7985,18.12237255
7986,22.13918709
7987,24.94161583
7988,21.90565136
7989,26.06258828
7990,25.45539443
7991,23.30686573
7992,17.98225111
7993,19.43017263
7994,19.38346549
7995,24.00747292
7996,18.49602972
7997,19.24334405
7998,18.21578684
7999,17.84212968
8000,13.87202229
8001,13.87202229
8002,13.87202229
8003,19.85053694
8004,15.97384385
8005,19.89724409
8006,19.89724409
8007,22.41942996
8008,16.4409153
8009,18.72956545
8010,19.71041551
8011,25.36198109
8012,21.29845846
8013,25.03503012
8014,23.07333
8015,22.60625854
8016,17.98225111
8017,19.66370836
8018,20.13077982
8019,26.34283115
8020,21.90565136
8021,24.52125152
8022,28.58477415
8023,27.93087411
8024,22.93320856
8025,24.61466581
8026,24.66137296
8027,26.24941686
8028,22.27930852
8029,24.28771674
8030,22.60625854
8031,19.94395124
8032,18.07566541
8033,18.07566541
8034,19.00980832
8035,23.21345144
8036,19.66370836
8037,23.12003715
8038,22.74638093
8039,24.10088816
8040,19.43017263
8041,22.83979427
8042,24.66137296
8043,29.61233136
8044,23.07333095
8045,24.56795961
8046,21.67211563
8047,22.97991571
8048,17.93554397
8049,19.33675834
8050,18.96310117
8051,24.80149534
8052,20.59785128
8053,24.38113008
8054,24.00747387
8055,22.97991666
8056,18.44932257
8057,19.05651547
8058,20.22419411
8059,24.28771674
8060,12.00373646
8061,14.89957949
8062,12.00373646
8063,12.00373646
8064,10.92947211
8065,11.06959354
8066,11.06959354
8067,15.17982237
8068,11.06959354
8069,16.39420816
8070,16.67445103
8071,17.88883682
8072,12.33068648
8073,17.46847251
8074,16.67445103
8075,21.29845846
8076,16.25408672
8077,21.76552992
8078,17.23493678
8079,18.21578684
8080,13.21812225
8081,15.9271367
8082,16.67445103
8083,20.97150844
8084,17.09481534
8085,22.27930852
8086,21.90565136
8087,23.82064433
8088,17.5618868
8089,21.99906565
8090,22.13918709
8091,24.14759435
8092,18.26249399
8093,20.03736553
8094,18.30920113
8095,17.93554397
8096,14.15226516
8097,14.15226516
8098,16.16067243
8099,19.89724409
8100,16.4409153
8101,20.13077982
8102,21.06492273
8103,22.97991571
8104,17.5618868
8105,19.61700121
8106,21.34516561
8107,28.58477415
8108,22.93320856
8109,24.42783723
8110,22.69967283
8111,22.93320856
8112,18.07566541
8113,19.29005119
8114,19.94395124
8115,23.07333095
8116,19.71041551
8117,24.94161583
8118,23.21345239
8119,21.99906565
8120,18.21578684
8121,19.24334405
8122,20.87809415
8123,24.05418101
8124,18.72956545
8125,20.50443698
8126,12.00373646
8127,12.00373646
8128,10.92947211
8129,11.06959354
8130,11.06959354
8131,16.67445103
8132,12.33068648
8133,16.67445103
8134,16.25408672
8135,17.23493678
8136,13.21812225
8137,16.67445103
8138,17.09481534
8139,21.90565136
8140,17.5618868
8141,22.13918709
8142,18.26249399
8143,18.30920113
8144,14.15226516
8145,16.16067243
8146,16.4409153
8147,21.06492273
8148,17.5618868
8149,21.34516561
8150,22.93320856
8151,22.69967283
8152,18.07566541
8153,19.94395124
8154,19.71041551
8155,23.21345239
8156,18.21578684
8157,20.87809415
8158,18.72956545
8159,12.00373646
8160,10.92947211
8161,11.06959354
8162,12.33068648
8163,16.25408672
8164,13.21812225
8165,17.09481534
8166,17.5618868
8167,18.26249399
8168,14.15226516
8169,16.4409153
8170,17.5618868
8171,22.93320856
8172,18.07566541
8173,19.71041551
8174,18.21578684
8175,18.72956545
8176,10.92947211
8177,12.33068648
8178,13.21812225
8179,17.5618868
8180,14.15226516
8181,17.5618868
8182,18.07566541
8183,18.21578684
8184,10.92947211
8185,13.21812225
8186,14.15226516
8187,18.07566541
8188,10.92947211
8189,14.15226516
8190,10.92947211
8191,10.92947211
8192,6.071928947
8193,12.14385789
8194,12.14385789
8195,11.0228864
8196,6.071928947
8197,10.69593638
8198,11.0228864
8199,12.23727219
8200,12.14385789
8201,10.32227921
8202,10.69593638
8203,16.20737958
8204,11.0228864
8205,15.31994381
8206,12.23727219
8207,11.39654356
8208,12.14385789
8209,9.574964879
8210,10.32227921
8211,15.46006524
8212,10.69593638
8213,15.31994381
8214,16.20737958
8215,16.34750101
8216,11.0228864
8217,14.94628664
8218,15.31994381
8219,18.58944401
8220,12.23727219
8221,14.94628664
8222,11.39654356
8223,11.34983642
8224,12.14385789
8225,18.21578589
8226,9.574964879
8227,14.52592233
8228,10.32227921
8229,13.73190085
8230,15.46006524
8231,17.37505822
8232,10.69593638
8233,12.93787937
8234,15.31994381
8235,20.03736553
8236,16.20737958
8237,20.73797271
8238,16.34750101
8239,15.83372241
8240,11.0228864
8241,12.23727219
8242,14.94628664
8243,19.71041551
8244,15.31994381
8245,20.27090126
8246,18.58944401
8247,17.79542253
8248,12.23727219
8249,13.31153654
8250,15.03970093
8251,18.54273686
8252,12.14385789
8253,15.22652951
8254,11.86361502
8255,11.77020073
8256,6.071928947
8257,6.071928947
8258,6.071928947
8259,14.38580089
8260,9.574964879
8261,14.05885087
8262,14.52592233
8263,16.11396528
8264,10.32227921
8265,12.6576365
8266,13.73190085
8267,19.85053694
8268,15.46006524
8269,21.06492273
8270,17.37505822
8271,17.18822964
8272,10.69593638
8273,12.33068648
8274,12.93787937
8275,19.61700121
8276,15.31994381
8277,19.24334405
8278,20.03736553
8279,20.27090126
8280,16.20737958
8281,19.33675834
8282,20.73797271
8283,23.26015858
8284,16.34750101
8285,19.89724409
8286,15.83372241
8287,15.55347953
8288,11.0228864
8289,11.0228864
8290,12.23727219
8291,16.5343296
8292,14.94628664
8293,18.63615115
8294,19.71041551
8295,21.53199419
8296,15.31994381
8297,18.21578684
8298,20.27090126
8299,24.89490868
8300,18.58944401
8301,19.00980832
8302,18.12237255
8303,17.70200824
8304,12.23727219
8305,13.26482939
8306,12.47080792
8307,17.70200824
8308,14.94628664
8309,19.05651547
8310,18.44932257
8311,18.96310117
8312,11.44325071
8313,13.6851937
8314,15.13311522
8315,18.77627259
8316,11.34983642
8317,14.33909375
8318,11.30312927
8319,11.30312927
8320,12.14385789
8321,18.21578589
8322,18.21578589
8323,11.0228864
8324,18.21578589
8325,13.73190085
8326,14.38580089
8327,16.11396528
8328,9.574964879
8329,13.6851937
8330,14.05885087
8331,20.50443698
8332,14.52592233
8333,19.52358692
8334,16.11396528
8335,16.34750101
8336,10.32227921
8337,13.35824368
8338,12.6576365
8339,17.98225111
8340,13.73190085
8341,19.89724409
8342,19.85053694
8343,22.04577279
8344,15.46006524
8345,19.1966369
8346,21.06492273
8347,23.16674429
8348,17.37505822
8349,19.14992976
8350,17.18822964
8351,16.67445103
8352,10.69593638
8353,10.69593638
8354,12.33068648
8355,16.95469391
8356,12.93787937
8357,16.72115818
8358,19.61700121
8359,23.6805229
8360,15.31994381
8361,17.5618868
8362,19.24334405
8363,22.51284425
8364,20.03736553
8365,23.72723004
8366,20.27090126
8367,21.99906565
8368,16.20737958
8369,17.09481534
8370,19.33675834
8371,24.94161678
8372,20.73797271
8373,24.33442389
8374,23.26015858
8375,22.51284425
8376,16.34750101
8377,18.12237255
8378,19.89724409
8379,23.6338167
8380,15.83372241
8381,18.77627259
8382,15.55347953
8383,15.97384385
8384,11.0228864
8385,11.0228864
8386,11.0228864
8387,14.99299379
8388,12.23727219
8389,16.25408672
8390,16.5343296
8391,21.20504417
8392,14.94628664
8393,18.07566541
8394,18.63615115
8395,24.70808105
8396,19.71041551
8397,25.12844536
8398,21.53199419
8399,22.32601567
8400,15.31994381
8401,17.23493678
8402,18.21578684
8403,24.94161583
8404,20.27090126
8405,24.14759435
8406,24.89490868
8407,22.18589423
8408,18.58944401
8409,19.99065838
8410,19.00980832
8411,23.16674524
8412,18.12237255
8413,20.64455842
8414,17.70200824
8415,14.01214372
8416,12.23727219
8417,12.23727219
8418,13.26482939
8419,17.88883682
8420,12.47080792
8421,18.77627259
8422,17.70200824
8423,18.1690797
8424,14.94628664
8425,17.09481534
8426,19.05651547
8427,24.28771579
8428,18.44932257
8429,20.3176084
8430,18.96310117
8431,19.24334405
8432,11.44325071
8433,12.42410077
8434,13.6851937
8435,18.1690797
8436,15.17982237
8437,18.02895826
8438,18.77627259
8439,18.96310117
8440,11.34983642
8441,14.33909375
8442,14.33909375
8443,18.30920113
8444,11.30312927
8445,14.43250804
8446,11.30312927
8447,11.30312927
8448,12.14385789
8449,18.21578589
8450,18.21578589
8451,11.0228864
8452,18.21578589
8453,10.69593638
8454,11.0228864
8455,12.23727219
8456,6.071928947
8457,13.1714151
8458,14.2923866
8459,19.71041551
8460,15.08640808
8461,18.72956545
8462,18.77627259
8463,19.61700121
8464,10.83605781
8465,10.92947211
8466,15.27323666
8467,20.27090126
8468,15.97384385
8469,20.45772984
8470,21.57870134
8471,24.42783723
8472,16.4409153
8473,19.85053694
8474,20.50443698
8475,26.20270877
8476,19.8038298
8477,22.23260138
8478,20.64455842
8479,17.88883682
8480,12.79775794
8481,12.79775794
8482,15.4133581
8483,19.94395124
8484,14.94628664
8485,19.14992976
8486,20.03736553
8487,23.82064433
8488,16.16067243
8489,19.05651547
8490,22.18589423
8491,25.59551682
8492,21.62540848
8493,24.98832393
8494,24.98832393
8495,24.14759435
8496,17.60859395
8497,18.6828583
8498,21.4385799
8499,26.85660976
8500,21.85894421
8501,27.79075267
8502,24.98832298
8503,25.64222302
8504,20.27090126
8505,21.25175132
8506,22.32601567
8507,26.29612306
8508,21.4385799
8509,21.06492273
8510,19.24334405
8511,19.52358692
8512,13.73190085
8513,13.73190085
8514,13.73190085
8515,19.52358692
8516,15.36665095
8517,18.63615115
8518,19.75712265
8519,23.12003715
8520,15.97384385
8521,18.35590828
8522,18.82297974
8523,25.68893111
8524,21.62540848
8525,26.62307403
8526,27.51050885
8527,28.16440889
8528,18.07566541
8529,19.8038298
8530,20.3176084
8531,25.36198109
8532,21.53199419
8533,24.33442294
8534,25.96917399
8535,30.2662314
8536,23.82064433
8537,26.57636688
8538,26.76319546
8539,29.33208848
8540,23.21345144
8541,25.7823454
8542,25.64222302
8543,24.05418006
8544,19.14992976
8545,19.14992976
8546,19.14992976
8547,25.36198014
8548,21.62540848
8549,25.03503107
8550,27.79075267
8551,31.38720289
8552,22.32601567
8553,24.7547882
8554,27.09014548
8555,34.70341024
8556,26.71648832
8557,29.84586708
8558,25.96917304
8559,27.09014453
8560,19.66370836
8561,21.9523585
8562,21.34516561
8563,28.72489559
8564,23.6805229
8565,27.46380265
8566,27.13685263
8567,26.62307403
8568,19.99065838
8569,22.51284425
8570,22.97991571
8571,27.69733743
8572,19.89724409
8573,22.09247994
8574,19.89724409
8575,19.89724409
8576,13.778608
8577,13.778608
8578,13.778608
8579,14.05885087
8580,13.778608
8581,19.61700121
8582,17.37505822
8583,23.82064433
8584,14.89957949
8585,19.29005119
8586,19.38346549
8587,24.84820154
8588,19.52358692
8589,26.95002405
8590,24.61466676
8591,23.6805229
8592,17.37505822
8593,19.85053694
8594,20.17748696
8595,26.71648832
8596,20.73797271
8597,26.57636688
8598,27.79075267
8599,28.44465271
8600,22.69967283
8601,25.87575875
8602,25.64222397
8603,32.74171012
8604,26.43624449
8605,28.25782413
8606,26.76319451
8607,26.15600162
8608,18.02895826
8609,18.02895826
8610,19.94395124
8611,24.56795961
8612,20.55114413
8613,25.40868729
8614,27.37038836
8615,31.20037431
8616,23.35357287
8617,24.10088816
8618,26.71648832
8619,33.95609591
8620,28.72489559
8621,29.93928138
8622,26.10929542
8623,26.99673119
8624,21.62540848
8625,23.6805229
8626,23.26015858
8627,29.51891706
8628,22.93320951
8629,29.23867419
8630,27.37038836
8631,25.64222397
8632,22.04577279
8633,23.30686573
8634,24.19430245
8635,27.55721694
8636,21.20504417
8637,23.02662285
8638,17.70200824
8639,17.98225111
8640,15.97384385
8641,15.97384385
8642,15.97384385
8643,23.35357287
8644,16.72115818
8645,22.41942996
8646,22.88650142
8647,20.36431555
8648,16.16067243
8649,20.45772984
8650,22.09247994
8651,27.23026692
8652,22.83979427
8653,28.11770174
8654,23.26015858
8655,23.49369431
8656,18.1690797
8657,20.87809415
8658,22.18589423
8659,28.44465271
8660,22.51284425
8661,26.43624449
8662,27.83745982
8663,26.85660976
8664,21.76552992
8665,24.52125247
8666,23.68052385
8667,27.37038836
8668,23.63381575
8669,25.31527395
8670,22.37272281
8671,16.95469391
8672,16.06725814
8673,16.06725814
8674,15.74030812
8675,22.04577279
8676,17.00140105
8677,21.25175132
8678,22.79308713
8679,21.76552992
8680,17.0481082
8681,19.89724409
8682,21.76552992
8683,26.24941591
8684,21.39187275
8685,23.30686573
8686,21.76552992
8687,21.81223707
8688,14.71275091
8689,15.74030812
8690,16.16067243
8691,22.27930852
8692,16.95469391
8693,21.20504417
8694,20.45772984
8695,21.67211563
8696,15.03970093
8697,17.28164393
8698,17.0481082
8699,21.01821559
8700,15.03970093
8701,17.0481082
8702,15.03970093
8703,15.03970093
8704,9.201307713
8705,9.621672024
8706,9.621672024
8707,13.778608
8708,9.621672024
8709,13.07800081
8710,13.778608
8711,15.64689383
8712,9.621672024
8713,13.1714151
8714,13.07800081
8715,18.58944401
8716,13.778608
8717,17.98225111
8718,15.64689383
8719,15.64689383
8720,9.621672024
8721,10.97617925
8722,15.46006524
8723,20.64455842
8724,16.25408672
8725,20.55114413
8726,22.41942996
8727,23.40028002
8728,16.58103674
8729,19.89724409
8730,20.59785128
8731,24.84820154
8732,17.32835107
8733,20.36431555
8734,17.93554397
8735,14.75945806
8736,9.481550587
8737,9.855207753
8738,9.481550587
8739,18.12237255
8740,14.47921518
8741,18.63615115
8742,21.4385799
8743,25.92246589
8744,16.30079387
8745,18.86968688
8746,20.97150844
8747,27.37038836
8748,22.79308713
8749,26.38953735
8750,24.61466581
8751,24.66137296
8752,17.88883682
8753,19.05651547
8754,21.53199419
8755,26.15600257
8756,22.13918709
8757,27.32368121
8758,26.29612306
8759,24.84820154
8760,20.08407267
8761,20.3176084
8762,21.53199419
8763,26.20270877
8764,20.59785128
8765,21.71882277
8766,19.75712265
8767,19.61700121
8768,13.35824368
8769,13.35824368
8770,13.35824368
8771,21.57870134
8772,15.88042955
8773,20.17748696
8774,21.57870134
8775,24.52125152
8776,15.97384385
8777,15.55347953
8778,19.89724409
8779,26.85660976
8780,21.57870134
8781,25.17515156
8782,24.52125152
8783,24.38113008
8784,16.5343296
8785,18.49602972
8786,18.35590828
8787,25.68893111
8788,22.83979427
8789,26.3895383
8790,28.39794557
8791,31.85427435
8792,23.86735148
8793,25.96917399
8794,25.82905255
8795,31.85427435
8796,25.2218587
8797,28.67818844
8798,23.72723004
8799,23.96076577
8800,18.44932257
8801,18.44932257
8802,19.33675834
8803,25.03503012
8804,21.57870134
8805,25.8757597
8806,27.46380265
8807,30.35964474
8808,22.27930852
8809,24.19430245
8810,27.55721694
8811,32.22793152
8812,25.36198109
8813,26.01588113
8814,25.26856585
8815,25.315273
8816,20.17748696
8817,21.25175132
8818,20.78467986
8819,27.27697312
8820,21.81223707
8821,24.84820154
8822,26.38953735
8823,27.46380265
8824,20.08407267
8825,21.57870134
8826,21.57870134
8827,24.56795866
8828,19.24334405
8829,20.17748696
8830,19.43017263
8831,19.43017263
8832,13.778608
8833,13.778608
8834,13.778608
8835,18.30920113
8836,13.778608
8837,18.1690797
8838,19.94395124
8839,21.57870134
8840,15.69360097
8841,19.43017263
8842,18.35590828
8843,25.45539443
8844,20.27090126
8845,24.7080801
8846,22.93320856
8847,22.46613711
8848,16.02055099
8849,19.00980832
8850,18.40261543
8851,24.19430245
8852,18.6828583
8853,26.99673119
8854,26.48295259
8855,32.18122437
8856,22.5595514
8857,26.95002405
8858,27.60392409
8859,33.95609591
8860,27.55721599
8861,29.51891706
8862,27.93087316
8863,26.99673024
8864,18.72956545
8865,18.72956545
8866,20.36431555
8867,24.61466581
8868,20.97150844
8869,24.38113008
8870,26.10929542
8871,33.20878158
8872,22.18589423
8873,24.42783723
8874,24.38113008
8875,27.4638017
8876,26.48295259
8877,29.37879563
8878,31.10696002
8879,31.62073862
8880,24.1943015
8881,24.61466676
8882,27.5105098
8883,32.55488154
8884,27.13685263
8885,30.35964569
8886,32.04110293
8887,33.58243874
8888,25.45539443
8889,25.08173727
8890,27.32368121
8891,31.80756721
8892,26.10929542
8893,28.0709946
8894,25.50210158
8895,25.8290516
8896,19.99065838
8897,19.99065838
8898,19.99065838
8899,25.40868729
8900,20.55114413
8901,24.66137296
8902,25.08173727
8903,30.1728171
8904,22.5595514
8905,24.7080801
8906,25.59551682
8907,31.15366717
8908,28.16440984
8909,30.31293854
8910,31.06025287
8911,31.10696002
8912,22.79308713
8913,24.80149439
8914,25.22185966
8915,31.06025287
8916,27.37038836
8917,30.1728171
8918,34.46987451
8919,32.46146725
8920,28.58477415
8921,30.73330285
8922,30.45305998
8923,33.81597447
8924,28.25782318
8925,30.92013144
8926,27.60392314
8927,23.49369431
8928,20.41102269
8929,21.20504417
8930,23.12003715
8931,28.44465176
8932,23.40028002
8933,28.86501702
8934,26.10929542
8935,29.37879563
8936,25.12844441
8937,26.3428302
8938,28.77160273
8939,33.25548872
8940,28.44465271
8941,30.35964569
8942,28.21111698
8943,27.79075172
8944,19.8038298
8945,20.3176084
8946,22.27930852
8947,26.48295164
8948,23.07333
8949,26.29612306
8950,26.24941591
8951,26.29612306
8952,19.52358692
8953,20.73797271
8954,22.09247994
8955,25.59551587
8956,20.13077982
8957,22.37272281
8958,20.13077982
8959,20.13077982
8960,14.24567945
8961,14.24567945
8962,14.24567945
8963,14.66604377
8964,14.24567945
8965,18.54273686
8966,14.66604377
8967,21.15833702
8968,14.24567945
8969,19.1966369
8970,20.17748696
8971,26.62307403
8972,19.8038298
8973,24.05418006
8974,23.26015858
8975,23.96076577
8976,15.74030812
8977,17.88883682
8978,18.77627259
8979,24.61466581
8980,19.71041551
8981,24.94161678
8982,25.36198014
8983,28.81830988
8984,19.14992976
8985,27.04343834
8986,26.90331595
8987,31.57403148
8988,25.08173727
8989,26.57636593
8990,24.28771579
8991,24.52125152
8992,18.86968688
8993,18.86968688
8994,19.99065838
8995,25.50210253
8996,21.4385799
8997,26.10929542
8998,27.23026692
8999,29.37879468
9000,22.55955235
9001,24.89490963
9002,27.55721694
9003,33.021953
9004,28.91172417
9005,30.45305998
9006,29.00513846
9007,28.81830988
9008,23.63381575
9009,24.66137296
9010,27.93087411
9011,30.2662314
9012,25.96917399
9013,32.74171012
9014,33.48902445
9015,31.01354573
9016,26.80990166
9017,27.65063028
9018,29.89257423
9019,31.99439579
9020,27.88416696
9021,30.03269567
9022,26.38953735
9023,26.71648832
9024,19.52358692
9025,19.29005119
9026,19.29005119
9027,25.08173822
9028,20.03736553
9029,25.40868729
9030,25.45539538
9031,29.65903755
9032,22.13918709
9033,24.05418006
9034,26.62307403
9035,33.72256018
9036,28.11770269
9037,30.78001
9038,31.76086006
9039,32.18122437
9040,24.70808105
9041,25.96917399
9042,25.40868824
9043,32.74171012
9044,28.538067
9045,31.43391004
9046,33.44231731
9047,32.64829583
9048,29.19196704
9049,30.03269567
9050,30.68659571
9051,30.73330285
9052,25.87575875
9053,27.93087411
9054,27.23026692
9055,24.84820249
9056,22.41942996
9057,22.46613711
9058,23.86735243
9059,29.23867419
9060,23.91405957
9061,27.79075267
9062,29.37879563
9063,28.30453127
9064,24.28771674
9065,28.11770269
9066,29.75245279
9067,33.90938876
9068,27.88416696
9069,29.75245279
9070,26.24941591
9071,26.80990261
9072,21.48528704
9073,21.67211563
9074,21.53199419
9075,27.60392314
9076,23.54040146
9077,28.44465271
9078,28.16440984
9079,27.37038741
9080,22.97991571
9081,23.07333
9082,24.94161583
9083,29.98598852
9084,17.42176536
9085,19.57029407
9086,17.42176536
9087,17.42176536
9088,16.06725814
9089,16.06725814
9090,16.06725814
9091,20.41102269
9092,16.06725814
9093,20.87809415
9094,21.25175132
9095,20.59785128
9096,16.90798676
9097,20.13077982
9098,21.25175132
9099,26.10929447
9100,22.27930852
9101,26.71648737
9102,19.43017263
9103,20.831387
9104,16.58103674
9105,19.66370836
9106,20.69126557
9107,27.23026597
9108,21.53199419
9109,26.15600257
9110,25.26856585
9111,27.18355978
9112,22.23260138
9113,25.73563731
9114,26.29612306
9115,27.04343739
9116,21.15833702
9117,21.06492273
9118,21.53199419
9119,22.5595514
9120,18.6828583
9121,18.6828583
9122,19.43017263
9123,24.38113008
9124,20.03736553
9125,23.35357287
9126,26.9500231
9127,26.85660881
9128,22.09247994
9129,23.02662285
9130,25.12844441
9131,34.18963164
9132,28.58477415
9133,30.49976712
9134,26.57636688
9135,27.5105098
9136,23.12003715
9137,24.7547882
9138,24.47454437
9139,30.40635283
9140,24.98832393
9141,30.87342429
9142,27.18355978
9143,27.09014453
9144,22.5595514
9145,22.79308713
9146,25.36198014
9147,29.70574565
9148,23.49369431
9149,25.315273
9150,17.42176536
9151,17.70200824
9152,16.34750101
9153,16.34750101
9154,16.34750101
9155,21.25175132
9156,16.25408672
9157,21.4385799
9158,21.67211563
9159,22.32601567
9160,17.0481082
9161,20.73797271
9162,21.9523585
9163,25.50210253
9164,22.09247994
9165,27.04343739
9166,22.18589423
9167,22.74637998
9168,18.26249399
9169,19.71041551
9170,20.87809415
9171,27.18355883
9172,21.39187275
9173,25.92246589
9174,27.83745982
9175,26.15600162
9176,22.23260138
9177,23.82064433
9178,24.42783723
9179,27.04343739
9180,22.51284425
9181,24.42783723
9182,21.48528704
9183,15.74030812
9184,14.99299379
9185,14.99299379
9186,16.20737958
9187,21.76552992
9188,16.02055099
9189,20.78467986
9190,22.18589423
9191,21.4385799
9192,17.98225111
9193,20.45772984
9194,21.81223707
9195,27.18355978
9196,21.76552992
9197,23.21345144
9198,21.20504417
9199,21.99906565
9200,14.99299379
9201,16.62774389
9202,16.48762245
9203,22.46613711
9204,18.07566541
9205,21.76552992
9206,22.04577279
9207,21.11162988
9208,14.99299379
9209,16.48762245
9210,18.07566541
9211,22.04577279
9212,14.99299379
9213,18.07566541
9214,14.99299379
9215,14.99299379
9216,9.99532919
9217,9.715086316
9218,9.715086316
9219,14.57262947
9220,9.715086316
9221,14.24567945
9222,14.57262947
9223,15.50677239
9224,9.715086316
9225,10.36898636
9226,14.24567945
9227,19.05651547
9228,14.57262947
9229,18.63615115
9230,15.50677239
9231,15.31994381
9232,9.715086316
9233,13.07800081
9234,10.36898636
9235,18.86968688
9236,14.24567945
9237,18.82297974
9238,19.05651547
9239,21.15833702
9240,14.57262947
9241,17.51517966
9242,18.63615115
9243,21.25175132
9244,15.50677239
9245,17.46847251
9246,15.31994381
9247,14.89957949
9248,9.715086316
9249,9.715086316
9250,14.19897231
9251,20.17748696
9252,12.33068648
9253,19.38346549
9254,21.06492273
9255,22.18589423
9256,16.90798676
9257,17.79542253
9258,21.53199419
9259,27.09014548
9260,22.32601567
9261,25.45539538
9262,24.05418006
9263,22.60625854
9264,17.42176536
9265,18.72956545
9266,20.22419411
9267,26.01588018
9268,20.831387
9269,26.57636688
9270,24.38113008
9271,24.89490868
9272,18.49602972
9273,19.89724409
9274,21.4385799
9275,24.98832393
9276,19.05651547
9277,20.36431555
9278,18.30920113
9279,18.58944401
9280,13.1714151
9281,13.40495083
9282,13.40495083
9283,20.36431555
9284,13.54507227
9285,19.47687978
9286,20.73797271
9287,23.6805229
9288,15.17982237
9289,15.78701526
9290,19.57029407
9291,25.96917399
9292,21.29845846
9293,24.7080801
9294,22.69967283
9295,23.30686573
9296,16.67445103
9297,18.40261543
9298,18.96310117
9299,25.2685668
9300,21.62540848
9301,25.08173727
9302,27.46380265
9303,27.55721694
9304,22.65296569
9305,24.47454437
9306,25.36198109
9307,30.73330285
9308,25.17515156
9309,27.27697312
9310,23.26015858
9311,22.41942996
9312,16.95469391
9313,16.95469391
9314,19.14992976
9315,22.18589423
9316,21.34516561
9317,26.57636688
9318,26.20270972
9319,30.2662314
9320,22.27930852
9321,24.24100864
9322,27.41709551
9323,32.64829583
9324,26.48295259
9325,28.35123842
9326,23.82064433
9327,25.73563731
9328,20.17748696
9329,21.11162988
9330,20.41102269
9331,26.24941591
9332,22.09247994
9333,27.9775803
9334,25.96917304
9335,24.94161583
9336,19.75712265
9337,20.22419411
9338,22.13918709
9339,24.52125152
9340,17.84212968
9341,19.75712265
9342,17.65530109
9343,17.65530109
9344,12.33068648
9345,12.33068648
9346,12.33068648
9347,17.0481082
9348,12.33068648
9349,19.1966369
9350,19.52358692
9351,23.96076577
9352,14.99299379
9353,15.46006524
9354,19.47687978
9355,24.94161583
9356,19.29005119
9357,24.33442294
9358,23.35357287
9359,22.04577279
9360,12.19056504
9361,14.61933662
9362,12.28397933
9363,20.87809415
9364,16.90798676
9365,24.24100864
9366,23.6805229
9367,29.84586708
9368,20.73797271
9369,23.21345144
9370,24.33442294
9371,30.45305998
9372,25.68893016
9373,26.90331595
9374,25.2218587
9375,24.38113008
9376,16.48762245
9377,16.48762245
9378,18.40261543
9379,22.74637998
9380,18.02895826
9381,19.85053694
9382,25.31527395
9383,31.76086006
9384,22.27930852
9385,24.47454437
9386,25.68893016
9387,29.93928138
9388,26.01588113
9389,30.63988856
9390,30.49976712
9391,30.59318142
9392,21.9523585
9393,22.65296569
9394,25.36198014
9395,29.47220992
9396,25.45539443
9397,28.30453127
9398,30.49976712
9399,30.59318142
9400,24.80149439
9401,25.36198109
9402,27.23026692
9403,31.99439579
9404,24.33442294
9405,27.27697312
9406,23.40028002
9407,23.35357287
9408,17.98225111
9409,17.98225111
9410,17.98225111
9411,25.36198014
9412,18.58944401
9413,23.40028097
9414,25.17515156
9415,28.86501702
9416,21.62540848
9417,24.28771579
9418,25.92246684
9419,31.10696002
9420,27.55721694
9421,29.33208848
9422,30.59318142
9423,30.40635283
9424,22.37272281
9425,23.54040146
9426,23.5871086
9427,31.34049575
9428,25.54880968
9429,31.10696002
9430,32.18122437
9431,28.63148129
9432,25.64222302
9433,26.66978022
9434,26.15600162
9435,30.92013144
9436,25.17515156
9437,26.20270877
9438,25.08173727
9439,20.55114413
9440,19.47687978
9441,19.47687978
9442,20.50443698
9443,25.12844441
9444,20.50443698
9445,24.80149439
9446,25.73563731
9447,25.315273
9448,20.36431555
9449,25.2218587
9450,25.26856585
9451,31.80756721
9452,24.33442294
9453,26.10929542
9454,26.62307403
9455,27.04343739
9456,19.89724409
9457,20.59785128
9458,20.78467986
9459,26.76319451
9460,21.53199419
9461,24.1943015
9462,24.10088721
9463,26.48295164
9464,19.05651547
9465,19.14992976
9466,19.94395124
9467,23.26015858
9468,19.33675834
9469,20.55114413
9470,19.33675834
9471,19.33675834
9472,13.63848656
9473,13.35824368
9474,13.35824368
9475,17.84212968
9476,13.35824368
9477,14.52592233
9478,17.84212968
9479,18.86968688
9480,13.35824368
9481,19.10322261
9482,19.1966369
9483,24.42783723
9484,19.85053694
9485,23.35357287
9486,20.97150844
9487,21.76552992
9488,15.74030812
9489,16.95469391
9490,19.38346549
9491,23.86735243
9492,19.05651547
9493,23.44698717
9494,24.7080801
9495,26.29612306
9496,19.8038298
9497,24.38113103
9498,25.08173822
9499,28.39794462
9500,23.02662285
9501,22.74637998
9502,21.57870134
9503,20.41102269
9504,16.16067243
9505,16.16067243
9506,19.14992976
9507,23.12003715
9508,18.1690797
9509,19.71041551
9510,23.44698717
9511,27.9775803
9512,19.10322261
9513,19.47687978
9514,25.40868824
9515,30.96683858
9516,27.60392409
9517,30.35964569
9518,32.50817439
9519,32.69500297
9520,22.74638093
9521,23.82064528
9522,26.95002405
9523,33.44231731
9524,28.95843131
9525,31.2937886
9526,34.5632888
9527,34.98365312
9528,30.03269567
9529,30.49976712
9530,31.01354573
9531,33.90938876
9532,29.79915994
9533,30.82671714
9534,28.49135986
9535,28.77160273
9536,19.47687978
9537,19.47687978
9538,19.47687978
9539,25.96917399
9540,21.99906565
9541,25.22185966
9542,25.64222397
9543,31.76086006
9544,21.81223707
9545,23.96076577
9546,25.50210158
9547,30.87342429
9548,26.20270972
9549,31.01354573
9550,33.76926733
9551,33.62914589
9552,23.30686573
9553,24.1943015
9554,23.91405862
9555,30.03269567
9556,25.40868729
9557,24.66137296
9558,27.88416696
9559,37.87949615
9560,27.32368121
9561,29.09855275
9562,30.96683858
9563,39.14058909
9564,34.23633878
9565,36.47828178
9566,34.84353168
9567,32.88183156
9568,23.77393814
9569,23.77393814
9570,24.66137391
9571,30.87342429
9572,26.76319546
9573,31.38720289
9574,30.92013144
9575,38.62681049
9576,28.11770269
9577,27.13685263
9578,31.71415291
9579,37.08547468
9580,32.97524585
9581,35.12377455
9582,32.4147601
9583,33.58243874
9584,27.83745982
9585,29.09855275
9586,28.11770269
9587,34.70341024
9588,30.21952425
9589,33.39561016
9590,32.83512441
9591,34.46987451
9592,28.25782413
9593,29.98598852
9594,29.70574565
9595,32.27463866
9596,26.57636688
9597,28.58477415
9598,26.66978117
9599,26.66978117
9600,19.8038298
9601,19.8038298
9602,19.8038298
9603,24.00747292
9604,19.8038298
9605,26.85660976
9606,25.92246684
9607,29.89257328
9608,20.41102269
9609,23.5871086
9610,24.7547882
9611,27.69733838
9612,26.01588113
9613,32.04110293
9614,30.96683858
9615,31.2937886
9616,22.27930852
9617,24.00747387
9618,24.14759435
9619,31.24708146
9620,27.32368121
9621,31.10696002
9622,31.15366717
9623,35.82438174
9624,27.27697407
9625,30.59318142
9626,29.33208848
9627,40.12143915
9628,34.00280306
9629,35.91779603
9630,33.86268162
9631,32.88183156
9632,23.16674429
9633,23.16674429
9634,24.38113008
9635,28.91172417
9636,24.19430245
9637,29.84586708
9638,31.2937886
9639,38.90705336
9640,25.50210253
9641,26.48295259
9642,31.43391004
9643,38.29986046
9644,33.67585304
9645,35.87108889
9646,31.80756721
9647,32.60158868
9648,27.79075172
9649,29.19196704
9650,29.28538134
9651,34.32975308
9652,29.89257423
9653,34.75011739
9654,32.13451723
9655,31.24708146
9656,27.60392409
9657,27.88416601
9658,29.89257423
9659,32.83512441
9660,26.99673024
9661,29.51891706
9662,23.54040146
9663,23.72723004
9664,21.15833702
9665,21.15833702
9666,21.15833702
9667,27.41709551
9668,23.02662285
9669,27.74404553
9670,28.538067
9671,26.95002405
9672,22.69967283
9673,26.95002405
9674,28.21111698
9675,30.78001
9676,28.35123842
9677,30.92013144
9678,28.07099555
9679,29.56562421
9680,24.80149534
9681,25.54880872
9682,25.96917399
9683,33.34890302
9684,28.21111698
9685,31.2937886
9686,34.46987451
9687,31.62073862
9688,27.09014548
9689,30.21952425
9690,29.28538134
9691,32.97524585
9692,27.97758125
9693,30.82671714
9694,27.32368121
9695,21.71882277
9696,20.9248013
9697,20.9248013
9698,21.34516561
9699,25.59551587
9700,22.79308713
9701,26.3895383
9702,25.45539443
9703,27.5105098
9704,23.54040146
9705,25.82905255
9706,26.52965879
9707,31.38720289
9708,26.01588113
9709,28.538067
9710,27.04343834
9711,26.57636688
9712,20.64455842
9713,20.13077982
9714,21.57870134
9715,25.73563731
9716,22.41942996
9717,26.01588018
9718,25.64222397
9719,25.68893016
9720,20.36431555
9721,21.67211563
9722,22.69967283
9723,25.92246684
9724,20.36431555
9725,22.69967283
9726,20.36431555
9727,20.36431555
9728,15.31994381
9729,15.31994381
9730,15.31994381
9731,17.28164393
9732,15.31994381
9733,19.61700121
9734,17.28164393
9735,21.57870134
9736,15.31994381
9737,18.54273686
9738,19.61700121
9739,23.86735148
9740,17.28164393
9741,24.24100864
9742,21.57870134
9743,20.69126557
9744,15.31994381
9745,18.63615115
9746,20.13077982
9747,20.9248013
9748,21.06492273
9749,25.40868824
9750,27.04343834
9751,27.5105098
9752,21.06492273
9753,23.54040146
9754,24.52125247
9755,30.12610996
9756,24.38113008
9757,27.55721599
9758,24.66137296
9759,23.5871086
9760,16.11396528
9761,16.11396528
9762,18.91639403
9763,24.61466581
9764,20.08407267
9765,23.86735243
9766,22.5595514
9767,29.51891706
9768,20.9248013
9769,22.97991666
9770,25.40868824
9771,31.2937886
9772,26.62307403
9773,28.538067
9774,29.56562326
9775,28.02428745
9776,21.29845846
9777,22.32601567
9778,27.27697407
9779,31.43391004
9780,26.80990261
9781,30.35964569
9782,32.27463866
9783,30.96683858
9784,26.48295259
9785,26.20270972
9786,28.30453127
9787,32.36805295
9788,25.68893016
9789,27.74404553
9790,24.98832298
9791,25.2685668
9792,18.40261543
9793,18.40261543
9794,18.40261543
9795,25.315273
9796,20.73797271
9797,25.54880968
9798,26.43624544
9799,29.47220992
9800,21.53199419
9801,22.32601567
9802,25.54880968
9803,31.43391004
9804,26.57636688
9805,28.63148129
9806,29.89257423
9807,30.2662314
9808,22.23260138
9809,23.58710955
9810,24.61466676
9811,32.74171012
9812,28.86501702
9813,31.01354573
9814,33.81597447
9815,36.8052318
9816,28.91172417
9817,30.40635283
9818,30.12610996
9819,35.21718885
9820,29.70574565
9821,33.20878158
9822,29.00513846
9823,28.63148129
9824,23.91405862
9825,23.91405862
9826,24.61466581
9827,28.86501702
9828,25.31527395
9829,28.63148129
9830,29.6590385
9831,34.46987451
9832,24.61466676
9833,28.44465271
9834,30.96683858
9835,38.39327476
9836,32.50817439
9837,33.72256018
9838,30.73330285
9839,31.62073862
9840,26.06258733
9841,27.13685168
9842,27.41709455
9843,31.57403148
9844,28.5847732
9845,31.34049575
9846,32.4147601
9847,34.14292449
9848,26.10929447
9849,27.65063028
9850,27.93087316
9851,31.71415291
9852,25.45539443
9853,27.51050885
9854,25.73563731
9855,25.73563731
9856,19.14992976
9857,19.14992976
9858,19.14992976
9859,23.35357287
9860,19.14992976
9861,25.78234445
9862,25.17515156
9863,27.79075172
9864,20.9248013
9865,24.66137296
9866,25.82905255
9867,30.45305998
9868,26.24941686
9869,28.95843131
9870,28.67818844
9871,28.63148129
9872,21.06492273
9873,23.35357383
9874,23.6805229
9875,28.25782413
9876,25.7823454
9877,32.18122437
9878,32.69500297
9879,36.85193895
9880,27.83745982
9881,29.19196704
9882,28.16440984
9883,37.08547468
9884,31.76086006
9885,32.88183156
9886,31.57403148
9887,30.49976712
9888,25.08173727
9889,25.08173727
9890,26.15600162
9891,29.42550277
9892,24.10088816
9893,29.93928138
9894,32.13451723
9895,34.46987451
9896,28.44465271
9897,30.1728171
9898,31.38720289
9899,37.59925328
9900,34.14292449
9901,32.9285387
9902,33.30219587
9903,33.16207443
9904,29.47220992
9905,28.72489559
9906,29.70574565
9907,33.86268162
9908,27.4638017
9909,34.6567031
9910,29.23867419
9911,29.93928138
9912,25.36198109
9913,26.95002405
9914,27.93087411
9915,31.06025287
9916,26.20270972
9917,28.11770269
9918,24.24100959
9919,24.33442389
9920,22.32601567
9921,22.32601567
9922,22.32601567
9923,27.60392409
9924,22.83979427
9925,26.95002405
9926,28.30453127
9927,26.95002405
9928,23.16674429
9929,27.04343739
9930,26.76319451
9931,32.27463866
9932,27.55721694
9933,31.34049575
9934,26.15600162
9935,26.48295259
9936,23.44698717
9937,26.85660976
9938,27.55721694
9939,32.18122437
9940,28.58477415
9941,31.71415291
9942,34.70341024
9943,30.35964569
9944,27.60392409
9945,28.30453127
9946,28.30453127
9947,30.03269567
9948,25.59551587
9949,26.85660881
9950,27.5105098
9951,23.6805229
9952,22.09247994
9953,22.09247994
9954,23.30686573
9955,27.74404458
9956,22.97991571
9957,27.55721599
9958,28.63148129
9959,27.60392314
9960,23.72723004
9961,26.29612306
9962,26.76319451
9963,33.67585304
9964,28.21111698
9965,28.30453127
9966,28.11770174
9967,26.01588018
9968,22.27930852
9969,22.69967283
9970,22.93320856
9971,27.74404458
9972,23.54040146
9973,26.76319451
9974,29.42550182
9975,26.85660881
9976,18.35590828
9977,19.1966369
9978,19.85053694
9979,24.1943015
9980,18.63615115
9981,20.17748696
9982,18.63615115
9983,18.63615115
9984,16.5343296
9985,16.5343296
9986,16.5343296
9987,20.50443698
9988,16.5343296
9989,20.73797271
9990,20.50443698
9991,17.79542253
9992,16.5343296
9993,20.69126557
9994,20.78467986
9995,26.48295259
9996,22.51284425
9997,25.26856585
9998,21.99906565
9999,23.21345144
10000,17.98225111
10001,20.50443698
10002,21.76552992
10003,26.76319546
10004,21.81223707
10005,25.8757597
10006,27.37038836
10007,28.86501702
10008,23.16674429
10009,25.73563826
10010,26.95002405
10011,27.13685168
10012,21.67211563
10013,23.21345144
10014,21.90565136
10015,21.90565136
10016,17.42176536
10017,17.42176536
10018,21.20504417
10019,26.15600162
10020,21.29845846
10021,24.84820154
10022,26.52965974
10023,26.99673024
10024,23.07333
10025,24.94161583
10026,23.91405862
10027,30.82671714
10028,26.15600257
10029,29.70574565
10030,27.88416696
10031,27.65063123
10032,21.9523585
10033,22.74637998
10034,26.71648832
10035,31.66744577
10036,27.27697407
10037,30.92013144
10038,28.63148034
10039,28.11770269
10040,21.76552992
10041,22.18589423
10042,22.27930852
10043,29.00513751
10044,22.27930852
10045,24.28771579
10046,22.69967283
10047,22.97991571
10048,18.54273686
10049,18.54273686
10050,18.54273686
10051,24.52125152
10052,20.831387
10053,23.91405862
10054,25.78234445
10055,27.69733743
10056,22.83979427
10057,24.80149439
10058,24.84820154
10059,29.09855275
10060,25.82905255
10061,29.37879563
10062,25.87575875
10063,27.23026692
10064,21.67211563
10065,23.91405862
10066,25.08173727
10067,30.07940281
10068,25.96917304
10069,28.21111698
10070,33.67585304
10071,33.16207443
10072,28.11770269
10073,29.84586708
10074,30.21952425
10075,30.73330285
10076,27.23026692
10077,29.09855275
10078,27.46380265
10079,24.94161583
10080,22.97991571
10081,22.97991571
10082,23.35357287
10083,27.83745887
10084,24.24100864
10085,26.90331595
10086,27.88416696
10087,29.33208848
10088,24.52125152
10089,28.49135986
10090,30.03269567
10091,33.58243874
10092,28.30453127
10093,30.31293854
10094,28.58477415
10095,29.75245279
10096,24.19430245
10097,25.59551682
10098,25.22185966
10099,31.06025287
10100,26.10929542
10101,29.79915994
10102,29.05184561
10103,29.70574565
10104,24.52125152
10105,24.61466581
10106,25.12844441
10107,29.98598757
10108,17.84212968
10109,18.82297974
10110,19.29005119
10111,19.29005119
10112,16.58103674
10113,16.58103674
10114,16.58103674
10115,20.55114413
10116,16.58103674
10117,21.71882277
10118,21.71882277
10119,22.46613711
10120,17.28164393
10121,21.48528704
10122,21.01821559
10123,25.78234445
10124,22.60625854
10125,25.96917399
10126,22.88650142
10127,23.77393719
10128,18.54273686
10129,21.25175132
10130,22.27930852
10131,26.62307403
10132,21.85894421
10133,24.84820249
10134,26.57636688
10135,29.00513846
10136,22.46613711
10137,27.41709551
10138,26.48295164
10139,29.56562421
10140,22.23260138
10141,23.49369431
10142,22.65296569
10143,21.99906565
10144,18.21578684
10145,18.21578684
10146,20.64455842
10147,24.42783723
10148,22.23260138
10149,25.12844441
10150,26.10929542
10151,27.41709455
10152,20.87809415
10153,23.63381575
10154,26.3428302
10155,33.30219587
10156,27.97758125
10157,29.98598852
10158,27.51050885
10159,27.23026597
10160,22.69967283
10161,22.97991571
10162,23.91405862
10163,27.79075267
10164,24.7080801
10165,28.35123747
10166,28.35123842
10167,28.39794557
10168,23.96076577
10169,25.08173727
10170,25.54880872
10171,28.39794462
10172,24.00747292
10173,24.80149439
10174,16.48762245
10175,17.74871538
10176,15.74030812
10177,15.74030812
10178,15.74030812
10179,20.9248013
10180,16.48762245
10181,20.3176084
10182,21.20504417
10183,21.25175132
10184,16.90798676
10185,20.831387
10186,21.01821559
10187,25.40868824
10188,21.62540848
10189,26.71648832
10190,21.15833702
10191,21.01821559
10192,17.00140105
10193,20.17748696
10194,21.9523585
10195,24.66137391
10196,21.4385799
10197,25.315273
10198,26.71648737
10199,25.78234445
10200,21.34516561
10201,22.60625854
10202,23.12003715
10203,26.38953735
10204,22.79308713
10205,24.24100864
10206,22.83979427
10207,17.74871538
10208,16.90798676
10209,16.90798676
10210,17.37505822
10211,22.09247994
10212,17.18822964
10213,21.01821559
10214,21.76552992
10215,22.51284425
10216,17.14152249
10217,20.831387
10218,20.59785128
10219,26.9500231
10220,21.20504417
10221,23.07333
10222,23.35357287
10223,23.5871086
10224,16.90798676
10225,17.37505822
10226,17.18822964
10227,21.76552992
10228,17.14152249
10229,20.59785128
10230,21.20504417
10231,23.35357287
10232,16.90798676
10233,17.18822964
10234,17.14152249
10235,21.20504417
10236,16.90798676
10237,17.14152249
10238,16.90798676
10239,16.90798676
10240,9.99532919
10241,10.36898636
10242,10.36898636
10243,14.52592233
10244,10.36898636
10245,10.69593638
10246,14.52592233
10247,16.4409153
10248,10.36898636
10249,14.71275091
10250,10.69593638
10251,19.61700121
10252,14.52592233
10253,18.72956545
10254,16.4409153
10255,15.31994381
10256,10.36898636
10257,13.73190085
10258,14.71275091
10259,19.61700121
10260,10.69593638
10261,17.51517966
10262,19.61700121
10263,20.78467986
10264,14.52592233
10265,18.86968688
10266,18.72956545
10267,21.99906565
10268,16.4409153
10269,18.35590828
10270,15.31994381
10271,14.85287235
10272,10.36898636
10273,10.36898636
10274,13.73190085
10275,18.40261543
10276,14.71275091
10277,14.71275091
10278,19.61700121
10279,22.83979427
10280,10.69593638
10281,17.5618868
10282,17.51517966
10283,23.35357287
10284,19.61700121
10285,23.63381575
10286,20.78467986
10287,20.27090126
10288,14.52592233
10289,16.25408672
10290,18.86968688
10291,23.82064528
10292,18.72956545
10293,21.15833702
10294,21.99906565
10295,21.53199419
10296,16.4409153
10297,17.51517966
10298,18.44932257
10299,22.37272281
10300,16.67445103
10301,17.60859395
10302,15.03970093
10303,15.03970093
10304,10.36898636
10305,10.36898636
10306,10.36898636
10307,19.38346549
10308,14.2923866
10309,16.02055099
10310,19.71041551
10311,21.4385799
10312,16.48762245
10313,18.49602972
10314,17.42176536
10315,24.89490963
10316,21.39187275
10317,25.45539538
10318,24.38113008
10319,25.40868729
10320,14.47921518
10321,18.21578684
10322,19.29005119
10323,25.03503107
10324,20.45772984
10325,23.54040146
10326,25.08173727
10327,27.18355978
10328,21.71882277
10329,24.66137296
10330,24.38113008
10331,29.56562421
10332,22.23260138
10333,25.50210158
10334,22.5595514
10335,22.60625854
10336,16.39420816
10337,16.39420816
10338,17.98225111
10339,22.88650142
10340,20.27090126
10341,24.14759435
10342,26.06258828
10343,28.0242884
10344,20.64455842
10345,25.12844441
10346,26.10929447
10347,32.04110293
10348,24.52125152
10349,25.92246589
10350,24.10088721
10351,24.94161583
10352,18.54273686
10353,19.71041551
10354,19.8038298
10355,24.47454437
10356,21.76552992
10357,24.14759435
10358,24.47454437
10359,25.8757597
10360,18.26249399
10361,19.14992976
10362,19.05651547
10363,24.84820154
10364,17.32835107
10365,19.99065838
10366,17.60859395
10367,17.60859395
10368,12.28397933
10369,12.28397933
10370,12.28397933
10371,16.76786532
10372,12.28397933
10373,18.6828583
10374,19.94395124
10375,20.9248013
10376,14.24567945
10377,19.1966369
10378,19.8038298
10379,25.17515156
10380,20.59785128
10381,24.98832298
10382,22.32601567
10383,21.4385799
10384,16.20737958
10385,18.77627259
10386,18.82297974
10387,24.33442389
10388,19.1966369
10389,25.12844536
10390,24.98832393
10391,27.88416696
10392,21.20504417
10393,24.84820249
10394,24.52125247
10395,29.6590385
10396,24.10088721
10397,26.62307308
10398,23.82064433
10399,23.44698717
10400,16.5343296
10401,16.5343296
10402,16.34750101
10403,22.04577279
10404,19.47687978
10405,21.67211563
10406,24.7547882
10407,30.45305998
10408,20.9248013
10409,23.49369431
10410,24.00747292
10411,28.35123842
10412,25.36198109
10413,29.37879563
10414,27.04343739
10415,28.39794462
10416,21.62540848
10417,22.27930852
10418,24.66137296
10419,30.59318142
10420,24.75478725
10421,29.33208848
10422,30.96683858
10423,30.49976712
10424,23.12003715
10425,25.45539443
10426,26.90331595
10427,30.31293854
10428,22.37272281
10429,25.17515156
10430,22.27930852
10431,22.88650142
10432,16.62774389
10433,16.62774389
10434,16.62774389
10435,22.46613711
10436,17.28164393
10437,22.46613711
10438,21.99906565
10439,29.0985518
10440,21.34516561
10441,24.33442389
10442,25.40868824
10443,31.76086006
10444,25.82905255
10445,29.37879563
10446,28.30453127
10447,29.23867419
10448,22.37272281
10449,23.12003715
10450,26.10929447
10451,30.35964569
10452,26.66978117
10453,30.35964569
10454,33.06866014
10455,28.0709946
10456,25.87575875
10457,26.9500231
10458,26.9033169
10459,30.35964569
10460,24.1943015
10461,25.59551587
10462,25.68893016
10463,20.41102269
10464,19.52358692
10465,19.52358692
10466,20.36431555
10467,25.36198014
10468,18.77627259
10469,25.40868729
10470,24.28771579
10471,24.10088721
10472,20.831387
10473,23.54040146
10474,24.14759435
10475,31.85427435
10476,25.64222302
10477,26.90331595
10478,24.14759435
10479,26.52965879
10480,19.57029407
10481,19.05651547
10482,19.99065838
10483,24.14759435
10484,20.831387
10485,25.17515156
10486,25.26856585
10487,23.96076577
10488,18.30920113
10489,19.10322261
10490,19.43017263
10491,24.1943015
10492,18.49602972
10493,19.52358692
10494,18.49602972
10495,18.49602972
10496,12.61092935
10497,12.61092935
10498,12.61092935
10499,17.46847251
10500,12.61092935
10501,17.5618868
10502,17.46847251
10503,18.07566541
10504,12.61092935
10505,17.32835107
10506,20.3176084
10507,25.08173822
10508,20.3176084
10509,24.28771579
10510,21.34516561
10511,21.76552992
10512,16.30079387
10513,15.97384385
10514,18.02895826
10515,23.91405862
10516,20.45772984
10517,24.56795866
10518,24.89490868
10519,27.79075267
10520,19.38346549
10521,24.61466676
10522,25.2218587
10523,26.15600257
10524,22.5595514
10525,23.82064433
10526,21.67211563
10527,20.87809415
10528,14.99299379
10529,14.99299379
10530,18.21578684
10531,22.69967283
10532,15.22652951
10533,18.72956545
10534,23.96076577
10535,26.52965879
10536,19.00980832
10537,20.41102269
10538,24.47454437
10539,28.35123842
10540,24.47454532
10541,27.32368121
10542,27.79075267
10543,26.85660881
10544,21.06492273
10545,21.57870134
10546,24.52125247
10547,30.2662314
10548,24.33442294
10549,30.1728171
10550,27.83745887
10551,28.30453127
10552,22.93320856
10553,23.91405862
10554,24.1943015
10555,28.0709946
10556,23.16674429
10557,25.64222302
10558,22.88650142
10559,23.21345144
10560,16.39420816
10561,16.39420816
10562,16.39420816
10563,23.12003715
10564,18.12237255
10565,21.48528704
10566,22.46613711
10567,27.79075172
10568,17.98225111
10569,20.3176084
10570,18.44932257
10571,31.2937886
10572,27.5105098
10573,32.36805295
10574,32.69500297
10575,33.34890302
10576,23.54040146
10577,24.47454532
10578,25.03503107
10579,30.1728171
10580,25.59551587
10581,28.538067
10582,30.87342429
10583,39.5609534
10584,27.79075267
10585,31.38720289
10586,31.2937886
10587,38.67351763
10588,32.60158868
10589,35.45072457
10590,32.46146725
10591,32.50817439
10592,23.30686668
10593,23.30686668
10594,24.38113103
10595,30.92013144
10596,27.60392409
10597,30.54647427
10598,30.54647427
10599,38.67351763
10600,28.30453127
10601,30.78001
10602,31.52732433
10603,37.17888897
10604,34.18963164
10605,36.05791747
10606,33.20878158
10607,33.81597447
10608,27.13685263
10609,29.79915994
10610,29.28538134
10611,34.89023883
10612,31.06025287
10613,34.75011739
10614,34.23633878
10615,33.5357316
10616,26.57636593
10617,28.67818844
10618,29.00513846
10619,33.34890302
10620,25.78234445
10621,28.44465271
10622,25.78234445
10623,25.78234445
10624,19.29005119
10625,19.29005119
10626,19.29005119
10627,21.39187275
10628,19.29005119
10629,23.91405862
10630,25.68893111
10631,30.21952425
10632,20.36431555
10633,24.00747387
10634,24.24100959
10635,31.57403148
10636,25.64222397
10637,32.04110293
10638,32.55488154
10639,31.9009815
10640,23.6338167
10641,25.54880968
10642,26.34283115
10643,31.94768864
10644,26.66978117
10645,32.4147601
10646,33.25548872
10647,35.21718885
10648,28.16440984
10649,30.21952425
10650,30.12610996
10651,36.61840322
10652,32.88183156
10653,35.91779603
10654,32.9285387
10655,31.76086006
10656,24.05418101
10657,24.05418101
10658,26.01588113
10659,31.20037431
10660,27.74404553
10661,30.35964569
10662,31.76086006
10663,37.87949615
10664,28.0242884
10665,30.68659571
10666,30.82671714
10667,37.73937472
10668,32.4147601
10669,32.13451723
10670,32.46146725
10671,33.62914589
10672,29.70574565
10673,30.54647427
10674,30.49976712
10675,34.70341024
10676,29.47220992
10677,35.21718885
10678,34.5632888
10679,32.50817439
10680,29.00513846
10681,30.21952425
10682,30.73330285
10683,35.54413887
10684,29.28538134
10685,30.68659571
10686,24.80149439
10687,25.08173727
10688,23.12003715
10689,23.12003715
10690,23.12003715
10691,28.21111698
10692,24.1943015
10693,28.91172417
10694,28.67818749
10695,27.51050885
10696,24.00747292
10697,28.25782318
10698,29.6590385
10699,32.74171012
10700,29.19196704
10701,32.88183156
10702,28.81830893
10703,29.93928138
10704,25.36198014
10705,28.81830988
10706,27.65063028
10707,32.36805295
10708,29.19196704
10709,32.36805295
10710,31.15366621
10711,33.67585304
10712,29.19196704
10713,30.73330285
10714,30.92013144
10715,34.28304593
10716,29.23867419
10717,31.62073862
10718,29.00513846
10719,24.24100864
10720,23.07333
10721,23.07333
10722,23.77393719
10723,28.63148034
10724,24.61466581
10725,28.67818844
10726,29.09855275
10727,29.05184561
10728,25.26856585
10729,28.07099555
10730,28.49135986
10731,30.45305903
10732,28.81830988
10733,30.59318142
10734,29.09855275
10735,28.95843131
10736,22.37272281
10737,22.97991571
10738,23.54040146
10739,29.05184561
10740,23.82064433
10741,28.11770269
10742,27.04343739
10743,27.88416696
10744,22.60625854
10745,23.77393719
10746,24.10088721
10747,28.35123842
10748,22.60625854
10749,24.10088721
10750,22.60625854
10751,22.60625854
10752,14.99299379
10753,14.99299379
10754,14.99299379
10755,19.14992976
10756,14.99299379
10757,17.51517966
10758,19.14992976
10759,22.69967283
10760,14.99299379
10761,19.10322261
10762,17.51517966
10763,24.66137391
10764,19.14992976
10765,24.00747292
10766,22.69967283
10767,23.49369431
10768,14.99299379
10769,18.91639403
10770,21.01821559
10771,25.36198109
10772,20.45772984
10773,19.43017263
10774,26.57636688
10775,28.63148129
10776,21.01821559
10777,24.66137391
10778,25.92246684
10779,31.80756721
10780,25.40868729
10781,28.49135891
10782,24.75478725
10783,24.38113008
10784,17.18822964
10785,17.18822964
10786,18.44932257
10787,24.80149439
10788,20.64455842
10789,23.63381575
10790,25.31527395
10791,29.47220992
10792,20.41102269
10793,22.88650142
10794,24.47454437
10795,29.93928138
10796,26.57636688
10797,29.93928138
10798,28.77160273
10799,28.0709946
10800,21.25175132
10801,22.23260138
10802,25.54880968
10803,30.59318142
10804,26.85660976
10805,30.35964569
10806,32.22793152
10807,30.78001
10808,25.50210158
10809,26.15600162
10810,28.25782318
10811,32.27463866
10812,26.10929447
10813,28.0709946
10814,25.08173727
10815,25.59551587
10816,17.23493678
10817,17.23493678
10818,17.23493678
10819,24.56795961
10820,20.13077982
10821,24.05418006
10822,24.00747387
10823,29.42550182
10824,20.08407267
10825,20.13077982
10826,22.97991571
10827,30.31293854
10828,25.40868824
10829,30.45305998
10830,29.7057447
10831,28.81830988
10832,20.36431555
10833,22.37272281
10834,22.79308713
10835,29.56562421
10836,25.87575875
10837,28.35123842
10838,29.84586708
10839,38.86034621
10840,26.71648832
10841,31.34049575
10842,31.15366717
10843,39.60766055
10844,32.46146725
10845,36.2914532
10846,31.9009815
10847,31.10696002
10848,22.97991571
10849,22.97991571
10850,24.00747387
10851,30.49976712
10852,27.09014548
10853,30.21952425
10854,33.20878158
10855,38.53339619
10856,27.18355978
10857,31.01354573
10858,31.01354573
10859,38.29986046
10860,34.75011739
10861,34.93694597
10862,33.90938876
10863,34.0495102
10864,28.44465271
10865,29.28538134
10866,29.79915994
10867,33.62914589
10868,30.92013144
10869,33.48902445
10870,34.09621735
10871,35.03036026
10872,28.25782413
10873,30.59318142
10874,30.03269567
10875,33.30219587
10876,27.65063123
10877,29.56562421
10878,27.93087411
10879,27.93087411
10880,19.05651547
10881,19.05651547
10882,19.05651547
10883,23.40028002
10884,19.05651547
10885,23.77393719
10886,24.38113008
10887,30.31293854
10888,20.17748696
10889,24.00747292
10890,23.82064433
10891,29.70574565
10892,25.03503012
10893,29.56562421
10894,31.9009815
10895,31.20037431
10896,20.73797271
10897,23.5871086
10898,23.5871086
10899,28.91172417
10900,23.35357287
10901,27.79075172
10902,29.84586708
10903,34.89023883
10904,25.64222397
10905,30.03269567
10906,29.56562421
10907,37.36571755
10908,30.59318142
10909,33.34890302
10910,30.82671714
10911,29.79915994
10912,20.9248013
10913,20.9248013
10914,22.83979427
10915,27.27697312
10916,23.26015858
10917,25.96917304
10918,25.8757597
10919,31.34049575
10920,20.13077982
10921,22.5595514
10922,20.13077982
10923,23.02662285
10924,23.02662285
10925,27.04343739
10926,32.88183156
10927,34.93694597
10928,23.02662285
10929,24.24100864
10930,26.9500231
10931,32.18122437
10932,27.04343739
10933,30.35964569
10934,35.63755316
10935,35.63755316
10936,29.51891706
10937,30.35964569
10938,32.36805295
10939,35.63755316
10940,31.57403148
10941,32.88183156
10942,30.59318142
10943,30.87342429
10944,22.46613711
10945,22.46613711
10946,22.46613711
10947,28.58477415
10948,23.72723004
10949,27.23026692
10950,29.28538134
10951,35.54413887
10952,25.96917304
10953,28.77160273
10954,29.05184561
10955,34.93694597
10956,31.20037431
10957,35.12377455
10958,36.10462461
10959,36.43157463
10960,26.15600257
10961,27.97758125
10962,27.97758125
10963,34.00280306
10964,29.6590385
10965,32.13451723
10966,37.64596042
10967,36.33816034
10968,32.83512441
10969,34.23633878
10970,34.75011739
10971,37.13218182
10972,32.55488154
10973,34.37646022
10974,32.27463866
10975,28.58477415
10976,26.66978117
10977,26.66978117
10978,27.60392409
10979,32.04110293
10980,27.13685263
10981,33.72256018
10982,30.35964569
10983,33.021953
10984,29.05184561
10985,32.13451723
10986,32.60158868
10987,34.70341024
10988,32.83512441
10989,34.46987451
10990,31.85427435
10991,30.68659571
10992,27.09014453
10993,28.25782318
10994,27.79075172
10995,32.18122437
10996,29.1452599
10997,32.88183156
10998,30.2662314
10999,31.66744577
11000,26.15600162
11001,25.96917304
11002,27.18355883
11003,29.51891706
11004,25.87575875
11005,27.32368026
11006,25.87575875
11007,25.87575875
11008,19.89724409
11009,19.89724409
11010,19.89724409
11011,23.77393719
11012,19.89724409
11013,23.30686573
11014,23.77393719
11015,26.9500231
11016,19.89724409
11017,26.15600257
11018,25.92246589
11019,29.51891706
11020,26.66978117
11021,29.33208848
11022,27.93087316
11023,28.25782413
11024,20.87809415
11025,23.5871086
11026,24.94161678
11027,31.01354573
11028,24.24100959
11029,28.11770269
11030,29.75245279
11031,32.46146725
11032,26.80990261
11033,31.24708146
11034,32.46146725
11035,36.66511036
11036,30.1728171
11037,32.55488154
11038,30.1728171
11039,29.70574565
11040,24.05418006
11041,24.05418006
11042,25.54880968
11043,29.79915994
11044,25.82905255
11045,29.98598852
11046,32.60158868
11047,33.81597447
11048,25.64222397
11049,29.93928138
11050,29.37879563
11051,33.90938876
11052,32.78841727
11053,35.03036026
11054,34.42316737
11055,33.5357316
11056,29.28538134
11057,30.07940281
11058,32.32134581
11059,35.26389599
11060,32.88183156
11061,36.01121032
11062,37.73937472
11063,36.71181751
11064,30.78001
11065,32.18122437
11066,33.48902445
11067,37.27230326
11068,31.66744577
11069,33.25548872
11070,30.2662314
11071,30.45305998
11072,23.86735148
11073,24.24100864
11074,24.24100864
11075,29.98598852
11076,25.50210253
11077,29.33208848
11078,28.44465271
11079,34.60999595
11080,25.03503107
11081,27.09014548
11082,29.09855275
11083,36.66511036
11084,31.76086006
11085,34.23633878
11086,36.2914532
11087,37.78608186
11088,26.71648832
11089,28.25782413
11090,29.33208848
11091,34.28304593
11092,29.6590385
11093,31.76086006
11094,37.73937472
11095,36.57169607
11096,32.50817439
11097,33.72256018
11098,33.81597447
11099,34.79682453
11100,31.15366717
11101,32.55488154
11102,31.20037431
11103,29.79915994
11104,27.41709551
11105,27.41709551
11106,28.95843131
11107,33.11536729
11108,28.77160273
11109,32.64829583
11110,30.21952425
11111,32.55488154
11112,29.19196704
11113,32.36805295
11114,34.75011739
11115,38.58010334
11116,31.62073862
11117,33.62914589
11118,30.96683858
11119,32.32134581
11120,26.76319451
11121,28.25782318
11122,27.04343739
11123,33.20878158
11124,28.72489559
11125,32.9285387
11126,33.16207443
11127,32.4147601
11128,27.18355883
11129,27.69733743
11130,28.30453032
11131,33.06866014
11132,22.65296569
11133,24.33442294
11134,21.90565136
11135,21.90565136
11136,20.27090126
11137,20.3176084
11138,20.3176084
11139,24.00747292
11140,20.3176084
11141,24.89490868
11142,26.20270972
11143,26.48295259
11144,21.76552992
11145,25.2218587
11146,26.3895383
11147,32.04110293
11148,26.9500231
11149,30.07940281
11150,25.8290516
11151,25.68893016
11152,21.06492273
11153,25.40868729
11154,25.87575875
11155,30.59318142
11156,27.27697407
11157,31.24708146
11158,32.50817439
11159,31.06025287
11160,27.65063123
11161,29.75245279
11162,30.49976712
11163,34.42316737
11164,27.23026692
11165,27.88416601
11166,26.95002405
11167,26.9033169
11168,23.12003715
11169,23.12003715
11170,25.64222302
11171,30.40635283
11172,25.8290516
11173,30.03269472
11174,30.31293854
11175,32.64829583
11176,27.93087411
11177,29.89257423
11178,30.87342429
11179,36.85193895
11180,31.76086006
11181,32.46146725
11182,30.87342429
11183,30.96683858
11184,26.95002405
11185,28.44465271
11186,28.77160273
11187,30.87342429
11188,28.58477415
11189,34.0495102
11190,31.99439579
11191,30.21952425
11192,27.41709551
11193,27.83745982
11194,29.61233136
11195,32.83512441
11196,25.59551587
11197,27.79075267
11198,22.88650142
11199,23.40028002
11200,21.99906565
11201,21.99906565
11202,21.99906565
11203,26.80990261
11204,23.12003715
11205,28.44465176
11206,27.18355883
11207,27.27697312
11208,23.21345144
11209,26.85660881
11210,28.5847732
11211,31.62073862
11212,27.32368121
11213,32.4147601
11214,28.11770174
11215,28.30453032
11216,24.14759435
11217,25.50210158
11218,26.52965879
11219,30.78001
11220,28.11770269
11221,32.13451723
11222,32.64829583
11223,32.27463866
11224,27.55721694
11225,28.39794557
11226,30.35964569
11227,31.57403148
11228,26.48295164
11229,29.19196704
11230,26.15600162
11231,20.3176084
11232,20.17748696
11233,20.17748696
11234,21.29845846
11235,25.64222302
11236,20.55114413
11237,26.62307308
11238,26.66978117
11239,26.76319451
11240,22.27930852
11241,25.26856585
11242,27.04343834
11243,32.04110293
11244,25.64222302
11245,28.35123842
11246,25.78234445
11247,25.2218587
11248,20.36431555
11249,21.39187275
11250,21.20504417
11251,26.9033169
11252,22.79308713
11253,26.80990261
11254,26.20270877
11255,26.06258733
11256,20.36431555
11257,21.20504417
11258,22.79308713
11259,26.20270877
11260,20.36431555
11261,22.79308713
11262,20.36431555
11263,20.36431555
11264,15.64689383
11265,15.64689383
11266,15.64689383
11267,18.86968688
11268,15.64689383
11269,19.57029407
11270,18.86968688
11271,22.37272281
11272,15.64689383
11273,18.91639403
11274,19.57029407
11275,16.20737958
11276,18.86968688
11277,25.59551587
11278,22.37272281
11279,22.97991571
11280,15.64689383
11281,18.1690797
11282,18.91639403
11283,24.1943015
11284,19.57029407
11285,24.66137391
11286,16.20737958
11287,25.96917304
11288,18.86968688
11289,24.1943015
11290,25.59551587
11291,26.99673119
11292,22.37272281
11293,25.03503012
11294,22.97991571
11295,21.34516561
11296,15.64689383
11297,15.64689383
11298,18.72956545
11299,24.56795866
11300,21.15833702
11301,24.38113008
11302,26.24941686
11303,27.13685168
11304,21.71882277
11305,23.5871086
11306,26.10929542
11307,29.51891706
11308,23.82064433
11309,28.72489559
11310,26.01588018
11311,25.68893016
11312,21.9523585
11313,22.93320856
11314,24.80149439
11315,30.31293854
11316,24.84820154
11317,29.79915994
11318,29.23867419
11319,27.65063028
11320,22.46613711
11321,23.91405862
11322,25.96917304
11323,28.63148129
11324,23.16674429
11325,24.38113008
11326,22.83979427
11327,22.93320856
11328,16.76786532
11329,16.76786532
11330,16.76786532
11331,24.84820154
11332,19.47687978
11333,24.24100864
11334,24.94161583
11335,26.29612306
11336,20.45772984
11337,22.04577279
11338,23.72723099
11339,27.41709551
11340,26.48295259
11341,28.91172417
11342,27.65063028
11343,26.71648737
11344,20.64455842
11345,22.93320856
11346,23.5871086
11347,31.52732433
11348,26.10929542
11349,28.35123842
11350,29.75245279
11351,31.34049575
11352,24.42783723
11353,28.63148129
11354,28.91172417
11355,34.89023883
11356,27.09014453
11357,30.59318142
11358,26.57636593
11359,26.15600162
11360,22.41942996
11361,22.41942996
11362,23.96076577
11363,24.80149439
11364,26.66978117
11365,29.93928138
11366,32.08781008
11367,34.14292449
11368,27.55721694
11369,30.07940281
11370,31.15366717
11371,38.01961759
11372,32.83512441
11373,34.79682453
11374,31.57403148
11375,31.52732433
11376,25.54880872
11377,25.8290516
11378,26.24941591
11379,31.57403148
11380,28.49135891
11381,30.92013144
11382,32.08781008
11383,31.62073862
11384,25.03503012
11385,26.80990166
11386,28.21111698
11387,31.80756721
11388,24.94161583
11389,27.13685263
11390,24.75478725
11391,24.75478725
11392,19.29005119
11393,19.29005119
11394,19.29005119
11395,23.77393719
11396,19.29005119
11397,24.98832298
11398,25.73563731
11399,28.30453127
11400,21.25175132
11401,24.00747292
11402,25.17515251
11403,29.23867419
11404,25.8757597
11405,30.49976712
11406,28.30453127
11407,28.30453127
11408,21.53199419
11409,23.91405862
11410,22.23260138
11411,30.21952425
11412,26.01588113
11413,30.73330285
11414,30.92013144
11415,33.90938876
11416,28.44465271
11417,29.61233136
11418,30.96683858
11419,35.12377455
11420,30.2662314
11421,30.96683858
11422,30.31293854
11423,29.42550277
11424,22.41942996
11425,22.41942996
11426,23.68052385
11427,28.67818844
11428,25.50210253
11429,28.49135986
11430,32.36805295
11431,37.55254613
11432,27.5105098
11433,30.78001
11434,29.89257423
11435,35.26389599
11436,33.11536729
11437,34.5632888
11438,36.19803891
11439,34.79682453
11440,27.69733838
11441,29.05184561
11442,27.88416696
11443,31.80756721
11444,29.1452599
11445,34.37646022
11446,36.01121032
11447,34.84353168
11448,29.75245279
11449,30.96683858
11450,32.36805295
11451,36.57169607
11452,28.86501702
11453,31.76086006
11454,28.30453127
11455,28.67818844
11456,24.42783818
11457,24.89490963
11458,24.89490963
11459,29.61233136
11460,26.3895383
11461,29.56562421
11462,30.03269567
11463,34.46987451
11464,27.04343834
11465,28.91172417
11466,30.82671714
11467,33.30219587
11468,30.35964569
11469,32.64829583
11470,35.21718885
11471,35.26389599
11472,27.55721694
11473,28.49135986
11474,28.91172417
11475,36.89864609
11476,32.9285387
11477,36.01121032
11478,38.86034621
11479,37.17888897
11480,34.00280306
11481,34.84353168
11482,35.49743172
11483,38.58010334
11484,31.76086006
11485,33.62914589
11486,32.4147601
11487,28.44465271
11488,26.15600257
11489,26.15600257
11490,28.538067
11491,33.06866014
11492,27.55721694
11493,33.20878158
11494,33.20878158
11495,32.50817439
11496,29.89257423
11497,31.52732433
11498,33.25548872
11499,38.95376051
11500,33.67585304
11501,34.93694597
11502,33.16207443
11503,33.11536729
11504,26.85660976
11505,27.41709551
11506,28.16440984
11507,32.83512441
11508,29.61233136
11509,32.13451723
11510,32.13451723
11511,32.18122437
11512,25.50210253
11513,27.09014548
11514,27.97758125
11515,30.45305998
11516,25.68893111
11517,28.16440984
11518,25.68893111
11519,25.68893111
11520,19.61700121
11521,19.61700121
11522,19.61700121
11523,23.82064528
11524,19.61700121
11525,21.99906565
11526,23.82064528
11527,26.29612401
11528,19.61700121
11529,24.98832298
11530,24.05418006
11531,28.58477415
11532,24.80149534
11533,29.09855275
11534,29.98598852
11535,29.00513846
11536,21.48528704
11537,23.30686573
11538,25.12844536
11539,29.79915994
11540,24.61466581
11541,28.58477415
11542,29.37879563
11543,33.95609591
11544,25.2685668
11545,29.42550277
11546,30.35964569
11547,37.03876753
11548,29.79915994
11549,31.85427435
11550,30.21952425
11551,29.28538134
11552,21.9523585
11553,21.76552992
11554,24.10088816
11555,28.44465271
11556,23.96076577
11557,28.58477415
11558,30.12610996
11559,34.00280306
11560,26.01588113
11561,28.72489559
11562,32.18122437
11563,36.89864609
11564,31.66744577
11565,31.57403148
11566,36.19803891
11567,36.10462461
11568,28.25782413
11569,29.51891706
11570,31.43391004
11571,36.57169607
11572,31.34049575
11573,33.62914589
11574,38.29986046
11575,37.08547468
11576,32.27463866
11577,32.74171012
11578,33.25548872
11579,37.64596042
11580,33.5357316
11581,34.98365312
11582,32.60158868
11583,32.78841727
11584,24.28771579
11585,24.28771579
11586,24.28771579
11587,28.49135986
11588,25.8757597
11589,29.28538134
11590,28.67818844
11591,34.60999595
11592,23.96076672
11593,26.43624544
11594,28.91172417
11595,36.33816034
11596,31.52732433
11597,34.79682453
11598,36.05791747
11599,35.87108889
11600,27.09014548
11601,28.538067
11602,29.37879563
11603,34.46987451
11604,29.75245279
11605,31.34049575
11606,38.29986046
11607,38.4399819
11608,34.51658166
11609,35.40401743
11610,36.24474605
11611,38.34656761
11612,33.72256018
11613,35.12377455
11614,33.90938876
11615,31.66744577
11616,28.95843131
11617,28.95843131
11618,29.84586708
11619,35.1704817
11620,31.34049575
11621,32.88183156
11622,35.26389599
11623,35.12377455
11624,30.73330285
11625,33.81597447
11626,35.6842603
11627,37.9262033
11628,31.24708146
11629,32.78841727
11630,31.52732433
11631,32.60158868
11632,27.13685263
11633,28.07099555
11634,28.35123842
11635,33.72256018
11636,29.37879563
11637,32.83512441
11638,32.13451723
11639,33.021953
11640,27.88416696
11641,28.81830988
11642,29.84586708
11643,32.97524585
11644,25.12844536
11645,26.95002405
11646,25.31527395
11647,25.31527395
11648,23.07333
11649,23.07333
11650,23.07333
11651,25.64222397
11652,23.07333
11653,27.74404553
11654,28.25782413
11655,29.33208848
11656,24.28771579
11657,28.67818844
11658,29.09855275
11659,33.11536729
11660,29.1452599
11661,33.62914589
11662,28.95843131
11663,29.70574565
11664,24.7080801
11665,27.69733838
11666,28.86501702
11667,33.16207443
11668,27.83745887
11669,32.60158868
11670,30.78001
11671,34.42316737
11672,29.56562421
11673,32.55488154
11674,33.44231731
11675,33.86268162
11676,29.28538134
11677,30.2662314
11678,29.05184561
11679,28.39794557
11680,25.40868824
11681,25.40868824
11682,28.07099555
11683,31.85427435
11684,28.0242884
11685,31.76086006
11686,33.16207443
11687,33.48902445
11688,30.1728171
11689,32.08781008
11690,34.00280306
11691,38.67351763
11692,34.89023883
11693,36.61840322
11694,31.2937886
11695,32.27463866
11696,27.41709551
11697,29.00513846
11698,29.33208848
11699,33.72256018
11700,29.33208848
11701,34.84353168
11702,30.21952425
11703,29.61233136
11704,26.52965974
11705,27.18355978
11706,28.63148129
11707,33.16207443
11708,27.97758125
11709,29.61233136
11710,24.10088721
11711,24.38113008
11712,22.32601567
11713,22.32601567
11714,22.32601567
11715,27.74404553
11716,23.77393719
11717,28.16440984
11718,28.81830988
11719,27.74404553
11720,23.07333
11721,26.99673119
11722,28.81830988
11723,33.62914589
11724,29.37879563
11725,34.00280306
11726,29.28538134
11727,29.00513846
11728,24.98832298
11729,27.60392409
11730,26.76319451
11731,31.52732433
11732,28.86501702
11733,32.32134581
11734,34.32975308
11735,33.021953
11736,28.30453127
11737,30.40635283
11738,30.1728171
11739,33.25548872
11740,28.63148129
11741,31.15366717
11742,26.71648737
11743,23.30686573
11744,22.5595514
11745,22.97991571
11746,23.16674429
11747,27.65063028
11748,23.16674429
11749,28.538067
11750,28.11770269
11751,28.11770269
11752,24.66137296
11753,27.51050885
11754,28.0242884
11755,34.79682453
11756,28.81830988
11757,31.10696002
11758,27.04343739
11759,26.66978022
11760,17.98225111
11761,19.85053694
11762,18.86968688
11763,24.80149439
11764,20.41102269
11765,24.52125152
11766,23.96076577
11767,24.24100864
11768,18.1690797
11769,18.72956545
11770,20.69126557
11771,24.42783723
11772,18.1690797
11773,20.69126557
11774,18.1690797
11775,18.1690797
11776,15.88042955
11777,16.25408672
11778,16.25408672
11779,19.52358692
11780,16.25408672
11781,20.22419411
11782,19.52358692
11783,19.43017263
11784,16.25408672
11785,19.85053694
11786,20.22419411
11787,24.89490963
11788,19.52358692
11789,24.38113008
11790,19.43017263
11791,19.75712265
11792,16.25408672
11793,19.75712265
11794,20.64455842
11795,25.7823454
11796,21.4385799
11797,26.62307403
11798,27.88416696
11799,24.56795866
11800,22.13918709
11801,24.10088721
11802,25.73563731
11803,28.0242884
11804,22.88650142
11805,25.315273
11806,23.49369431
11807,22.79308713
11808,17.93554397
11809,17.93554397
11810,20.9248013
11811,25.8290516
11812,21.9523585
11813,25.54880872
11814,26.66978117
11815,28.39794557
11816,22.88650237
11817,24.94161678
11818,27.37038836
11819,31.76086006
11820,27.5105098
11821,30.54647427
11822,26.10929447
11823,27.23026692
11824,23.54040146
11825,23.5871086
11826,25.22185966
11827,29.1452599
11828,26.48295259
11829,32.69500297
11830,28.30453127
11831,27.83745982
11832,22.32601567
11833,21.01821559
11834,24.47454437
11835,28.538067
11836,22.41942996
11837,25.315273
11838,22.27930852
11839,22.5595514
11840,17.65530109
11841,17.65530109
11842,17.65530109
11843,24.98832298
11844,21.85894421
11845,25.7823454
11846,26.90331595
11847,26.24941686
11848,21.85894421
11849,23.72723004
11850,26.34283115
11851,31.66744577
11852,27.32368121
11853,30.87342429
11854,26.57636688
11855,27.09014548
11856,23.54040146
11857,25.40868824
11858,25.31527395
11859,31.06025287
11860,27.60392409
11861,29.98598852
11862,30.54647427
11863,32.13451723
11864,26.34283115
11865,30.1728171
11866,29.79915994
11867,33.90938876
11868,26.85660881
11869,29.05184561
11870,26.80990261
11871,26.9033169
11872,23.82064433
11873,23.82064433
11874,24.10088721
11875,28.16440984
11876,26.20270972
11877,29.51891706
11878,31.20037431
11879,33.20878158
11880,26.76319546
11881,29.6590385
11882,33.30219587
11883,35.82438174
11884,30.40635283
11885,31.43391004
11886,28.77160273
11887,28.63148129
11888,23.49369431
11889,24.33442389
11890,24.61466581
11891,29.37879563
11892,24.52125152
11893,30.73330285
11894,29.89257423
11895,30.21952425
11896,23.63381575
11897,25.22185966
11898,24.94161583
11899,29.47220992
11900,23.16674524
11901,23.63381575
11902,23.35357383
11903,23.35357383
11904,19.43017263
11905,19.43017263
11906,19.43017263
11907,24.28771579
11908,19.43017263
11909,25.92246589
11910,25.87575875
11911,27.4638017
11912,21.99906565
11913,24.42783723
11914,26.10929542
11915,30.40635283
11916,25.87575875
11917,30.2662314
11918,27.27697407
11919,26.52965879
11920,20.831387
11921,23.5871086
11922,24.14759435
11923,29.09855275
11924,25.73563731
11925,29.42550277
11926,30.96683858
11927,32.97524585
11928,27.79075267
11929,29.93928138
11930,29.93928138
11931,34.14292449
11932,28.16440889
11933,30.03269567
11934,28.77160273
11935,27.88416696
11936,23.77393719
11937,23.77393719
11938,24.89490868
11939,29.75245279
11940,25.68893111
11941,28.95843131
11942,32.46146725
11943,34.89023883
11944,27.41709551
11945,29.05184561
11946,30.59318142
11947,38.81363907
11948,34.5632888
11949,36.01121032
11950,33.11536729
11951,33.25548872
11952,29.42550277
11953,29.89257423
11954,31.57403148
11955,34.89023883
11956,30.49976712
11957,35.26389599
11958,30.82671714
11959,32.36805295
11960,27.41709551
11961,28.81830988
11962,29.93928138
11963,32.50817439
11964,27.69733838
11965,29.84586708
11966,25.8757597
11967,26.20270972
11968,23.16674524
11969,23.16674524
11970,23.16674524
11971,27.93087411
11972,24.66137391
11973,28.35123842
11974,27.83745982
11975,29.84586708
11976,25.31527395
11977,29.00513846
11978,28.67818844
11979,30.12610996
11980,29.47220992
11981,33.06866014
11982,29.42550277
11983,29.09855275
11984,25.08173822
11985,27.88416696
11986,28.35123842
11987,32.4147601
11988,30.40635283
11989,33.86268162
11990,34.6567031
11991,32.18122437
11992,28.11770269
11993,30.12610996
11994,30.03269567
11995,31.99439579
11996,26.95002405
11997,29.51891706
11998,28.0242884
11999,25.08173822
12000,23.02662285
12001,23.02662285
12002,24.80149534
12003,27.93087411
12004,24.42783723
12005,29.51891706
12006,29.75245279
12007,29.75245279
12008,26.06258828
12009,26.9033169
12010,29.84586708
12011,34.89023883
12012,29.09855275
12013,31.01354573
12014,28.77160273
12015,26.10929447
12016,22.41942996
12017,23.30686573
12018,23.12003715
12019,26.62307308
12020,24.84820154
12021,28.30453127
12022,28.16440984
12023,27.88416696
12024,16.5343296
12025,18.63615115
12026,19.29005119
12027,22.23260138
12028,16.86127962
12029,19.29005119
12030,16.86127962
12031,16.86127962
12032,15.17982237
12033,15.64689383
12034,15.64689383
12035,18.58944401
12036,15.64689383
12037,19.61700121
12038,18.58944401
12039,19.61700121
12040,15.64689383
12041,20.27090126
12042,21.25175132
12043,24.98832298
12044,19.10322261
12045,23.49369431
12046,21.20504417
12047,21.4385799
12048,16.39420816
12049,19.43017263
12050,20.3176084
12051,24.61466581
12052,21.85894421
12053,26.20270877
12054,25.64222302
12055,26.15600257
12056,20.3176084
12057,24.38113008
12058,25.03503107
12059,27.74404553
12060,21.81223707
12061,24.52125152
12062,22.13918709
12063,21.67211563
12064,17.74871538
12065,17.74871538
12066,20.03736553
12067,22.79308713
12068,21.34516561
12069,25.50210253
12070,24.70808105
12071,26.71648737
12072,21.34516561
12073,24.10088721
12074,26.99673119
12075,29.84586708
12076,25.68893111
12077,29.70574565
12078,27.69733838
12079,25.64222302
12080,21.48528704
12081,23.77393719
12082,26.3428302
12083,30.03269567
12084,25.87575875
12085,29.93928138
12086,30.63988856
12087,28.16440984
12088,22.5595514
12089,24.14759435
12090,24.14759435
12091,28.16440984
12092,22.69967283
12093,22.51284425
12094,22.09247994
12095,22.46613711
12096,18.58944401
12097,18.58944401
12098,18.58944401
12099,23.96076577
12100,20.08407267
12101,23.82064433
12102,23.35357287
12103,26.38953735
12104,20.78467986
12105,23.54040146
12106,24.7080801
12107,29.05184561
12108,24.80149439
12109,29.23867419
12110,27.32368026
12111,27.5105098
12112,21.53199419
12113,23.26015858
12114,23.5871086
12115,30.07940281
12116,26.3428302
12117,29.19196704
12118,33.11536729
12119,32.22793152
12120,27.69733838
12121,29.79915994
12122,29.28538134
12123,30.49976712
12124,26.57636688
12125,28.58477415
12126,26.76319546
12127,24.75478725
12128,21.9523585
12129,21.9523585
12130,22.37272281
12131,27.04343739
12132,24.38113008
12133,27.27697407
12134,27.65063123
12135,28.35123842
12136,24.14759435
12137,27.32368121
12138,29.09855275
12139,32.50817439
12140,26.24941686
12141,28.44465271
12142,24.75478725
12143,26.90331595
12144,21.48528704
12145,22.93320856
12146,22.93320856
12147,27.97758125
12148,24.1943015
12149,27.65063028
12150,26.85660976
12151,27.09014548
12152,21.01821559
12153,22.97991571
12154,24.14759435
12155,26.48295164
12156,14.94628664
12157,17.51517966
12158,15.22652951
12159,15.22652951
12160,14.8061652
12161,14.8061652
12162,14.8061652
12163,18.40261543
12164,14.8061652
12165,20.27090126
12166,19.33675834
12167,21.20504417
12168,15.31994381
12169,19.52358692
12170,20.50443698
12171,24.33442294
12172,20.17748696
12173,24.1943015
12174,20.55114413
12175,21.62540848
12176,16.4409153
12177,19.33675834
12178,19.8038298
12179,23.63381575
12180,20.45772984
12181,25.7823454
12182,24.84820154
12183,26.99673119
12184,21.25175132
12185,24.98832393
12186,25.2218587
12187,27.60392409
12188,21.53199419
12189,23.30686573
12190,21.11162988
12191,21.29845846
12192,17.18822964
12193,17.18822964
12194,19.43017263
12195,23.49369431
12196,20.22419411
12197,23.72723004
12198,23.82064433
12199,26.62307308
12200,21.29845846
12201,23.44698717
12202,25.315273
12203,32.88183156
12204,27.32368121
12205,27.55721599
12206,25.40868824
12207,25.64222397
12208,20.78467986
12209,22.09247994
12210,22.74637998
12211,27.04343834
12212,22.51284425
12213,27.93087411
12214,26.10929542
12215,24.47454437
12216,21.01821559
12217,22.18589423
12218,23.86735148
12219,27.04343834
12220,20.69126557
12221,23.40028002
12222,15.22652951
12223,15.22652951
12224,15.08640808
12225,15.08640808
12226,15.08640808
12227,19.61700121
12228,15.46006524
12229,20.50443698
12230,20.50443698
12231,20.9248013
12232,16.67445103
12233,19.94395124
12234,20.69126557
12235,25.08173727
12236,21.71882277
12237,25.45539443
12238,21.81223707
12239,21.39187275
12240,17.46847251
12241,19.71041551
12242,20.22419411
12243,23.91405862
12244,20.78467986
12245,25.315273
12246,27.37038836
12247,25.8757597
12248,21.25175132
12249,23.21345144
12250,22.97991571
12251,26.3895383
12252,21.29845846
12253,24.14759435
12254,21.01821559
12255,15.22652951
12256,15.08640808
12257,15.08640808
12258,15.46006524
12259,20.50443698
12260,16.67445103
12261,20.69126557
12262,21.71882277
12263,21.81223707
12264,17.46847251
12265,20.22419411
12266,20.78467986
12267,27.37038836
12268,21.25175132
12269,22.97991571
12270,21.29845846
12271,21.01821559
12272,15.08640808
12273,15.46006524
12274,16.67445103
12275,21.71882277
12276,17.46847251
12277,20.78467986
12278,21.25175132
12279,21.29845846
12280,15.08640808
12281,16.67445103
12282,17.46847251
12283,21.25175132
12284,15.08640808
12285,17.46847251
12286,15.08640808
12287,15.08640808
12288,10.78935067
12289,10.78935067
12290,10.78935067
12291,11.0228864
12292,10.78935067
12293,14.61933662
12294,11.0228864
12295,16.48762245
12296,10.78935067
12297,14.89957949
12298,14.61933662
12299,18.54273686
12300,11.0228864
12301,19.10322261
12302,16.48762245
12303,16.20737958
12304,10.78935067
12305,13.91872943
12306,14.89957949
12307,17.60859395
12308,14.61933662
12309,19.24334405
12310,18.54273686
12311,20.55114413
12312,11.0228864
12313,18.54273686
12314,19.10322261
12315,21.34516561
12316,16.48762245
12317,19.10322261
12318,16.20737958
12319,15.22652951
12320,10.78935067
12321,10.78935067
12322,13.91872943
12323,14.66604377
12324,14.89957949
12325,18.21578684
12326,17.60859395
12327,20.9248013
12328,14.61933662
12329,17.51517966
12330,19.24334405
12331,23.26015858
12332,18.54273686
12333,24.89490963
12334,20.55114413
12335,18.58944401
12336,11.0228864
12337,16.86127962
12338,18.54273686
12339,20.64455842
12340,19.10322261
12341,22.79308713
12342,21.34516561
12343,21.34516561
12344,16.48762245
12345,17.74871538
12346,19.10322261
12347,22.18589423
12348,16.20737958
12349,18.96310117
12350,15.55347953
12351,15.36665095
12352,10.78935067
12353,10.78935067
12354,10.78935067
12355,14.33909375
12356,13.96543658
12357,18.72956545
12358,14.66604377
12359,20.55114413
12360,14.89957949
12361,16.72115818
12362,18.21578684
12363,23.86735148
12364,17.60859395
12365,25.03503012
12366,20.9248013
12367,21.20504417
12368,14.61933662
12369,16.67445103
12370,17.51517966
12371,21.39187275
12372,19.24334405
12373,23.63381575
12374,23.26015858
12375,23.96076577
12376,18.35590828
12377,23.63381575
12378,24.89490963
12379,26.76319546
12380,20.55114413
12381,24.14759435
12382,18.58944401
12383,18.86968688
12384,11.0228864
12385,11.0228864
12386,16.86127962
12387,16.5343296
12388,18.54273686
12389,22.23260138
12390,20.64455842
12391,25.36198014
12392,19.10322261
12393,21.71882277
12394,22.79308713
12395,28.11770269
12396,21.34516561
12397,24.1475953
12398,21.39187275
12399,21.67211563
12400,16.48762245
12401,17.79542253
12402,17.74871538
12403,21.01821559
12404,19.10322261
12405,23.35357287
12406,22.18589423
12407,22.97991571
12408,16.20737958
12409,18.12237255
12410,18.96310117
12411,21.81223707
12412,15.13311522
12413,18.40261543
12414,15.64689383
12415,15.64689383
12416,10.78935067
12417,10.78935067
12418,10.78935067
12419,11.0228864
12420,10.78935067
12421,18.26249399
12422,15.17982237
12423,22.13918709
12424,14.47921518
12425,18.35590828
12426,19.38346549
12427,24.00747292
12428,16.4409153
12429,23.63381575
12430,22.32601567
12431,22.93320856
12432,15.50677239
12433,18.54273686
12434,18.07566541
12435,25.2218587
12436,19.29005119
12437,25.54880968
12438,27.09014548
12439,26.48295259
12440,21.4385799
12441,22.93320856
12442,24.75478725
12443,29.33208848
12444,23.26015858
12445,25.315273
12446,23.40028002
12447,22.23260138
12448,15.9271367
12449,16.16067243
12450,17.79542253
12451,23.12003715
12452,18.63615115
12453,21.9523585
12454,26.10929542
12455,29.05184561
12456,20.97150844
12457,23.1200381
12458,24.52125152
12459,28.58477415
12460,26.80990261
12461,29.42550277
12462,25.78234445
12463,27.93087316
12464,22.37272281
12465,23.63381575
12466,24.42783723
12467,29.98598852
12468,24.94161583
12469,29.6590385
12470,29.70574565
12471,28.91172417
12472,22.18589423
12473,23.35357287
12474,25.40868729
12475,28.538067
12476,22.69967283
12477,25.26856585
12478,21.57870134
12479,21.62540848
12480,15.88042955
12481,15.88042955
12482,15.88042955
12483,15.13311522
12484,15.46006524
12485,22.41942996
12486,21.20504417
12487,27.60392314
12488,19.29005119
12489,22.51284425
12490,22.97991571
12491,29.42550277
12492,24.24100864
12493,27.97758125
12494,27.74404458
12495,27.41709455
12496,20.22419411
12497,21.85894421
12498,23.44698717
12499,29.00513846
12500,26.20270972
12501,29.28538134
12502,31.9009815
12503,29.79915994
12504,25.68893111
12505,27.32368121
12506,27.46380265
12507,30.12610996
12508,24.47454437
12509,27.55721694
12510,23.82064433
12511,21.15833702
12512,19.47687978
12513,19.47687978
12514,21.25175132
12515,25.87575875
12516,21.15833702
12517,26.43624449
12518,26.29612306
12519,25.8290516
12520,22.37272281
12521,24.66137296
12522,26.15600162
12523,31.66744577
12524,26.10929447
12525,27.83745982
12526,25.78234445
12527,24.80149439
12528,19.75712265
12529,17.93554397
12530,20.22419411
12531,24.98832298
12532,20.97150844
12533,24.24100864
12534,25.36198014
12535,25.2218587
12536,18.77627259
12537,19.94395124
12538,20.73797271
12539,25.03503012
12540,19.33675834
12541,21.01821559
12542,19.33675834
12543,19.33675834
12544,11.91032217
12545,11.91032217
12546,11.91032217
12547,16.5343296
12548,11.91032217
12549,15.97384385
12550,16.5343296
12551,19.05651547
12552,11.91032217
12553,18.1690797
12554,18.77627259
12555,24.94161583
12556,19.57029407
12557,22.69967283
12558,22.51284425
12559,22.41942996
12560,15.03970093
12561,14.66604377
12562,18.96310117
12563,23.6805229
12564,19.8038298
12565,24.14759435
12566,24.66137296
12567,27.18355883
12568,19.33675834
12569,22.74637998
12570,23.6805229
12571,30.68659571
12572,23.6805229
12573,26.80990166
12574,23.54040146
12575,23.26015858
12576,15.31994381
12577,15.69360097
12578,18.6828583
12579,22.18589423
12580,18.30920113
12581,22.51284425
12582,24.66137296
12583,27.37038741
12584,19.10322261
12585,20.69126557
12586,25.08173822
12587,31.38720289
12588,26.24941686
12589,28.72489559
12590,27.65063123
12591,27.37038741
12592,21.39187275
12593,22.41942996
12594,23.68052385
12595,29.33208848
12596,25.54880968
12597,30.54647427
12598,30.12610996
12599,29.19196609
12600,24.75478725
12601,26.38953735
12602,26.90331595
12603,30.59318047
12604,24.47454437
12605,26.15600162
12606,23.96076577
12607,24.14759435
12608,16.02055099
12609,16.02055099
12610,16.02055099
12611,23.07333
12612,17.79542253
12613,21.29845846
12614,22.09247994
12615,26.9500231
12616,18.35590828
12617,21.01821559
12618,21.01821559
12619,30.78001
12620,26.10929542
12621,30.21952425
12622,31.48061719
12623,31.66744577
12624,20.69126557
12625,22.32601567
12626,22.93320951
12627,30.03269567
12628,24.33442294
12629,26.71648832
12630,28.538067
12631,34.14292449
12632,26.62307403
12633,29.84586708
12634,29.42550277
12635,35.73096745
12636,28.63148034
12637,31.99439579
12638,29.75245279
12639,28.49135986
12640,22.5595514
12641,22.5595514
12642,23.49369431
12643,26.90331595
12644,25.03503107
12645,28.30453127
12646,30.45305998
12647,34.42316737
12648,24.94161678
12649,27.5105098
12650,31.24708146
12651,37.22559611
12652,31.48061719
12653,33.76926733
12654,30.63988856
12655,29.75245184
12656,24.38113008
12657,25.64222302
12658,25.36198014
12659,29.75245279
12660,27.69733838
12661,31.15366717
12662,30.40635283
12663,30.49976712
12664,23.6805229
12665,25.87575875
12666,27.04343739
12667,30.54647427
12668,23.63381575
12669,25.92246589
12670,23.91405862
12671,23.91405862
12672,16.58103674
12673,16.58103674
12674,16.58103674
12675,16.30079387
12676,16.58103674
12677,22.5595514
12678,21.01821559
12679,27.69733743
12680,18.1690797
12681,21.25175132
12682,22.37272281
12683,27.32368026
12684,18.6828583
12685,26.95002405
12686,26.85660881
12687,26.66978022
12688,21.76552992
12689,25.40868824
12690,26.38953735
12691,30.21952425
12692,26.66978117
12693,32.13451723
12694,30.68659571
12695,30.03269567
12696,26.9033169
12697,29.6590385
12698,30.31293854
12699,33.72256018
12700,27.93087411
12701,28.67818749
12702,28.58477415
12703,27.09014548
12704,24.00747387
12705,24.00747387
12706,25.45539538
12707,28.63148129
12708,26.57636688
12709,30.40635283
12710,31.57403148
12711,31.43391004
12712,27.37038836
12713,29.79915994
12714,33.021953
12715,36.71181751
12716,32.69500297
12717,33.76926733
12718,30.12610996
12719,31.10696002
12720,26.71648832
12721,27.74404553
12722,28.538067
12723,30.96683858
12724,28.86501702
12725,33.67585304
12726,31.94768864
12727,28.72489559
12728,24.80149439
12729,25.92246684
12730,27.18355883
12731,32.97524585
12732,27.09014453
12733,29.23867419
12734,22.04577279
12735,22.04577279
12736,20.87809415
12737,20.87809415
12738,20.87809415
12739,25.59551682
12740,21.39187275
12741,26.01588018
12742,26.48295259
12743,24.38113008
12744,21.11162988
12745,25.40868729
12746,26.80990166
12747,29.89257423
12748,25.87575875
12749,30.40635283
12750,25.73563731
12751,26.38953735
12752,22.27930852
12753,23.26015858
12754,24.47454437
12755,29.05184561
12756,26.06258828
12757,30.40635283
12758,32.83512441
12759,31.15366717
12760,27.09014548
12761,28.49135986
12762,29.23867419
12763,31.52732433
12764,26.95002405
12765,28.63148129
12766,27.37038836
12767,21.29845846
12768,20.17748696
12769,20.17748696
12770,19.99065838
12771,26.10929447
12772,21.4385799
12773,26.24941591
12774,25.92246684
12775,26.3428302
12776,22.37272281
12777,24.42783723
12778,25.40868729
12779,31.2937886
12780,26.29612401
12781,28.16440984
12782,24.84820154
12783,26.66978022
12784,18.44932257
12785,19.94395124
12786,20.45772984
12787,25.31527395
12788,21.48528704
12789,25.87575875
12790,25.50210158
12791,24.84820154
12792,18.54273686
12793,21.25175132
12794,21.67211563
12795,25.68893016
12796,18.54273686
12797,21.67211563
12798,18.54273686
12799,18.54273686
12800,14.38580089
12801,14.38580089
12802,14.38580089
12803,18.26249399
12804,14.38580089
12805,18.63615115
12806,18.26249399
12807,20.41102269
12808,14.38580089
12809,16.95469391
12810,18.63615115
12811,23.96076577
12812,18.26249399
12813,22.27930852
12814,20.41102269
12815,19.75712265
12816,14.38580089
12817,18.02895826
12818,19.24334405
12819,25.45539538
12820,21.01821559
12821,25.17515251
12822,25.92246684
12823,28.25782413
12824,20.73797271
12825,20.97150844
12826,23.72723004
12827,29.70574565
12828,23.82064433
12829,25.96917304
12830,24.14759435
12831,22.88650142
12832,16.90798676
12833,16.90798676
12834,17.28164393
12835,25.78234445
12836,20.17748696
12837,23.96076577
12838,25.31527395
12839,28.0709946
12840,20.9248013
12841,23.40028097
12842,25.40868824
12843,31.57403148
12844,26.66978117
12845,29.84586708
12846,28.72489559
12847,27.79075172
12848,21.81223707
12849,21.9523585
12850,23.49369431
12851,29.70574565
12852,26.20270972
12853,32.13451723
12854,30.31293854
12855,28.63148034
12856,23.49369431
12857,24.33442294
12858,25.96917304
12859,30.12610996
12860,24.10088721
12861,26.24941591
12862,23.12003715
12863,23.49369431
12864,17.51517966
12865,17.51517966
12866,17.51517966
12867,23.54040146
12868,19.66370836
12869,23.77393814
12870,24.38113008
12871,27.74404458
12872,19.00980832
12873,18.77627259
12874,23.49369431
12875,30.59318142
12876,25.73563826
12877,30.12610996
12878,27.4638017
12879,27.32368026
12880,21.90565136
12881,24.10088816
12882,23.86735243
12883,31.52732433
12884,27.5105098
12885,30.68659571
12886,32.50817439
12887,34.37646022
12888,28.16440984
12889,29.61233136
12890,30.96683858
12891,33.72256018
12892,28.67818749
12893,29.98598852
12894,27.51050885
12895,26.43624449
12896,23.21345239
12897,23.21345239
12898,24.24100959
12899,27.97758125
12900,23.86735148
12901,28.25782413
12902,29.00513846
12903,34.28304593
12904,25.08173822
12905,29.1452599
12906,32.13451723
12907,36.05791747
12908,30.21952425
12909,30.78001
12910,29.98598852
12911,29.70574565
12912,24.24100864
12913,25.73563731
12914,26.01588018
12915,30.59318142
12916,25.54880872
12917,29.47220992
12918,28.44465271
12919,30.73330285
12920,23.5871086
12921,26.38953735
12922,24.98832298
12923,28.72489559
12924,23.35357287
12925,25.08173727
12926,23.91405862
12927,23.91405862
12928,18.07566541
12929,18.07566541
12930,18.07566541
12931,22.23260138
12932,18.07566541
12933,23.21345144
12934,23.77393814
12935,25.40868729
12936,19.94395124
12937,24.1475953
12938,23.77393719
12939,30.03269567
12940,24.56795961
12941,28.95843131
12942,27.23026597
12943,26.20270877
12944,20.73797271
12945,23.49369526
12946,23.26015858
12947,29.00513846
12948,24.28771579
12949,31.76086006
12950,32.88183156
12951,35.45072457
12952,28.35123842
12953,29.19196704
12954,32.13451723
12955,37.64596042
12956,32.04110293
12957,34.0495102
12958,31.85427435
12959,31.06025287
12960,23.30686668
12961,23.30686668
12962,25.64222397
12963,29.93928138
12964,25.92246684
12965,29.33208848
12966,32.74171012
12967,36.75852466
12968,27.09014548
12969,29.51891706
12970,29.6590385
12971,32.13451723
12972,31.15366717
12973,34.93694597
12974,36.10462461
12975,36.47828178
12976,29.00513846
12977,29.6590385
12978,31.99439579
12979,35.96450318
12980,32.97524585
12981,36.2914532
12982,36.38486749
12983,36.94535324
12984,31.15366717
12985,31.43391004
12986,33.021953
12987,36.85193895
12988,29.42550277
12989,32.13451723
12990,28.91172417
12991,28.538067
12992,24.42783818
12993,24.42783818
12994,24.42783818
12995,29.84586708
12996,25.68893111
12997,31.10696002
12998,30.1728171
12999,34.93694597
13000,27.23026692
13001,27.5105098
13002,31.76086006
13003,32.18122437
13004,31.48061719
13005,34.79682453
13006,36.38486749
13007,36.47828178
13008,27.09014548
13009,28.81830988
13010,29.1452599
13011,36.47828178
13012,30.40635283
13013,36.75852466
13014,34.28304593
13015,33.95609591
13016,29.84586708
13017,32.04110293
13018,32.22793152
13019,34.23633878
13020,29.23867419
13021,31.80756721
13022,29.1452599
13023,25.73563826
13024,23.96076577
13025,23.96076577
13026,26.52965974
13027,30.31293854
13028,25.54880968
13029,30.21952425
13030,30.92013144
13031,30.92013144
13032,26.43624544
13033,27.97758125
13034,31.2937886
13035,37.50583899
13036,30.31293854
13037,32.50817439
13038,30.45305998
13039,30.12610996
13040,23.21345144
13041,23.6805229
13042,24.89490868
13043,28.35123842
13044,25.45539443
13045,29.1452599
13046,28.81830988
13047,29.47220992
13048,22.5595514
13049,24.14759435
13050,25.12844441
13051,28.07099555
13052,22.83979427
13053,25.40868729
13054,22.83979427
13055,22.83979427
13056,19.14992976
13057,19.14992976
13058,19.14992976
13059,20.9248013
13060,19.14992976
13061,23.58710955
13062,20.9248013
13063,23.44698717
13064,19.14992976
13065,24.7080801
13066,25.2685668
13067,30.12610996
13068,23.5871086
13069,28.67818844
13070,27.04343739
13071,27.23026597
13072,20.55114413
13073,23.91405862
13074,24.98832298
13075,28.44465271
13076,26.15600257
13077,30.45305998
13078,29.79915994
13079,31.34049575
13080,24.00747292
13081,30.1728171
13082,30.68659571
13083,35.40401743
13084,29.70574565
13085,30.78001
13086,28.44465271
13087,27.23026692
13088,22.93320856
13089,22.79308713
13090,24.75478725
13091,29.19196704
13092,24.98832298
13093,29.09855275
13094,29.93928138
13095,32.69500297
13096,25.96917399
13097,28.11770269
13098,30.40635283
13099,35.26389599
13100,30.2662314
13101,33.95609591
13102,32.04110293
13103,31.38720289
13104,25.08173727
13105,24.98832298
13106,25.315273
13107,26.71648737
13108,28.16440984
13109,32.83512441
13110,36.75852466
13111,34.75011739
13112,29.42550277
13113,30.96683858
13114,32.13451723
13115,34.32975308
13116,30.35964569
13117,31.76086006
13118,29.09855275
13119,29.28538134
13120,22.51284425
13121,22.51284425
13122,22.51284425
13123,27.97758125
13124,24.05418101
13125,28.81830988
13126,28.538067
13127,32.78841727
13128,24.89490963
13129,27.37038836
13130,30.03269567
13131,36.89864609
13132,31.2937886
13133,33.44231731
13134,33.81597447
13135,34.00280306
13136,29.1452599
13137,30.31293854
13138,27.97758125
13139,37.03876753
13140,32.50817439
13141,35.45072457
13142,39.23400338
13143,37.73937472
13144,34.42316737
13145,34.89023883
13146,35.49743172
13147,35.31060314
13148,31.2937886
13149,33.76926733
13150,32.13451723
13151,30.49976712
13152,28.58477415
13153,28.58477415
13154,29.23867419
13155,34.09621735
13156,29.23867419
13157,33.34890302
13158,33.20878158
13159,31.01354573
13160,29.84586708
13161,33.06866014
13162,34.6567031
13163,40.12143915
13164,33.06866014
13165,34.70341024
13166,30.35964569
13167,32.32134581
13168,26.48295164
13169,28.21111603
13170,27.55721599
13171,32.97524585
13172,29.05184561
13173,32.9285387
13174,33.16207443
13175,32.55488154
13176,26.76319451
13177,28.86501702
13178,29.05184561
13179,33.90938876
13180,23.96076577
13181,25.17515156
13182,23.91405862
13183,23.91405862
13184,21.06492273
13185,21.06492273
13186,21.06492273
13187,24.98832298
13188,21.06492273
13189,26.20270972
13190,27.55721599
13191,27.27697312
13192,23.35357287
13193,26.85660881
13194,27.32368121
13195,32.50817439
13196,27.79075172
13197,31.34049575
13198,26.3428302
13199,27.37038741
13200,22.65296569
13201,26.52965879
13202,26.80990166
13203,33.021953
13204,27.88416696
13205,31.80756721
13206,32.69500297
13207,33.11536729
13208,28.21111698
13209,31.48061719
13210,31.62073862
13211,34.51658166
13212,27.74404458
13213,26.99673024
13214,27.97758125
13215,28.16440984
13216,24.10088721
13217,24.10088721
13218,26.80990166
13219,29.56562421
13220,25.50210158
13221,31.10695907
13222,32.08781008
13223,33.16207443
13224,28.53806605
13225,29.93928138
13226,31.66744577
13227,39.42083196
13228,34.00280306
13229,35.6842603
13230,32.60158868
13231,32.32134581
13232,27.93087411
13233,29.47220992
13234,29.42550277
13235,34.42316737
13236,29.93928138
13237,34.32975308
13238,33.11536729
13239,32.83512441
13240,28.72489559
13241,29.51891706
13242,31.20037431
13243,34.28304593
13244,28.16440889
13245,29.6590385
13246,23.6805229
13247,23.5871086
13248,21.99906565
13249,21.99906565
13250,21.99906565
13251,26.99673024
13252,22.51284425
13253,28.11770269
13254,28.02428745
13255,28.86501607
13256,23.54040146
13257,26.9500231
13258,27.32368121
13259,33.06866014
13260,28.49135986
13261,31.99439579
13262,27.83745982
13263,28.63148129
13264,23.35357287
13265,26.66978022
13266,26.62307308
13267,32.46146725
13268,26.9033169
13269,30.78001
13270,32.88183156
13271,32.36805295
13272,27.46380265
13273,29.23867419
13274,29.6590385
13275,32.64829583
13276,27.79075172
13277,29.93928138
13278,27.93087316
13279,21.4385799
13280,20.64455842
13281,20.64455842
13282,21.4385799
13283,25.315273
13284,22.32601567
13285,25.54880968
13286,27.04343834
13287,26.15600257
13288,22.09247994
13289,25.45539443
13290,26.29612401
13291,31.2937886
13292,25.96917399
13293,28.39794557
13294,26.57636593
13295,27.41709455
13296,20.831387
13297,21.81223707
13298,22.04577279
13299,26.71648832
13300,22.37272281
13301,26.06258828
13302,26.43624544
13303,26.85660881
13304,20.831387
13305,22.04577279
13306,22.37272281
13307,26.43624544
13308,20.831387
13309,22.37272281
13310,20.831387
13311,20.831387
13312,14.75945806
13313,14.75945806
13314,14.75945806
13315,18.82297974
13316,14.75945806
13317,18.54273686
13318,18.82297974
13319,22.51284425
13320,14.75945806
13321,18.35590828
13322,18.54273686
13323,24.80149439
13324,18.82297974
13325,15.31994381
13326,22.51284425
13327,22.09247994
13328,14.75945806
13329,17.65530109
13330,18.35590828
13331,23.54040146
13332,18.54273686
13333,22.65296569
13334,24.80149439
13335,26.80990261
13336,18.82297974
13337,21.29845846
13338,15.31994381
13339,27.5105098
13340,22.51284425
13341,24.75478725
13342,22.09247994
13343,21.4385799
13344,14.75945806
13345,14.75945806
13346,18.30920113
13347,23.77393719
13348,20.64455842
13349,23.6805229
13350,25.50210253
13351,28.67818749
13352,20.9248013
13353,24.00747292
13354,25.03503107
13355,27.79075267
13356,25.92246684
13357,28.49135986
13358,29.19196704
13359,27.74404458
13360,21.01821559
13361,21.67211563
13362,23.6805229
13363,29.19196704
13364,22.97991571
13365,26.99673119
13366,30.73330285
13367,29.56562421
13368,24.24100864
13369,25.64222302
13370,26.85660881
13371,31.15366717
13372,24.47454437
13373,26.29612306
13374,23.44698717
13375,23.54040146
13376,16.72115818
13377,16.67445103
13378,16.67445103
13379,23.91405862
13380,17.74871538
13381,24.05418006
13382,24.33442294
13383,28.49135891
13384,20.59785128
13385,22.18589423
13386,23.96076577
13387,29.00513846
13388,25.59551682
13389,27.83745982
13390,28.21111603
13391,27.13685168
13392,21.29845846
13393,22.09247994
13394,23.49369431
13395,30.35964569
13396,25.22185966
13397,28.07099555
13398,28.11770269
13399,33.06866014
13400,26.57636688
13401,29.23867419
13402,29.28538134
13403,35.82438174
13404,29.47220992
13405,32.27463866
13406,27.88416601
13407,27.09014453
13408,21.53199419
13409,21.71882277
13410,21.90565136
13411,25.96917304
13412,25.73563826
13413,29.51891706
13414,30.35964569
13415,32.55488154
13416,23.6805229
13417,26.15600162
13418,29.09855275
13419,37.3190104
13420,30.82671714
13421,32.22793152
13422,28.21111698
13423,30.63988856
13424,24.47454437
13425,24.94161583
13426,25.50210158
13427,30.78001
13428,26.20270877
13429,29.84586708
13430,31.52732433
13431,31.20037431
13432,25.17515156
13433,25.59551587
13434,26.80990166
13435,31.15366717
13436,24.10088721
13437,25.92246589
13438,24.38113008
13439,24.38113008
13440,17.70200824
13441,17.65530109
13442,17.65530109
13443,21.53199419
13444,17.65530109
13445,25.40868824
13446,24.52125152
13447,27.69733743
13448,20.08407267
13449,22.83979427
13450,25.54880968
13451,29.70574565
13452,24.66137391
13453,25.92246589
13454,27.93087411
13455,27.79075172
13456,19.75712265
13457,22.41942996
13458,19.43017263
13459,27.74404553
13460,24.75478725
13461,30.73330285
13462,30.2662314
13463,32.9285387
13464,25.59551682
13465,26.9033169
13466,27.93087411
13467,34.37646022
13468,29.14525895
13469,30.96683763
13470,29.33208753
13471,28.95843036
13472,22.32601567
13473,22.32601567
13474,24.00747292
13475,28.11770269
13476,23.91405862
13477,26.48295164
13478,32.97524585
13479,37.78608186
13480,28.81830988
13481,29.84586708
13482,31.66744577
13483,35.59084601
13484,33.67585304
13485,35.73096745
13486,36.71181751
13487,36.19803891
13488,29.51891706
13489,29.28538134
13490,31.15366717
13491,36.38486749
13492,32.04110293
13493,34.14292449
13494,36.8052318
13495,36.66511036
13496,30.82671714
13497,31.80756721
13498,33.44231731
13499,37.73937472
13500,30.49976712
13501,33.5357316
13502,29.75245279
13503,29.75245279
13504,24.00747292
13505,24.1943015
13506,24.1943015
13507,28.44465271
13508,25.45539538
13509,29.28538134
13510,28.77160273
13511,35.6842603
13512,27.23026692
13513,29.33208848
13514,30.82671714
13515,36.15133176
13516,30.78001
13517,33.5357316
13518,36.94535324
13519,36.66511036
13520,26.15600257
13521,28.25782413
13522,29.05184561
13523,32.04110293
13524,30.07940281
13525,33.39561016
13526,37.50583899
13527,35.40401743
13528,32.55488154
13529,33.34890302
13530,31.15366717
13531,36.8052318
13532,32.08781008
13533,33.11536729
13534,32.83512441
13535,27.97758125
13536,26.57636593
13537,26.57636593
13538,27.13685263
13539,32.36805295
13540,27.37038836
13541,31.99439579
13542,33.021953
13543,30.82671714
13544,27.27697407
13545,31.24708146
13546,31.99439579
13547,37.59925328
13548,31.94768864
13549,33.81597447
13550,32.78841727
13551,33.06866014
13552,27.04343834
13553,26.99673119
13554,27.79075267
13555,32.69500297
13556,28.0242884
13557,30.87342429
13558,30.68659571
13559,32.60158868
13560,25.96917399
13561,26.29612401
13562,26.71648832
13563,30.59318142
13564,26.24941686
13565,27.32368121
13566,26.24941686
13567,26.24941686
13568,19.71041551
13569,19.71041551
13570,19.71041551
13571,22.60625854
13572,19.71041551
13573,22.51284425
13574,22.60625854
13575,26.20270877
13576,19.71041551
13577,24.1475953
13578,25.40868824
13579,28.21111698
13580,24.80149439
13581,26.99673119
13582,28.25782413
13583,28.0709946
13584,22.04577279
13585,23.6805229
13586,24.56795961
13587,29.05184561
13588,25.31527395
13589,29.05184561
13590,29.6590385
13591,33.39561016
13592,24.89490963
13593,29.09855275
13594,28.538067
13595,34.93694597
13596,29.05184561
13597,29.93928043
13598,27.93087411
13599,28.11770269
13600,21.01821559
13601,21.01821559
13602,23.40028002
13603,27.65063123
13604,23.30686573
13605,28.07099555
13606,29.05184561
13607,31.9009815
13608,25.68893016
13609,27.55721694
13610,32.46146725
13611,36.75852466
13612,33.67585304
13613,36.01121032
13614,35.26389599
13615,34.28304593
13616,28.67818844
13617,29.89257423
13618,31.85427435
13619,36.43157463
13620,30.35964569
13621,33.30219587
13622,36.71181751
13623,36.33816034
13624,31.06025287
13625,32.64829583
13626,32.74171012
13627,35.26389599
13628,31.24708146
13629,31.38720289
13630,30.31293854
13631,30.63988856
13632,23.77393719
13633,23.77393719
13634,23.77393719
13635,28.44465271
13636,24.94161583
13637,28.39794557
13638,29.42550277
13639,34.14292449
13640,25.73563826
13641,27.97758125
13642,28.49135986
13643,37.03876753
13644,31.38720289
13645,33.30219587
13646,34.75011739
13647,35.54413887
13648,26.9033169
13649,27.69733838
13650,28.86501702
13651,32.32134581
13652,27.51050885
13653,27.23026597
13654,35.12377455
13655,37.45913184
13656,33.44231731
13657,33.95609591
13658,35.31060314
13659,38.34656761
13660,33.76926733
13661,35.1704817
13662,34.23633878
13663,31.99439579
13664,29.61233136
13665,29.61233136
13666,30.92013144
13667,35.31060314
13668,30.21952425
13669,32.78841727
13670,36.94535324
13671,34.98365312
13672,31.24708146
13673,34.32975308
13674,36.33816034
13675,38.15973903
13676,33.86268162
13677,34.37646022
13678,30.54647427
13679,33.30219587
13680,26.34283115
13681,27.69733838
13682,29.09855275
13683,32.9285387
13684,30.78001
13685,34.6567031
13686,34.42316737
13687,33.90938876
13688,29.1452599
13689,29.89257423
13690,30.63988856
13691,35.21718885
13692,26.9033169
13693,27.88416696
13694,27.23026692
13695,27.23026692
13696,24.56795866
13697,24.56795866
13698,24.56795866
13699,27.18355883
13700,24.56795866
13701,29.70574565
13702,29.61233136
13703,31.06025287
13704,25.12844536
13705,29.79915994
13706,30.40635283
13707,34.5632888
13708,30.73330285
13709,34.93694597
13710,30.40635283
13711,31.34049575
13712,25.92246684
13713,29.93928138
13714,30.03269567
13715,34.42316737
13716,28.72489559
13717,32.46146725
13718,31.66744577
13719,34.75011739
13720,31.01354573
13721,33.86268162
13722,34.14292449
13723,36.01121032
13724,30.2662314
13725,31.15366717
13726,30.21952425
13727,30.1728171
13728,25.8290516
13729,25.8290516
13730,29.05184561
13731,32.32134581
13732,29.42550277
13733,33.44231731
13734,34.0495102
13735,34.51658166
13736,30.92013144
13737,33.16207443
13738,34.00280306
13739,37.69266757
13740,34.14292449
13741,34.93694597
13742,26.71648832
13743,28.16440984
13744,26.01588113
13745,26.66978117
13746,26.62307403
13747,30.1728171
13748,27.65063123
13749,32.46146725
13750,29.37879563
13751,27.97758125
13752,26.29612401
13753,27.88416696
13754,28.21111698
13755,31.76086006
13756,26.85660976
13757,28.95843131
13758,23.77393814
13759,24.00747387
13760,21.90565136
13761,21.90565136
13762,21.90565136
13763,26.76319546
13764,23.0266238
13765,26.71648832
13766,27.27697407
13767,27.93087411
13768,23.49369526
13769,26.85660976
13770,28.0242884
13771,32.83512441
13772,28.11770269
13773,33.16207443
13774,27.41709551
13775,28.16440984
13776,23.63381575
13777,27.37038836
13778,25.7823454
13779,31.15366717
13780,27.88416696
13781,31.15366717
13782,34.60999595
13783,29.89257423
13784,27.18355978
13785,28.0242884
13786,28.81830988
13787,32.08781008
13788,27.97758125
13789,29.89257423
13790,27.97758125
13791,23.82064528
13792,22.65296569
13793,22.65296569
13794,22.79308713
13795,27.69733838
13796,23.35357287
13797,27.83745982
13798,27.69733838
13799,27.41709455
13800,24.38113008
13801,28.11770269
13802,27.97758125
13803,34.70341024
13804,27.93087411
13805,29.75245279
13806,27.69733838
13807,27.27697407
13808,20.36431555
13809,21.11162988
13810,21.34516561
13811,25.8757597
13812,21.39187275
13813,25.82905255
13814,24.47454532
13815,26.01588113
13816,20.64455842
13817,21.67211563
13818,21.71882277
13819,24.56795961
13820,20.64455842
13821,21.71882277
13822,20.64455842
13823,20.64455842
13824,17.98225111
13825,17.98225111
13826,17.98225111
13827,21.25175132
13828,17.98225111
13829,21.62540848
13830,21.25175132
13831,21.71882277
13832,17.98225111
13833,21.57870134
13834,21.62540848
13835,25.50210253
13836,21.25175132
13837,26.48295259
13838,21.71882277
13839,22.04577279
13840,17.98225111
13841,21.15833702
13842,22.60625854
13843,26.95002405
13844,22.18589423
13845,26.15600257
13846,28.21111698
13847,28.21111698
13848,23.68052385
13849,26.15600257
13850,27.13685263
13851,24.33442294
13852,24.28771579
13853,24.84820154
13854,24.38113103
13855,23.91405957
13856,19.14992976
13857,19.14992976
13858,22.27930852
13859,27.41709551
13860,23.72723004
13861,25.40868729
13862,27.93087411
13863,28.25782318
13864,23.21345144
13865,25.36198014
13866,27.09014548
13867,31.94768864
13868,28.49135986
13869,32.55488154
13870,28.44465271
13871,28.77160273
13872,23.96076672
13873,25.40868824
13874,25.22185966
13875,33.44231731
13876,28.67818844
13877,32.9285387
13878,27.09014453
13879,29.37879563
13880,23.77393719
13881,24.1943015
13882,24.38113008
13883,28.58477415
13884,24.24100959
13885,25.96917399
13886,24.42783818
13887,24.42783818
13888,19.43017263
13889,19.43017263
13890,19.43017263
13891,26.34283115
13892,23.02662285
13893,25.8290516
13894,27.09014548
13895,28.53806605
13896,24.24100864
13897,24.98832393
13898,25.78234445
13899,32.69500297
13900,28.16440984
13901,32.9285387
13902,27.93087316
13903,28.25782413
13904,23.35357287
13905,25.36198109
13906,26.20270972
13907,31.62073862
13908,27.55721694
13909,29.79915994
13910,29.33208848
13911,34.70341024
13912,25.64222397
13913,30.92013144
13914,32.32134581
13915,33.39561016
13916,29.23867419
13917,30.96683858
13918,29.00513846
13919,28.91172417
13920,22.04577374
13921,22.04577374
13922,22.79308808
13923,31.06025287
13924,27.79075267
13925,31.43391004
13926,33.25548872
13927,34.89023883
13928,28.86501702
13929,31.38720289
13930,32.55488154
13931,36.01121032
13932,27.69733743
13933,28.77160273
13934,29.1452599
13935,30.1728171
13936,23.5871086
13937,24.33442294
13938,24.61466581
13939,28.72489559
13940,24.56795866
13941,29.89257423
13942,29.09855275
13943,30.45305998
13944,23.96076577
13945,25.40868824
13946,25.96917399
13947,29.28538134
13948,23.6338167
13949,24.7080801
13950,23.91405957
13951,23.91405957
13952,19.85053694
13953,19.85053694
13954,19.85053694
13955,25.40868824
13956,19.85053694
13957,27.27697407
13958,27.09014548
13959,27.23026597
13960,23.07333
13961,26.66978117
13962,27.46380265
13963,31.15366717
13964,27.23026692
13965,32.69500297
13966,28.72489559
13967,27.60392409
13968,23.6805229
13969,25.12844441
13970,25.92246589
13971,31.43391004
13972,27.13685168
13973,31.10696002
13974,32.64829583
13975,32.78841727
13976,28.44465271
13977,31.80756721
13978,32.83512441
13979,32.4147601
13980,28.30453127
13981,29.70574565
13982,29.00513846
13983,28.21111698
13984,25.08173822
13985,25.08173822
13986,26.71648832
13987,31.06025287
13988,27.65063123
13989,29.6590385
13990,33.06866014
13991,34.28304593
13992,28.67818844
13993,31.06025287
13994,31.2937886
13995,37.59925328
13996,33.95609591
13997,35.49743172
13998,33.72256018
13999,34.42316737
14000,30.07940281
14001,31.57403148
14002,31.24708146
14003,32.50817439
14004,31.34049575
14005,36.52498893
14006,29.37879563
14007,29.61233136
14008,26.71648832
14009,28.30453127
14010,28.63148129
14011,32.04110293
14012,27.41709551
14013,29.23867419
14014,25.22185966
14015,25.50210253
14016,22.83979522
14017,22.83979522
14018,22.83979522
14019,28.49135986
14020,24.28771674
14021,28.07099555
14022,28.49135986
14023,29.05184561
14024,24.66137391
14025,28.77160273
14026,28.0242884
14027,33.39561016
14028,29.56562421
14029,33.62914589
14030,28.35123842
14031,29.28538134
14032,24.70808105
14033,27.83745982
14034,28.11770269
14035,33.72256018
14036,30.31293854
14037,33.76926733
14038,35.45072457
14039,29.61233136
14040,25.54880968
14041,27.55721694
14042,27.41709551
14043,26.52965974
14044,24.56795866
14045,26.80990166
14046,23.54040146
14047,23.26015858
14048,21.4385799
14049,21.4385799
14050,22.5595514
14051,26.48295259
14052,22.97991571
14053,27.41709551
14054,27.69733838
14055,28.21111698
14056,24.00747292
14057,24.80149439
14058,27.83745982
14059,34.89023883
14060,28.538067
14061,30.40635283
14062,27.88416696
14063,25.64222397
14064,22.51284425
14065,23.54040146
14066,23.21345144
14067,29.1452599
14068,24.7080801
14069,27.97758125
14070,29.1452599
14071,25.92246684
14072,19.47687978
14073,20.36431555
14074,21.57870134
14075,25.2685668
14076,19.75712265
14077,21.85894421
14078,19.75712265
14079,19.75712265
14080,17.5618868
14081,17.60859395
14082,17.60859395
14083,21.11162988
14084,17.60859395
14085,21.34516561
14086,21.11162988
14087,20.13077982
14088,17.60859395
14089,21.15833702
14090,22.60625854
14091,26.66978022
14092,22.27930852
14093,26.62307308
14094,23.16674429
14095,23.21345144
14096,19.10322261
14097,21.39187275
14098,21.76552992
14099,27.18355978
14100,23.54040146
14101,28.0242884
14102,26.80990166
14103,26.85660976
14104,23.44698717
14105,25.2685668
14106,28.35123842
14107,28.81830988
14108,22.74637998
14109,24.98832298
14110,23.21345144
14111,23.44698717
14112,18.77627259
14113,18.77627259
14114,22.27930852
14115,26.43624449
14116,22.27930852
14117,26.52965879
14118,28.44465271
14119,28.39794557
14120,24.1943015
14121,26.29612401
14122,28.16440984
14123,32.27463866
14124,27.37038741
14125,31.2937886
14126,28.67818844
14127,27.93087411
14128,24.05418006
14129,25.12844536
14130,27.41709551
14131,31.99439579
14132,28.81830988
14133,30.87342429
14134,30.54647427
14135,27.65063123
14136,24.42783723
14137,24.52125152
14138,24.47454437
14139,30.68659571
14140,24.66137391
14141,25.59551587
14142,24.47454437
14143,24.52125152
14144,20.36431555
14145,20.36431555
14146,20.36431555
14147,26.06258733
14148,22.27930852
14149,26.20270877
14150,26.10929542
14151,26.95002405
14152,20.73797271
14153,23.30686573
14154,26.20270877
14155,30.87342429
14156,28.0242884
14157,31.15366717
14158,28.67818844
14159,28.86501702
14160,24.14759435
14161,25.45539443
14162,24.05418006
14163,32.13451723
14164,27.69733743
14165,31.01354573
14166,34.79682453
14167,33.58243874
14168,29.19196704
14169,30.82671714
14170,30.59318142
14171,30.35964569
14172,28.30453127
14173,29.70574565
14174,27.46380265
14175,25.17515251
14176,22.79308713
14177,22.79308713
14178,24.24100959
14179,28.91172417
14180,24.98832393
14181,28.07099555
14182,29.05184561
14183,28.21111698
14184,24.66137391
14185,28.538067
14186,29.61233136
14187,34.0495102
14188,28.35123842
14189,30.21952425
14190,27.88416696
14191,26.9033169
14192,23.6805229
14193,24.98832298
14194,24.84820154
14195,30.12610996
14196,26.24941686
14197,29.75245279
14198,27.93087411
14199,27.9775803
14200,20.41102269
14201,21.99906565
14202,22.37272281
14203,27.04343834
14204,18.02895826
14205,20.13077982
14206,18.02895826
14207,18.02895826
14208,17.00140105
14209,17.00140105
14210,17.00140105
14211,21.15833702
14212,17.00140105
14213,22.04577279
14214,22.23260138
14215,22.32601567
14216,17.18822964
14217,21.90565136
14218,22.65296569
14219,26.99673024
14220,22.37272281
14221,27.46380265
14222,21.57870134
14223,22.60625854
14224,17.98225111
14225,21.20504417
14226,22.27930852
14227,28.30453127
14228,22.18589423
14229,28.07099555
14230,28.21111603
14231,28.49135891
14232,23.82064433
14233,26.10929542
14234,28.25782413
14235,31.24708146
14236,23.16674429
14237,24.66137296
14238,23.44698717
14239,22.5595514
14240,18.86968688
14241,18.86968688
14242,20.78467986
14243,24.94161583
14244,21.85894421
14245,26.24941591
14246,28.07099555
14247,27.83745982
14248,23.16674429
14249,25.59551587
14250,26.9500231
14251,35.35731028
14252,29.75245279
14253,31.20037431
14254,28.86501702
14255,28.538067
14256,23.72723004
14257,25.2685668
14258,25.59551682
14259,28.95843131
14260,25.59551682
14261,30.96683858
14262,29.00513846
14263,26.43624449
14264,22.13918709
14265,25.54880872
14266,27.18355978
14267,28.11770269
14268,22.46613711
14269,25.03503012
14270,13.63848656
14271,13.91872943
14272,13.26482939
14273,13.26482939
14274,13.26482939
14275,18.07566541
14276,14.01214372
14277,18.49602972
14278,18.26249399
14279,16.95469391
14280,13.45165798
14281,18.21578684
14282,19.71041551
14283,24.56795866
14284,18.72956545
14285,23.16674429
14286,19.33675834
14287,19.66370836
14288,15.64689383
14289,18.07566541
14290,17.79542253
14291,22.74637998
14292,19.75712265
14293,23.26015858
14294,24.38113103
14295,23.86735148
14296,19.33675834
14297,20.45772984
14298,21.20504417
14299,24.00747387
14300,19.14992976
14301,21.76552992
14302,19.29005119
14303,13.91872943
14304,13.54507227
14305,13.54507227
14306,14.2923866
14307,19.05651547
14308,14.2923866
14309,19.99065838
14310,18.96310117
14311,19.33675834
14312,15.9271367
14313,18.12237255
14314,19.71041551
14315,24.7547882
14316,19.61700121
14317,21.48528704
14318,19.43017263
14319,19.71041551
14320,13.54507227
14321,14.2923866
14322,14.2923866
14323,18.96310117
14324,15.9271367
14325,19.71041551
14326,19.61700121
14327,19.43017263
14328,13.54507227
14329,14.2923866
14330,15.9271367
14331,19.61700121
14332,13.54507227
14333,15.9271367
14334,13.54507227
14335,13.54507227
14336,11.16300783
14337,11.48995785
14338,11.48995785
14339,15.55347953
14340,11.48995785
14341,16.02055099
14342,15.55347953
14343,11.91032217
14344,11.48995785
14345,15.64689383
14346,16.02055099
14347,20.41102269
14348,15.55347953
14349,20.41102269
14350,11.91032217
14351,15.4133581
14352,11.48995785
14353,14.57262947
14354,15.64689383
14355,19.29005119
14356,16.02055099
14357,20.36431555
14358,20.41102269
14359,19.05651547
14360,15.55347953
14361,19.43017263
14362,20.41102269
14363,21.81223707
14364,11.91032217
14365,19.33675834
14366,15.4133581
14367,14.89957949
14368,11.48995785
14369,11.48995785
14370,14.57262947
14371,19.00980832
14372,15.64689383
14373,19.10322261
14374,19.29005119
14375,18.1690797
14376,16.02055099
14377,18.54273686
14378,20.36431555
14379,25.7823454
14380,20.41102269
14381,25.31527395
14382,19.05651547
14383,19.66370836
14384,15.55347953
14385,17.65530109
14386,19.43017263
14387,24.28771579
14388,20.41102269
14389,23.82064433
14390,21.81223707
14391,20.50443698
14392,11.91032217
14393,16.90798676
14394,19.24334405
14395,22.37272281
14396,15.74030812
14397,19.61700121
14398,14.89957949
14399,15.31994381
14400,11.48995785
14401,11.48995785
14402,11.48995785
14403,19.14992976
14404,14.71275091
14405,19.85053694
14406,19.85053694
14407,18.72956545
14408,16.20737958
14409,17.70200824
14410,19.94395124
14411,26.20270972
14412,20.59785128
14413,24.98832298
14414,19.71041551
14415,22.69967283
14416,16.76786532
14417,18.58944401
14418,19.43017263
14419,25.7823454
14420,21.29845846
14421,25.08173727
14422,27.55721694
14423,25.8290516
14424,22.32601567
14425,24.80149439
14426,25.45539538
14427,29.56562421
14428,23.02662285
14429,25.50210158
14430,22.13918709
14431,21.9523585
14432,16.95469391
14433,16.95469391
14434,18.21578684
14435,23.44698717
14436,19.66370836
14437,25.64222302
14438,25.73563826
14439,27.41709455
14440,21.20504417
14441,23.26015858
14442,26.3895383
14443,29.89257423
14444,23.35357287
14445,25.2218587
14446,23.49369431
14447,23.82064433
14448,16.76786532
14449,16.58103674
14450,17.46847251
14451,23.07333
14452,20.36431555
14453,23.5871086
14454,24.33442389
14455,24.52125152
14456,18.12237255
14457,18.54273686
14458,20.08407267
14459,24.52125152
14460,17.5618868
14461,19.85053694
14462,18.02895826
14463,18.02895826
14464,12.89117223
14465,12.6576365
14466,12.6576365
14467,17.65530109
14468,12.6576365
14469,19.47687978
14470,19.61700121
14471,19.1966369
14472,15.9271367
14473,19.71041551
14474,20.69126557
14475,25.50210158
14476,19.99065838
14477,25.26856585
14478,21.20504417
14479,21.9523585
14480,17.00140105
14481,18.58944401
14482,18.96310117
14483,24.05418006
14484,20.13077982
14485,25.45539538
14486,26.62307403
14487,27.97758125
14488,22.13918709
14489,25.22185966
14490,26.01588113
14491,29.00513846
14492,23.12003715
14493,24.47454437
14494,23.6805229
14495,22.69967283
14496,17.00140105
14497,17.00140105
14498,18.91639403
14499,22.74637998
14500,19.85053694
14501,22.37272281
14502,26.10929542
14503,30.07940281
14504,21.67211563
14505,24.33442294
14506,25.36198014
14507,29.70574565
14508,27.13685263
14509,30.2662314
14510,26.52965974
14511,27.93087316
14512,23.26015858
14513,23.30686573
14514,25.17515156
14515,31.48061719
14516,25.7823454
14517,31.15366717
14518,30.1728171
14519,29.37879563
14520,23.54040146
14521,23.82064433
14522,26.10929447
14523,30.35964569
14524,23.07333
14525,25.36198014
14526,22.74637998
14527,23.02662285
14528,17.32835107
14529,17.32835107
14530,17.32835107
14531,22.97991571
14532,18.63615115
14533,23.16674429
14534,22.83979427
14535,25.73563731
14536,20.87809415
14537,24.33442294
14538,25.59551682
14539,31.34049575
14540,26.57636688
14541,29.09855275
14542,27.04343739
14543,27.74404458
14544,21.76552992
14545,23.49369431
14546,24.28771674
14547,31.20037431
14548,27.32368121
14549,31.24708146
14550,29.84586708
14551,27.46380265
14552,22.88650142
14553,24.52125152
14554,24.7080801
14555,28.77160273
14556,21.85894421
14557,24.42783723
14558,23.12003715
14559,17.0481082
14560,15.50677239
14561,15.50677239
14562,15.46006524
14563,20.50443698
14564,14.89957949
14565,23.07333
14566,21.53199419
14567,22.97991571
14568,19.29005119
14569,22.37272281
14570,22.79308713
14571,29.75245279
14572,23.63381575
14573,25.50210158
14574,23.91405862
14575,24.05418006
14576,17.93554397
14577,17.98225111
14578,18.21578684
14579,22.97991571
14580,20.45772984
14581,24.24100864
14582,23.6805229
14583,23.91405862
14584,17.32835107
14585,16.67445103
14586,19.24334405
14587,23.44698717
14588,17.23493678
14589,19.33675834
14590,17.23493678
14591,17.23493678
14592,12.09715075
14593,12.09715075
14594,12.09715075
14595,17.18822964
14596,12.09715075
14597,17.65530109
14598,17.18822964
14599,16.76786532
14600,12.09715075
14601,19.38346549
14602,20.17748696
14603,25.17515156
14604,20.3176084
14605,24.00747292
14606,19.8038298
14607,20.45772984
14608,16.11396528
14609,17.98225111
14610,19.52358692
14611,24.38113008
14612,20.55114413
14613,24.7547882
14614,25.68893016
14615,25.73563731
14616,21.06492273
14617,24.80149534
14618,25.45539443
14619,27.37038741
14620,21.90565136
14621,23.5871086
14622,22.09247994
14623,20.97150844
14624,16.76786532
14625,16.76786532
14626,19.33675834
14627,22.79308713
14628,18.02895826
14629,22.32601567
14630,25.03503012
14631,24.7080801
14632,20.55114413
14633,23.5871086
14634,27.13685263
14635,32.64829583
14636,28.0242884
14637,29.23867419
14638,26.29612401
14639,26.9033169
14640,21.39187275
14641,22.69967283
14642,25.54880968
14643,30.21952425
14644,26.71648832
14645,30.49976712
14646,28.91172322
14647,28.81830988
14648,22.46613711
14649,22.41942996
14650,23.02662285
14651,27.32368026
14652,22.32601567
14653,23.96076577
14654,21.48528704
14655,21.85894421
14656,18.30920113
14657,18.30920113
14658,18.30920113
14659,24.33442294
14660,20.13077982
14661,24.1943015
14662,24.24100959
14663,24.89490868
14664,20.41102269
14665,23.02662285
14666,24.14759435
14667,31.10696002
14668,25.22185966
14669,29.23867419
14670,29.98598852
14671,31.24708146
14672,22.69967283
14673,24.33442294
14674,25.40868824
14675,28.95843131
14676,24.89490868
14677,27.93087316
14678,30.59318142
14679,33.95609591
14680,28.44465271
14681,29.33208848
14682,28.72489559
14683,33.5357316
14684,27.60392409
14685,30.35964569
14686,27.65063123
14687,26.34283115
14688,23.6805229
14689,22.79308713
14690,22.41942996
14691,28.95843131
14692,24.52125152
14693,28.07099555
14694,28.91172417
14695,34.6567031
14696,25.315273
14697,27.18355978
14698,27.79075267
14699,35.63755316
14700,30.12610996
14701,31.76086006
14702,28.49135986
14703,29.1452599
14704,22.74637998
14705,23.91405862
14706,23.72723004
14707,28.67818844
14708,25.92246684
14709,30.73330285
14710,30.31293854
14711,30.82671714
14712,22.93320856
14713,24.33442294
14714,25.54880872
14715,29.37879563
14716,22.46613711
14717,24.66137296
14718,22.74637998
14719,22.74637998
14720,17.14152249
14721,17.14152249
14722,17.14152249
14723,19.43017263
14724,17.14152249
14725,22.41942996
14726,24.56795866
14727,25.92246589
14728,17.93554397
14729,22.23260138
14730,22.74638093
14731,29.56562421
14732,24.75478725
14733,30.68659571
14734,26.66978022
14735,26.85660881
14736,22.23260138
14737,24.52125152
14738,24.24100864
14739,29.61233136
14740,26.57636593
14741,31.43391004
14742,32.04110293
14743,31.01354573
14744,26.34283115
14745,27.65063028
14746,28.81830988
14747,35.1704817
14748,29.1452599
14749,31.38720289
14750,29.28538134
14751,28.538067
14752,21.9523585
14753,21.9523585
14754,23.26015858
14755,28.86501702
14756,24.61466581
14757,29.23867419
14758,31.94768864
14759,33.48902445
14760,26.06258828
14761,27.27697407
14762,32.08781008
14763,35.54413887
14764,30.78001
14765,31.06025287
14766,28.07099555
14767,27.74404553
14768,23.96076577
14769,24.56795866
14770,24.84820154
14771,28.86501702
14772,24.75478725
14773,30.59318142
14774,30.21952425
14775,26.76319546
14776,23.02662285
14777,24.52125152
14778,23.77393719
14779,30.03269567
14780,22.79308713
14781,23.30686573
14782,19.33675834
14783,19.33675834
14784,17.60859395
14785,17.60859395
14786,17.60859395
14787,23.26015858
14788,18.35590828
14789,23.02662285
14790,23.82064433
14791,22.41942996
14792,18.63615115
14793,23.6805229
14794,23.72723004
14795,28.72489559
14796,23.77393719
14797,27.9775803
14798,20.64455842
14799,21.62540848
14800,18.40261543
14801,23.16674429
14802,23.44698717
14803,29.93928138
14804,25.40868729
14805,28.67818844
14806,30.63988856
14807,28.16440984
14808,24.75478725
14809,25.59551587
14810,26.34283115
14811,29.05184561
14812,24.47454532
14813,25.92246589
14814,25.03503107
14815,20.03736553
14816,18.77627259
14817,18.77627259
14818,19.43017263
14819,24.61466581
14820,19.85053694
14821,24.61466581
14822,24.33442294
14823,23.63381575
14824,19.43017263
14825,23.12003715
14826,22.88650142
14827,30.45305998
14828,24.28771579
14829,25.8757597
14830,24.28771579
14831,25.2218587
14832,18.1690797
14833,18.86968688
14834,19.47687978
14835,23.5871086
14836,18.26249399
14837,23.54040146
14838,23.40028002
14839,23.49369431
14840,18.40261543
14841,19.00980832
14842,18.44932257
14843,23.86735148
14844,18.40261543
14845,18.44932257
14846,18.40261543
14847,18.40261543
14848,14.47921518
14849,14.47921518
14850,14.47921518
14851,18.82297974
14852,14.47921518
14853,17.98225111
14854,18.82297974
14855,19.24334405
14856,14.47921518
14857,17.74871538
14858,17.98225111
14859,22.37272281
14860,18.82297974
14861,23.12003715
14862,19.24334405
14863,19.47687978
14864,14.47921518
14865,18.1690797
14866,19.89724409
14867,25.54880968
14868,20.41102269
14869,23.6805229
14870,23.91405862
14871,25.2218587
14872,20.41102269
14873,22.83979427
14874,24.52125152
14875,29.47220992
14876,21.76552992
14877,19.14992976
14878,20.69126557
14879,21.34516561
14880,16.16067243
14881,16.16067243
14882,17.79542253
14883,23.86735148
14884,19.89724409
14885,23.07333
14886,26.01588113
14887,24.05418006
14888,20.59785128
14889,23.12003715
14890,24.00747387
14891,28.35123842
14892,24.38113008
14893,27.93087411
14894,25.45539443
14895,25.96917304
14896,20.45772984
14897,21.53199419
14898,23.91405862
14899,29.79915994
14900,24.89490868
14901,28.63148129
14902,27.74404553
14903,26.43624449
14904,21.76552992
14905,21.20504417
14906,21.99906565
14907,27.55721694
14908,20.87809415
14909,23.72723004
14910,20.97150844
14911,20.97150844
14912,16.62774389
14913,16.62774389
14914,16.62774389
14915,22.27930852
14916,18.91639403
14917,21.99906565
14918,23.12003715
14919,24.61466581
14920,19.61700121
14921,19.71041551
14922,24.42783723
14923,26.9033169
14924,24.84820154
14925,28.86501702
14926,25.40868729
14927,25.26856585
14928,19.85053694
14929,23.21345144
14930,24.14759435
14931,30.35964569
14932,23.72723099
14933,26.57636688
14934,28.77160273
14935,34.32975308
14936,25.12844536
14937,28.538067
14938,27.18355978
14939,34.51658166
14940,27.97758125
14941,29.6590385
14942,26.9033169
14943,25.96917304
14944,23.02662285
14945,23.02662285
14946,22.46613711
14947,28.49135986
14948,25.03503012
14949,29.84586708
14950,31.43391004
14951,33.67585304
14952,25.26856585
14953,27.5105098
14954,27.79075267
14955,34.79682453
14956,28.63148129
14957,27.88416696
14958,28.25782318
14959,28.39794462
14960,21.99906565
14961,23.30686573
14962,22.97991571
14963,29.75245279
14964,24.66137296
14965,29.79915994
14966,27.41709551
14967,29.37879563
14968,22.51284425
14969,23.63381575
14970,25.12844441
14971,28.35123842
14972,22.51284425
14973,23.77393719
14974,22.27930852
14975,22.27930852
14976,18.07566541
14977,18.07566541
14978,18.07566541
14979,22.32601567
14980,18.07566541
14981,23.49369431
14982,24.05418006
14983,24.75478725
14984,19.38346549
14985,22.04577279
14986,23.6805229
14987,27.5105098
14988,24.00747292
14989,28.67818844
14990,26.80990166
14991,24.47454437
14992,19.57029407
14993,21.48528704
14994,22.23260138
14995,28.63148129
14996,22.37272281
14997,27.65063123
14998,29.37879563
14999,32.22793152
15000,27.60392409
15001,29.51891706
15002,29.37879563
15003,35.45072457
15004,29.61233136
15005,31.34049575
15006,30.59318142
15007,29.09855275
15008,21.53199419
15009,21.53199419
15010,23.44698717
15011,27.5105098
15012,23.49369431
15013,26.80990166
15014,30.68659571
15015,33.48902445
15016,25.03503012
15017,25.92246589
15018,25.315273
15019,35.35731028
15020,33.86268162
15021,35.1704817
15022,33.95609591
15023,34.00280306
15024,29.42550277
15025,30.31293854
15026,30.87342429
15027,33.48902445
15028,30.96683858
15029,35.6842603
15030,33.72256018
15031,33.021953
15032,28.44465271
15033,29.6590385
15034,30.63988856
15035,34.28304593
15036,28.44465271
15037,29.89257423
15038,26.62307403
15039,26.99673119
15040,23.82064433
15041,23.82064433
15042,23.82064433
15043,29.75245279
15044,24.42783818
15045,29.89257423
15046,29.79915994
15047,30.35964569
15048,25.92246684
15049,30.49976712
15050,29.70574565
15051,31.62073862
15052,27.93087411
15053,33.81597447
15054,30.45305998
15055,30.07940281
15056,25.68893016
15057,28.538067
15058,29.05184561
15059,33.76926733
15060,30.35964569
15061,34.70341024
15062,33.95609591
15063,29.42550277
15064,26.57636688
15065,27.13685263
15066,28.0242884
15067,29.98598852
15068,26.99673119
15069,28.91172417
15070,28.25782413
15071,24.52125247
15072,22.55955235
15073,22.55955235
15074,23.96076672
15075,28.67818844
15076,23.58710955
15077,28.67818844
15078,26.52965974
15079,27.69733838
15080,24.38113103
15081,26.06258828
15082,28.44465271
15083,34.6567031
15084,27.37038836
15085,28.86501702
15086,28.63148129
15087,27.83745982
15088,22.79308808
15089,22.93320951
15090,23.54040146
15091,27.74404553
15092,24.24100959
15093,27.46380265
15094,27.65063123
15095,28.16440984
15096,20.55114413
15097,21.57870134
15098,21.57870134
15099,22.69967283
15100,20.97150844
15101,21.81223707
15102,20.97150844
15103,20.97150844
15104,17.98225111
15105,17.98225111
15106,17.98225111
15107,21.01821559
15108,17.98225111
15109,21.85894421
15110,21.01821559
15111,22.65296569
15112,17.98225111
15113,22.65296569
15114,22.18589423
15115,28.538067
15116,23.21345144
15117,26.52965974
15118,24.52125247
15119,24.38113103
15120,19.43017263
15121,22.04577279
15122,23.44698812
15123,27.69733838
15124,23.21345144
15125,27.09014548
15126,28.30453127
15127,29.00513846
15128,23.82064528
15129,26.10929542
15130,26.85660976
15131,29.05184561
15132,24.42783723
15133,25.36198014
15134,25.22185966
15135,24.52125247
15136,20.08407267
15137,20.08407267
15138,23.63381575
15139,26.57636688
15140,24.1475953
15141,26.3895383
15142,26.20270972
15143,27.18355978
15144,23.26015858
15145,26.48295259
15146,28.0242884
15147,30.21952425
15148,26.62307403
15149,31.2937886
15150,29.51891706
15151,29.23867419
15152,21.9990666
15153,22.83979522
15154,28.35123842
15155,32.27463866
15156,28.81830988
15157,32.74171012
15158,29.28538134
15159,29.70574565
15160,24.52125152
15161,25.26856585
15162,25.92246684
15163,27.83745982
15164,24.33442389
15165,26.01588113
15166,23.6805229
15167,23.96076577
15168,19.85053694
15169,19.85053694
15170,19.85053694
15171,27.04343834
15172,23.16674429
15173,27.55721694
15174,26.99673119
15175,28.86501702
15176,23.35357287
15177,25.8757597
15178,27.32368121
15179,33.86268162
15180,28.81830988
15181,31.34049575
15182,28.95843131
15183,29.00513846
15184,25.45539538
15185,26.9033169
15186,27.69733838
15187,32.83512441
15188,28.44465271
15189,31.06025287
15190,34.79682453
15191,34.32975308
15192,29.75245279
15193,32.08781008
15194,31.15366717
15195,29.93928138
15196,26.99673119
15197,28.91172417
15198,27.5105098
15199,25.68893111
15200,23.1200381
15201,23.1200381
15202,24.56795961
15203,28.67818844
15204,25.17515251
15205,28.30453127
15206,29.70574565
15207,28.63148129
15208,24.98832393
15209,28.67818844
15210,30.40635283
15211,34.98365312
15212,26.15600257
15213,28.0242884
15214,25.8757597
15215,24.84820154
15216,22.18589423
15217,23.21345239
15218,23.49369431
15219,28.58477415
15220,24.7547882
15221,28.58477415
15222,29.19196704
15223,27.23026692
15224,23.72723004
15225,25.315273
15226,25.31527395
15227,29.61233136
15228,20.08407267
15229,22.18589423
15230,20.69126557
15231,20.69126557
15232,18.49602972
15233,18.49602972
15234,18.49602972
15235,21.90565136
15236,18.49602972
15237,23.21345239
15238,23.86735148
15239,23.6805229
15240,19.75712265
15241,23.77393719
15242,24.19430245
15243,29.23867419
15244,24.28771579
15245,27.79075267
15246,24.05418006
15247,24.24100864
15248,19.38346549
15249,22.65296569
15250,22.97991571
15251,28.07099555
15252,24.84820249
15253,29.23867419
15254,29.56562421
15255,29.51891706
15256,25.08173822
15257,28.35123842
15258,27.41709551
15259,31.2937886
15260,24.98832393
15261,25.59551587
15262,25.31527395
15263,24.56795961
15264,21.01821559
15265,21.01821559
15266,23.6338167
15267,26.95002405
15268,21.81223707
15269,27.5105098
15270,26.99673024
15271,29.1452599
15272,24.80149534
15273,24.89490963
15274,28.35123842
15275,35.26389599
15276,29.70574565
15277,31.57403148
15278,28.44465271
15279,28.39794557
15280,24.05418101
15281,25.50210253
15282,26.15600257
15283,30.45305998
15284,25.92246684
15285,30.68659571
15286,28.35123842
15287,27.5105098
15288,23.86735243
15289,24.70808105
15290,26.24941686
15291,26.10929542
15292,21.29845846
15293,23.86735243
15294,19.61700121
15295,20.22419411
15296,18.91639403
15297,18.91639403
15298,18.91639403
15299,23.72723004
15300,19.61700121
15301,24.7080801
15302,23.5871086
15303,23.44698717
15304,19.52358692
15305,23.6805229
15306,23.82064528
15307,29.6590385
15308,23.72723004
15309,27.13685168
15310,23.96076577
15311,24.38113103
15312,20.3176084
15313,22.60625854
15314,22.97991571
15315,27.41709455
15316,23.77393719
15317,27.88416696
15318,29.75245279
15319,29.37879563
15320,24.38113103
15321,26.57636688
15322,26.34283115
15323,28.77160273
15324,22.09247994
15325,26.66978117
15326,22.18589423
15327,12.84446508
15328,12.47080792
15329,12.47080792
15330,12.89117223
15331,18.40261543
15332,14.38580089
15333,18.44932257
15334,18.96310117
15335,19.75712265
15336,15.31994381
15337,17.84212968
15338,19.1966369
15339,24.28771579
15340,19.10322261
15341,20.97150844
15342,19.75712265
15343,19.71041551
15344,12.56422221
15345,12.75105079
15346,14.94628664
15347,18.96310117
15348,15.60018668
15349,18.77627259
15350,19.57029407
15351,20.03736553
15352,12.56422221
15353,14.94628664
15354,15.60018668
15355,19.57029407
15356,12.56422221
15357,15.60018668
15358,12.56422221
15359,12.56422221
15360,10.64922923
15361,11.86361502
15362,11.86361502
15363,14.85287235
15364,11.86361502
15365,16.11396528
15366,14.85287235
15367,15.64689383
15368,11.86361502
15369,15.69360097
15370,16.11396528
15371,20.08407267
15372,14.85287235
15373,19.94395124
15374,15.64689383
15375,11.81690787
15376,11.86361502
15377,13.91872943
15378,15.69360097
15379,19.47687978
15380,16.11396528
15381,20.17748696
15382,20.08407267
15383,19.05651547
15384,14.85287235
15385,19.43017263
15386,19.94395124
15387,22.60625854
15388,15.64689383
15389,19.61700121
15390,11.81690787
15391,14.19897231
15392,11.86361502
15393,11.86361502
15394,14.43250804
15395,20.41102269
15396,16.30079387
15397,19.8038298
15398,21.06492273
15399,22.97991571
15400,16.30079387
15401,18.82297974
15402,21.85894421
15403,28.07099555
15404,21.62540848
15405,25.59551587
15406,21.48528704
15407,20.69126557
15408,16.11396528
15409,17.32835107
15410,20.13077982
15411,26.01588113
15412,20.9248013
15413,26.10929542
15414,23.21345144
15415,22.60625854
15416,17.46847251
15417,18.35590828
15418,19.89724409
15419,23.49369431
15420,15.60018668
15421,19.24334405
15422,17.28164393
15423,17.74871538
15424,12.09715075
15425,12.09715075
15426,12.09715075
15427,20.3176084
15428,15.13311522
15429,20.9248013
15430,20.36431555
15431,21.9523585
15432,16.62774389
15433,18.6828583
15434,20.55114413
15435,25.2218587
15436,21.39187275
15437,26.95002405
15438,23.26015858
15439,23.77393719
15440,17.37505822
15441,19.52358692
15442,20.08407267
15443,26.10929542
15444,22.27930852
15445,26.15600162
15446,28.07099555
15447,27.09014548
15448,21.90565136
15449,25.54880872
15450,26.06258828
15451,30.63988856
15452,22.69967283
15453,26.57636688
15454,22.60625854
15455,21.62540848
15456,17.51517966
15457,17.46847251
15458,18.91639403
15459,22.09247994
15460,21.15833702
15461,24.84820249
15462,26.52965974
15463,27.51050885
15464,21.81223707
15465,24.19430245
15466,26.85660976
15467,30.73330285
15468,24.14759435
15469,26.01588113
15470,23.49369431
15471,23.82064433
15472,18.02895826
15473,17.65530109
15474,17.51517966
15475,23.54040146
15476,20.97150844
15477,23.91405862
15478,25.12844536
15479,24.98832298
15480,18.1690797
15481,15.27323666
15482,20.45772984
15483,23.91405957
15484,18.26249399
15485,20.17748696
15486,18.26249399
15487,18.26249399
15488,13.73190085
15489,13.73190085
15490,13.73190085
15491,17.79542253
15492,13.73190085
15493,20.9248013
15494,20.27090126
15495,19.94395124
15496,16.67445103
15497,19.61700121
15498,20.9248013
15499,25.54880872
15500,21.25175132
15501,25.73563826
15502,22.97991571
15503,22.23260138
15504,18.07566541
15505,19.8038298
15506,18.82297974
15507,25.50210253
15508,21.85894421
15509,27.46380265
15510,26.76319546
15511,27.23026692
15512,21.76552992
15513,26.24941686
15514,27.09014548
15515,29.98598852
15516,23.16674429
15517,23.96076577
15518,24.05418006
15519,22.51284425
15520,17.60859395
15521,17.60859395
15522,19.29005119
15523,23.86735148
15524,20.45772984
15525,25.17515156
15526,26.29612401
15527,29.84586708
15528,23.07333095
15529,25.92246684
15530,26.06258828
15531,30.63988856
15532,28.49135986
15533,29.42550277
15534,28.81830988
15535,28.72489559
15536,22.32601567
15537,22.88650142
15538,26.06258828
15539,29.75245279
15540,26.20270972
15541,28.63148129
15542,30.45305998
15543,29.47220992
15544,24.28771579
15545,24.84820154
15546,26.57636688
15547,30.21952425
15548,22.97991571
15549,25.36198014
15550,22.13918709
15551,22.46613711
15552,18.21578684
15553,18.21578684
15554,18.21578684
15555,24.47454437
15556,18.12237255
15557,23.21345239
15558,24.52125152
15559,26.62307308
15560,22.83979427
15561,24.7080801
15562,26.62307403
15563,32.27463866
15564,26.9033169
15565,30.12610996
15566,28.16440889
15567,28.77160273
15568,22.79308713
15569,24.47454437
15570,25.31527395
15571,32.46146725
15572,28.16440984
15573,31.34049575
15574,31.62073862
15575,29.51891706
15576,26.10929542
15577,26.57636688
15578,26.95002405
15579,30.96683858
15580,24.14759435
15581,25.36198014
15582,24.14759435
15583,20.73797271
15584,19.10322261
15585,19.10322261
15586,19.43017263
15587,24.80149439
15588,20.22419411
15589,25.12844441
15590,24.24100959
15591,22.46613711
15592,20.13077982
15593,23.5871086
15594,23.96076577
15595,30.12610996
15596,24.98832298
15597,26.57636688
15598,25.68893111
15599,25.03503012
15600,19.10322261
15601,18.40261543
15602,20.27090126
15603,24.66137296
15604,17.74871538
15605,21.9523585
15606,24.89490868
15607,24.38113103
15608,18.35590828
15609,18.77627259
15610,17.65530109
15611,23.21345144
15612,18.58944401
15613,18.91639403
15614,18.58944401
15615,18.58944401
15616,14.66604377
15617,14.66604377
15618,14.66604377
15619,18.91639403
15620,14.66604377
15621,18.40261543
15622,18.91639403
15623,19.61700121
15624,14.66604377
15625,19.94395124
15626,20.45772984
15627,24.66137391
15628,20.50443698
15629,24.56795866
15630,20.97150844
15631,21.99906565
15632,16.39420816
15633,17.88883682
15634,19.8038298
15635,24.84820154
15636,20.17748696
15637,24.56795866
15638,23.72723004
15639,26.3428302
15640,20.08407267
15641,25.08173727
15642,25.64222302
15643,29.61233136
15644,22.83979427
15645,23.49369431
15646,22.27930852
15647,21.53199419
15648,17.18822964
15649,17.18822964
15650,19.33675834
15651,23.12003715
15652,19.75712265
15653,24.47454437
15654,24.56795961
15655,25.8290516
15656,21.25175132
15657,24.1943015
15658,24.66137391
15659,32.50817439
15660,25.68893111
15661,28.86501702
15662,27.69733838
15663,27.09014453
15664,21.90565136
15665,22.51284425
15666,26.34283115
15667,30.78001
15668,26.24941591
15669,28.63148129
15670,29.61233136
15671,29.00513846
15672,23.96076577
15673,24.7080801
15674,25.45539443
15675,28.35123747
15676,24.14759435
15677,24.38113008
15678,23.12003715
15679,23.30686573
15680,17.60859395
15681,17.60859395
15682,17.60859395
15683,23.91405862
15684,19.14992976
15685,23.82064433
15686,23.5871086
15687,26.90331595
15688,19.66370836
15689,22.32601567
15690,23.16674429
15691,32.88183156
15692,27.13685263
15693,30.73330285
15694,29.33208848
15695,29.47220992
15696,22.37272281
15697,23.77393719
15698,24.52125152
15699,29.6590385
15700,25.2218587
15701,25.68893016
15702,32.78841727
15703,33.44231731
15704,29.33208848
15705,30.82671714
15706,30.82671714
15707,33.11536729
15708,28.58477415
15709,30.68659571
15710,28.39794557
15711,25.7823454
15712,23.63381575
15713,23.49369431
15714,24.33442294
15715,29.00513846
15716,25.45539443
15717,27.65063123
15718,28.67818844
15719,29.89257423
15720,25.54880872
15721,28.16440984
15722,29.93928138
15723,31.24708146
15724,26.95002405
15725,28.39794557
15726,27.41709551
15727,28.25782413
15728,22.97991666
15729,24.28771579
15730,24.00747292
15731,27.74404553
15732,25.22185966
15733,29.00513846
15734,27.79075267
15735,29.05184561
15736,23.54040146
15737,24.10088721
15738,24.7080801
15739,26.76319451
15740,21.11162988
15741,23.12003715
15742,21.29845846
15743,21.29845846
15744,18.40261543
15745,18.40261543
15746,18.40261543
15747,21.67211563
15748,18.40261543
15749,23.40028002
15750,24.33442389
15751,24.94161583
15752,19.57029407
15753,23.6805229
15754,24.61466581
15755,28.86501702
15756,24.66137296
15757,27.23026692
15758,24.75478725
15759,24.98832393
15760,20.50443698
15761,24.05418006
15762,24.56795961
15763,27.13685263
15764,23.6805229
15765,28.25782413
15766,26.99673119
15767,31.06025287
15768,23.86735243
15769,28.91172417
15770,28.538067
15771,29.6590385
15772,24.94161583
15773,26.34283115
15774,25.08173727
15775,24.38113008
15776,20.27090126
15777,20.27090126
15778,23.26015858
15779,26.80990166
15780,23.6805229
15781,27.83745982
15782,28.81830988
15783,29.37879563
15784,25.31527395
15785,27.55721694
15786,28.86501702
15787,35.07706741
15788,29.70574565
15789,31.94768864
15790,27.41709551
15791,28.0242884
15792,23.54040241
15793,24.89490963
15794,25.50210253
15795,30.1728171
15796,25.40868824
15797,31.01354573
15798,26.57636688
15799,26.20270877
15800,22.51284425
15801,23.82064433
15802,25.08173822
15803,29.61233136
15804,22.88650142
15805,24.98832393
15806,20.73797271
15807,20.9248013
15808,18.82297974
15809,18.82297974
15810,18.82297974
15811,23.40028002
15812,19.75712265
15813,24.84820249
15814,23.6805229
15815,24.28771579
15816,19.71041551
15817,23.30686573
15818,25.17515251
15819,27.41709551
15820,25.68893016
15821,28.81830988
15822,25.2685668
15823,26.10929542
15824,21.34516561
15825,23.72723004
15826,21.81223707
15827,29.28538134
15828,25.03503012
15829,28.07099555
15830,30.1728171
15831,29.37879563
15832,24.47454532
15833,26.57636688
15834,26.34283115
15835,28.77160273
15836,23.91405862
15837,26.57636688
15838,21.67211563
15839,19.29005119
15840,19.29005119
15841,19.29005119
15842,19.47687978
15843,23.6805229
15844,19.57029407
15845,23.86735243
15846,24.1943015
15847,23.96076577
15848,20.36431555
15849,23.02662285
15850,24.00747292
15851,29.23867419
15852,23.49369431
15853,25.96917399
15854,23.16674429
15855,20.831387
15856,11.34983642
15857,12.70434364
15858,13.6851937
15859,17.98225111
15860,14.61933662
15861,18.72956545
15862,18.6828583
15863,18.49602972
15864,12.00373646
15865,14.05885087
15866,14.89957949
15867,18.6828583
15868,12.00373646
15869,14.89957949
15870,12.00373646
15871,12.00373646
15872,10.18215777
15873,10.60252209
15874,10.60252209
15875,15.50677239
15876,10.60252209
15877,15.60018668
15878,15.50677239
15879,15.4133581
15880,10.60252209
15881,15.17982237
15882,15.60018668
15883,19.33675834
15884,15.50677239
15885,19.43017263
15886,15.4133581
15887,14.52592233
15888,10.60252209
15889,14.57262947
15890,16.16067243
15891,20.831387
15892,16.48762245
15893,20.78467986
15894,21.15833702
15895,21.9523585
15896,16.67445103
15897,19.94395124
15898,20.3176084
15899,24.19430245
15900,17.60859395
15901,20.22419411
15902,17.32835107
15903,15.03970093
15904,11.95702931
15905,11.95702931
15906,15.64689383
15907,19.99065838
15908,16.72115818
15909,19.47687978
15910,21.25175132
15911,23.02662285
15912,16.72115818
15913,18.96310117
15914,21.20504417
15915,25.96917399
15916,21.67211563
15917,25.22185966
15918,22.27930852
15919,21.9523585
15920,17.0481082
15921,18.1690797
15922,20.69126557
15923,25.73563826
15924,21.34516561
15925,26.66978117
15926,24.56795961
15927,22.74637998
15928,16.95469391
15929,16.72115818
15930,20.17748696
15931,24.66137391
15932,17.93554397
15933,20.59785128
15934,16.62774389
15935,17.18822964
15936,12.93787937
15937,12.93787937
15938,12.93787937
15939,19.8038298
15940,15.9271367
15941,19.99065838
15942,19.47687978
15943,21.76552992
15944,16.5343296
15945,17.51517966
15946,20.78467986
15947,25.96917399
15948,20.78467986
15949,25.96917399
15950,22.13918709
15951,22.23260138
15952,16.90798676
15953,19.1966369
15954,19.66370836
15955,25.7823454
15956,22.18589423
15957,25.26856585
15958,25.96917399
15959,28.0242884
15960,21.71882277
15961,25.17515156
15962,25.12844536
15963,29.84586708
15964,23.54040146
15965,25.59551682
15966,22.27930852
15967,21.90565136
15968,17.23493678
15969,17.23493678
15970,18.12237255
15971,24.10088721
15972,22.13918709
15973,25.59551682
15974,24.94161583
15975,28.538067
15976,21.90565136
15977,24.56795961
15978,26.06258828
15979,31.20037431
15980,25.45539443
15981,26.48295164
15982,23.30686573
15983,24.52125152
15984,17.98225111
15985,19.57029407
15986,19.43017263
15987,23.58710955
15988,19.38346549
15989,24.05418006
15990,24.00747292
15991,24.70808105
15992,18.49602972
15993,20.13077982
15994,19.24334405
15995,24.42783723
15996,18.21578684
15997,15.60018668
15998,17.84212968
15999,17.84212968
16000,13.87202229
16001,13.87202229
16002,13.87202229
16003,18.1690797
16004,13.87202229
16005,19.99065838
16006,19.85053694
16007,21.29845846
16008,15.97384385
16009,19.75712265
16010,19.89724409
16011,24.24100959
16012,19.89724409
16013,24.66137296
16014,22.41942996
16015,21.99906565
16016,16.4409153
16017,19.33675834
16018,18.72956545
16019,23.58710955
16020,19.71041551
16021,23.82064528
16022,25.36198109
16023,27.23026692
16024,21.29845846
16025,25.36198109
16026,25.03503012
16027,28.538067
16028,23.07333
16029,24.75478725
16030,22.60625854
16031,21.67211563
16032,17.98225111
16033,17.98225111
16034,19.66370836
16035,23.77393719
16036,20.13077982
16037,23.44698717
16038,26.34283115
16039,29.42550277
16040,21.90565136
16041,23.6805229
16042,24.52125152
16043,32.4147601
16044,28.58477415
16045,29.93928138
16046,27.93087411
16047,27.79075267
16048,22.93320856
16049,24.1943015
16050,24.61466581
16051,28.21111698
16052,24.66137296
16053,29.56562421
16054,26.24941686
16055,26.66978117
16056,22.27930852
16057,23.16674429
16058,24.28771674
16059,26.76319546
16060,22.60625854
16061,24.1943015
16062,19.94395124
16063,20.41102269
16064,18.07566541
16065,18.07566541
16066,18.07566541
16067,22.32601567
16068,19.00980832
16069,22.79308713
16070,23.21345144
16071,23.86735148
16072,19.66370836
16073,23.68052385
16074,23.12003715
16075,26.48295259
16076,22.74638093
16077,28.21111698
16078,24.10088816
16079,23.77393719
16080,19.43017263
16081,22.93320856
16082,22.83979427
16083,27.88416696
16084,24.66137296
16085,28.0242884
16086,29.61233136
16087,26.66978117
16088,23.07333095
16089,24.38113103
16090,24.56795961
16091,26.10929542
16092,21.67211563
16093,24.33442389
16094,22.97991571
16095,19.66370836
16096,17.93554397
16097,17.93554397
16098,19.33675834
16099,23.54040146
16100,18.96310117
16101,24.38113103
16102,24.80149534
16103,24.52125152
16104,20.59785128
16105,22.04577279
16106,24.38113008
16107,29.6590385
16108,24.00747387
16109,25.50210253
16110,22.97991666
16111,21.53199419
16112,18.44932257
16113,18.72956545
16114,19.05651547
16115,23.40028002
16116,20.22419411
16117,23.6805229
16118,24.28771674
16119,23.49369431
16120,12.00373646
16121,14.05885087
16122,14.89957949
16123,18.6828583
16124,12.00373646
16125,14.89957949
16126,12.00373646
16127,12.00373646
16128,10.92947211
16129,11.06959354
16130,11.06959354
16131,15.17982237
16132,11.06959354
16133,15.60018668
16134,15.17982237
16135,15.4133581
16136,11.06959354
16137,16.16067243
16138,16.39420816
16139,21.67211563
16140,16.67445103
16141,20.3176084
16142,17.88883682
16143,17.88883682
16144,12.33068648
16145,15.46006524
16146,17.46847251
16147,20.73797271
16148,16.67445103
16149,21.34516561
16150,21.29845846
16151,22.32601567
16152,16.25408672
16153,21.11162988
16154,21.76552992
16155,24.38113103
16156,17.23493678
16157,19.99065838
16158,18.21578684
16159,17.09481534
16160,13.21812225
16161,13.21812225
16162,15.9271367
16163,19.47687978
16164,16.67445103
16165,21.06492273
16166,20.97150844
16167,22.41942996
16168,17.09481534
16169,19.94395124
16170,22.27930852
16171,26.10929542
16172,21.90565136
16173,25.36198109
16174,23.82064433
16175,22.5595514
16176,17.5618868
16177,18.35590828
16178,21.99906565
16179,25.2218587
16180,22.13918709
16181,25.82905255
16182,24.14759435
16183,22.97991571
16184,18.26249399
16185,19.52358692
16186,20.03736553
16187,24.00747292
16188,18.30920113
16189,18.91639403
16190,17.93554397
16191,18.12237255
16192,14.15226516
16193,14.15226516
16194,14.15226516
16195,19.66370836
16196,16.16067243
16197,20.41102269
16198,19.89724409
16199,22.23260138
16200,16.4409153
16201,18.72956545
16202,20.13077982
16203,25.8757597
16204,21.06492273
16205,24.61466581
16206,22.97991571
16207,22.41942996
16208,17.5618868
16209,19.05651547
16210,19.61700121
16211,26.34283115
16212,21.34516561
16213,23.77393719
16214,28.58477415
16215,28.11770269
16216,22.93320856
16217,24.61466581
16218,24.42783723
16219,26.48295259
16220,22.69967283
16221,24.56795961
16222,22.93320856
16223,20.36431555
16224,18.07566541
16225,18.07566541
16226,19.29005119
16227,23.44698717
16228,19.94395124
16229,23.12003715
16230,23.07333095
16231,24.42783723
16232,19.71041551
16233,23.44698717
16234,24.94161583
16235,29.61233136
16236,23.21345239
16237,24.84820249
16238,21.99906565
16239,23.26015858
16240,18.21578684
16241,19.61700121
16242,19.24334405
16243,25.08173822
16244,20.87809415
16245,24.66137296
16246,24.05418101
16247,23.26015953
16248,18.72956545
16249,19.33675834
16250,20.50443698
16251,24.1475953
16252,12.00373646
16253,14.89957949
16254,12.00373646
16255,12.00373646
16256,10.92947211
16257,11.06959354
16258,11.06959354
16259,15.17982237
16260,11.06959354
16261,16.39420816
16262,16.67445103
16263,17.88883682
16264,12.33068648
16265,17.46847251
16266,16.67445103
16267,21.29845846
16268,16.25408672
16269,21.76552992
16270,17.23493678
16271,18.21578684
16272,13.21812225
16273,15.9271367
16274,16.67445103
16275,20.97150844
16276,17.09481534
16277,22.27930852
16278,21.90565136
16279,23.82064433
16280,17.5618868
16281,21.99906565
16282,22.13918709
16283,24.14759435
16284,18.26249399
16285,20.03736553
16286,18.30920113
16287,17.93554397
16288,14.15226516
16289,14.15226516
16290,16.16067243
16291,19.89724409
16292,16.4409153
16293,20.13077982
16294,21.06492273
16295,22.97991571
16296,17.5618868
16297,19.61700121
16298,21.34516561
16299,28.58477415
16300,22.93320856
16301,24.42783723
16302,22.69967283
16303,22.93320856
16304,18.07566541
16305,19.29005119
16306,19.94395124
16307,23.07333095
16308,19.71041551
16309,24.94161583
16310,23.21345239
16311,21.99906565
16312,18.21578684
16313,19.24334405
16314,20.87809415
16315,24.05418101
16316,18.72956545
16317,20.50443698
16318,12.00373646
16319,12.00373646
16320,10.92947211
16321,11.06959354
16322,11.06959354
16323,16.67445103
16324,12.33068648
16325,16.67445103
16326,16.25408672
16327,17.23493678
16328,13.21812225
16329,16.67445103
16330,17.09481534
16331,21.90565136
16332,17.5618868
16333,22.13918709
16334,18.26249399
16335,18.30920113
16336,14.15226516
16337,16.16067243
16338,16.4409153
16339,21.06492273
16340,17.5618868
16341,21.34516561
16342,22.93320856
16343,22.69967283
16344,18.07566541
16345,19.94395124
16346,19.71041551
16347,23.21345239
16348,18.21578684
16349,20.87809415
16350,18.72956545
16351,12.00373646
16352,10.92947211
16353,11.06959354
16354,12.33068648
16355,16.48762245
16356,13.21812225
16357,17.09481534
16358,17.5618868
16359,18.26249399
16360,14.15226516
16361,16.4409153
16362,17.5618868
16363,22.93320856
16364,18.07566541
16365,19.71041551
16366,18.21578684
16367,18.72956545
16368,10.92947211
16369,12.33068648
16370,13.21812225
16371,17.5618868
16372,14.15226516
16373,17.5618868
16374,18.07566541
16375,18.21578684
16376,10.92947211
16377,13.21812225
16378,14.15226516
16379,18.07566541
16380,10.92947211
16381,14.15226516
16382,10.92947211
16383,10.92947211


==> Figs/change_position_weights.csv <==
BW_position_fix_free,22,25,27.5,30,32.5,,
power_BW_position_fix_free,21.5,24.5,27,29.5,32,,
area_BW_position_fix_free,22.5,25.5,28,30.5,33,,
BW_labels_fix_free,Trad.,0/64\\all,32/32\\big,32/32\\small,64/0\\all,,
acc_cifar10_fix_free,93.01,93.13,93.1,93.07,93.22,,
acc_cifar100_fix_free,68.4,68.83678818,68.8120439,68.78179101,68.96,,
acc_imagenet_fix_free,75.64,75.7745934,75.76915535,75.75991749,75.71,,
area_16_fix_free (mm2),0.043348132,0.102727682,0.066157021,0.066847508,0.029724771,,
dynamic_power_16_fix_free (mW),32.0590592,131.0592,75.4592,90.4224,31.576,,
leakage_power_16_fix_free (mW),1.3522432,2.9599664,1.858744,1.929312,0.857224,,
BW_position_change,22,25,27.5,30,32.5,35,37.5
power_BW_position_change,21.5,24.5,27,29.5,32,34.5,37
area_BW_position_change,22.5,25.5,28,30.5,33,35.5,38
BW_labels_change,Trad.,¡À0,¡À1,¡À2,¡À3,¡À4,¡À5
acc_cifar10_change,93.01,93.22,93.14,93.12,93.02,93.04,92.97
acc_cifar100_change,68.4,68.96,68.32,68.33,68.44,68.4,68.44
acc_imagenet_change,75.64,75.76,75.46,71.34,7.25,6.45,0.73
area_16_change (mm2),0.043348132,0.029724771,0.028338291,0.027048543,0.025719473,0.025486689,0.025467028
dynamic_power_16_change (mW),32.0590592,31.576,31.216,29.8848,28.4512,28.3712,28.3264
leakage_power_16_change (mW),1.3522432,0.857224,0.8181664,0.7852608,0.743704,0.7391792,0.737688
area_64_change (mm2),0.723970425,0.243633492,0.238556287,0.235646489,0.230452892,0.230710841,0.229823746
dynamic_power_64_change (mW),535.9988736,320.352,317.2736,312.5184,307.456,307.5904,306.3296
leakage_power_64_change (mW),22.7151872,7.058976,6.9150272,6.88896,6.7371008,6.7435008,6.7141696
area_64_5GHz_change (mm2),0.761215848,0.330600286,0.279381544,0.27359655,0.284616034,0.300571166,0.31132641
dynamic_power_64_5GHz_change (W),3.031590093,1.881824,1.5689984,1.5601216,1.6890496,1.7286016,1.800352
leakage_power_64_5GHz_change (W),0.027644723,0.010080826,0.00843977,0.008300448,0.008828102,0.00919984,0.009599469
power_64_5GHz_change (W),3.059234816,1.891904826,1.57743817,1.568422048,1.697877702,1.73780144,1.809951469


==> Figs/compare_acc_area_power.csv <==
imagenet_acc_ref,71.20,70.50,68.50,65.80,,
imagenet_acc_ref_label,8-bit exact,mul8u\_2AC ,mul8u\_ZFB ,mul8u\_19DB,,
imagenet_acc_ref_idx,0,1,2,3,,
imagenet_acc_ours,75.64,75.46,,,,
imagenet_acc_ours_label,8-bit exact,"2, 64, ¡À1, 0.1% proposed",,,,
imagenet_acc_ours_idx,4,5,,,,
,,,,,,
imagenet_area_baseline,0.723970425,,,,,
imagenet_area_baseline_label,8-bit exact,,,,,
imagenet_area_baseline_idx,0,,,,,
imagenet_area_ref,0.690952868,0.70383777,0.628340294,,,
imagenet_area_ref_label,mul8u\_2AC ,mul8u\_ZFB ,mul8u\_19DB,,,
imagenet_area_ref_idx,1,2,3,,,
imagenet_area_ours,0.238556287,,,,,
imagenet_area_ours_label,"2, 64, ¡À1, 0.1% proposed",,,,,
imagenet_area_ours_idx,4,,,,,
,,,,,,
imagenet_power_baseline,558.7140608,,,,,
imagenet_power_baseline_label,8-bit exact,,,,,
imagenet_power_baseline_idx,0,,,,,
imagenet_power_ref,475.7929984,472.756224,456.474624,,,
imagenet_power_ref_label,mul8u\_2AC ,mul8u\_ZFB ,mul8u\_19DB,,,
imagenet_power_ref_idx,1,2,3,,,
imagenet_power_ours,324.1886272,,,,,
imagenet_power_ours_label,"2, 64, ¡À1, 0.1% proposed",,,,,
imagenet_power_ours_idx,4,,,,,
,,,,,,
,,,,,,
cifar10_acc_ref,88.09,88.17,88,87.96,84.94,77.55
cifar10_acc_ref_label,8-bit exact,mul8u\_QJD ,mul8u\_NGR ,mul8u\_ZFB ,mul8u\_DM1 ,mul8u\_185Q
cifar10_acc_ref_idx,0,1,2,3,4,5
cifar10_acc_ours,93.01,93.14,,,,
cifar10_acc_ours_label,8-bit exact,"2, 64, ¡À1, 0.1% proposed",,,,
cifar10_acc_ours_idx,6,7,,,,
,,,,,,
cifar10_area_baseline,0.723970425,,,,,
cifar10_area_baseline_label,8-bit exact,,,,,
cifar10_area_baseline_idx,0,,,,,
cifar10_area_ref,0.750545543,0.675853373,0.70383777,0.612234166,0.623105802,
cifar10_area_ref_label,mul8u\_QJD ,mul8u\_NGR ,mul8u\_ZFB ,mul8u\_DM1 ,mul8u\_185Q,
cifar10_area_ref_idx,1,2,3,4,5,
cifar10_area_ours,0.238556287,,,,,
cifar10_area_ours_label,"2, 64, ¡À1, 0.1% proposed",,,,,
cifar10_area_ours_idx,6,,,,,
,,,,,,
cifar10_power_baseline,558.7140608,,,,,
cifar10_power_baseline_label,8-bit exact,,,,,
cifar10_power_baseline_idx,0,,,,,
cifar10_power_ref,473.219072,462.9704704,472.756224,455.4051584,447.7620224,
cifar10_power_ref_label,mul8u\_QJD ,mul8u\_NGR ,mul8u\_ZFB ,mul8u\_DM1 ,mul8u\_185Q,
cifar10_power_ref_idx,1,2,3,4,5,
cifar10_power_ours,324.1886272,,,,,
cifar10_power_ours_label,"2, 64, ¡À1, 0.1% proposed",,,,,
cifar10_power_ours_idx,6,,,,,


==> Figs/compare_area_power_v2.csv <==
area_baseline,0.723970425,,,,,,
area_baseline_5GHz (mm2),0.761215848,,,,,,
area_baseline_label,8-bit exact,,,,,,
area_baseline_idx,0,,,,,,
area_ref,0.690952868,0.750545543,0.70383777,0.675853373,0.628340294,0.612234166,0.623105802
area_ref_5GHz (mm2),0.750948192,0.797857296,0.733030126,0.747122991,0.657331327,0.697193992,0.694576746
area_ref_label,mul8u\_2AC ,mul8u\_QJD ,mul8u\_ZFB ,mul8u\_NGR ,mul8u\_19DB,mul8u\_DM1 ,mul8u\_185Q
area_ref_idx,1,2,3,4,5,6,7
area_ours,0.238556287,,,,,,
area_ours_5GHz (mm2),0.279381544,,,,,,
area_ours_label,proposed,,,,,,
area_ours_idx,8,,,,,,
power_baseline,558.7140608,,,,,,
power_baseline_5GHz (W),3.059234816,,,,,,
power_baseline_label,8-bit exact,,,,,,
power_baseline_idx,0,,,,,,
power_ref,475.7929984,473.219072,472.756224,462.9704704,456.474624,455.4051584,447.7620224
power_ref_5GHz (W),2.535945421,2.520041062,2.437780275,2.548466893,2.295230874,2.566153011,2.432576717
power_ref_label,mul8u\_2AC ,mul8u\_QJD ,mul8u\_ZFB ,mul8u\_NGR ,mul8u\_19DB,mul8u\_DM1 ,mul8u\_185Q
power_ref_idx,1,2,3,4,5,6,7
power_ours,324.1886272,,,,,,
power_ours_5GHz (W),1.57743817,,,,,,
power_ours_label,proposed,,,,,,
power_ours_idx,8,,,,,,


==> Figs/fix_free_position_weights.csv <==
BW_position_fix_free,22,25,27.5,30,32.5,,
power_BW_position_fix_free,21.5,24.5,27,29.5,32,,
area_BW_position_fix_free,22.5,25.5,28,30.5,33,,
BW_labels_fix_free,Trad.,0/64\\all,32/32\\big,32/32\\small,64/0\\all,,
acc_cifar10_fix_free,93.01,93.13,93.1,93.07,93.22,,
acc_cifar100_fix_free,68.4,68.83678818,68.8120439,68.78179101,68.96,,
acc_imagenet_fix_free,75.64,75.7745934,75.76915535,75.75991749,75.76,,
area_16_fix_free (mm2),0.043348132,0.102727682,0.066157021,0.066847508,0.029724771,,
dynamic_power_16_fix_free (mW),32.0590592,131.0592,75.4592,90.4224,31.576,,
leakage_power_16_fix_free (mW),1.3522432,2.9599664,1.858744,1.929312,0.857224,,
BW_position_change,22,25,27.5,30,32.5,35,37.5
power_BW_position_change,21.5,24.5,27,29.5,32,34.5,37
area_BW_position_change,22.5,25.5,28,30.5,33,35.5,38
BW_labels_change,Trad.,¡À0,¡À1,¡À2,¡À3,¡À4,¡À5
acc_cifar10_change,93.01,93.22,93.14,93.12,93.02,93.04,92.97
acc_cifar100_change,68.4,68.96,68.32,68.33,68.44,68.4,68.44
acc_imagenet_change,75.64,75.71,75.36,71.34,66.38,66.16,63.19
area_16_change (mm2),0.043348132,0.029724771,0.028338291,0.027048543,0.025719473,0.025486689,0.025467028
dynamic_power_16_change (mW),32.0590592,31.576,31.216,29.8848,28.4512,28.3712,28.3264
leakage_power_16_change (mW),1.3522432,0.857224,0.8181664,0.7852608,0.743704,0.7391792,0.737688


==> Figs/general_BW_accuracy_power_area.csv <==
BW_position,32,34.5,37,39.5,42,44.5,47,49.5,52,54.5,57,60
acc_cifar10,88.63,90.79,91.45,90.19,91.27,92.22,92.29,92.32,92.54,92.56,92.58,93.03
acc_cifar100,55.86,58.15,57.38,59.84,61.24,63.64,68.27,68.32,67.87,68.23,68.36,68.45
acc_imagenet,0.1,0.3,18,14.53,63.37,76.934,76.838,79.35,80.23,80.17,80.45,80.32
power_256,2.219280834,2.272944872,2.391170548,2.45000192,2.509636134,2.570498968,2.581668132,2.697276413,2.694503971,2.815151305,2.813032917,9.368000128
area_256,2.073773179,2.138777828,2.4786562,2.546580085,2.613988071,2.682088117,2.470583265,2.817017335,2.59966143,2.952651196,2.731168095,12.16895936
dynamic_power_256,2.158121768,2.210007579,2.319134989,2.3760896,2.433914611,2.492866021,2.509449432,2.615709642,2.618622653,2.729823663,2.733555874,8.98395136
leakage_power_256,0.061159066,0.062937293,0.072035558,0.07391232,0.075721523,0.077632947,0.072218701,0.081566771,0.075881318,0.085327642,0.079477043,0.384048768
power_BW_position,31.5,34,36.5,39,41.5,44,46.5,49,51.5,54,56.5,59.5
area_BW_position,32.5,35,37.5,40,42.5,45,47.5,50,52.5,55,57.5,60.5
rmse,0.0070319,0.0052217,0.0047037,0.0041215,0.0034133,0.002573,0.0018953,0.0015701,0.0011518,0.0007923,0.00061384,


==> Figs/general_search_process.csv <==
idx_search,1,2,3,4,5,6,7,8
BW_search,72,44,58,51,48,46,47,48
rmse_search,0.0000005,0.0018953,0.00014737,0.00070865,0.0011518,0.0015701,0.0013786,0.0011518
rmse_target,0.0012,0.0012,0.0012,0.0012,0.0012,0.0012,0.0012,0.0012
idx_labels,"72\\[16,128]","44\\[16,72]","58\\[44,72]","51\\[44,58]","48\\[44,51]","46\\[44,48]","47\\[46,48]","48\\[47,48]"


==> Figs/retrain_accuracy_power_area.csv <==
BW_labels,BW_position,acc_cifar10,acc_cifar100,acc_imagenet,power_16 (mW),area_16 (mm2),dynamic_power_16 (mW),leakage_power_16 (mW),power_64 (mW),area_64 (mm2),dynamic_power_64 (mW),leakage_power_64 (mW),power_64_5GHz (W),area_64_5GHz (mm2),dynamic_power_64_5GHz (W),leakage_power_64_5GHz (W),power_BW_position,area_BW_position
Trad.,29,93.01,68.4,75.64,33.4113024,0.043348132,32.0591,1.3522,558.7140608,0.723970425,535.9988736,22.7151872,3.059234816,0.761215848,3.031590093,0.027644723,28.5,29.5
0.1,32,93.22,68.96,75.76,32.433224,0.029724771,31.576,0.8572,327.410976,0.243633492,320.352,7.058976,1.891904826,0.330600286,1.881824,0.010080826,31.5,32.5
0.2,34.5,93.16,68.68,73.9,34.626608,0.02866702,33.8144,0.8122,312.586464,0.238672679,305.7984,6.788064,1.721027782,0.293644275,1.7121024,0.008925382,34,35
0.5,37,92.9,67.46,64.94,27.853688,0.023882367,27.1744,0.6793,264.150176,0.210537287,258.144,6.006176,1.568715962,0.264741326,1.5606464,0.008069562,36.5,37.5
1,39.5,92.39,64.29,60.13,27.3808304,0.023885513,26.7008,0.68,266.615968,0.215535849,260.448,6.167968,1.417227104,0.250588695,1.4096512,0.007575904,39,40
1.5,42,92.46,64.93,41.67,23.8733584,0.021591491,23.2608,0.6126,232.77488,0.186975783,227.4112,5.36368,1.526894803,0.265169142,1.518784,0.008110803,41.5,42.5
2,44.5,91.61,58.25,0.89,26.4002944,0.021751137,25.776,0.6243,252.4303744,0.19890753,246.7648,5.6655744,1.377524896,0.237631441,1.3703296,0.007195296,44,45
5,47,91.15,56.87,0.38,19.9709504,0.017234658,19.4608,0.5102,201.151264,0.161114753,196.48,4.671264,1.355614605,0.231522435,1.3484992,0.007115405,46.5,47.5
10,49.5,82.85,40.16,0.25,18.8747168,0.015951987,18.4016,0.4731,195.1492416,0.157874653,190.5664,4.5828416,1.043460915,0.181388969,1.038016,0.005444915,49,50
20,52,76.9,32.81,0,17.3787136,0.01411095,16.9616,0.4171,187.1743232,0.150648915,182.8544,4.3199232,1.207232224,0.211550208,1.200768,0.006464224,51.5,52.5


==> Figs/retrain_process.csv <==
epoch,cifar10 test loss,cifar10 test acc,cifar100 test loss,cifar100 test acc,imagenet test loss,imagenet test acc
0,2.97E-01,91.54,1.2855,67.23,7.7881,1.38
1,2.64E-01,92.51,1.201,67.83,1.001,74.99
2,2.52E-01,92.93,1.1997,68.33,1.0027,75.14
3,2.51E-01,92.95,1.1774,68.31,0.9936,75.17
4,2.53E-01,93.03,1.169,68.49,0.9904,75.22
5,2.51E-01,93.06,1.1624,68.62,0.98835,75.09
6,2.52E-01,93.04,1.1593,68.7,0.98438,75.29
7,2.48E-01,93.05,1.158,68.37,0.98832,75.27
8,2.53E-01,92.96,1.16,68.39,0.98242,75.34
9,2.53E-01,93.04,1.1703,68.56,0.98407,75.43
10,2.53E-01,92.97,1.1643,68.66,0.98013,75.45
11,2.54E-01,92.99,1.1641,68.64,0.97913,75.39
12,2.56E-01,92.98,1.1715,68.67,0.98117,75.42
13,2.54E-01,92.95,1.1768,68.84,0.97517,75.63
14,2.53E-01,93.1,1.1486,68.8,0.97309,75.49
15,2.55E-01,93.05,1.1664,68.83,0.97908,75.59
16,2.57E-01,93.02,1.1601,68.86,0.97573,75.64
17,2.51E-01,93.08,1.1538,68.61,0.97329,75.58
18,2.53E-01,92.99,1.1687,68.79,0.97222,75.62
19,2.54E-01,93.13,1.1683,68.65,0.97898,75.48
20,2.53E-01,93.05,1.1715,68.68,0.97014,75.63
21,2.55E-01,93.22,1.1576,68.73,0.97276,75.62
22,2.56E-01,93.02,1.1633,68.4,0.96834,75.7
23,2.52E-01,93.13,1.1601,68.8,0.97093,75.52
24,2.59E-01,93.05,1.1633,68.76,0.97134,75.67
25,2.53E-01,93.08,1.1654,68.96,0.9775,75.47


==> Figs/samples_rmse_tradeoff.csv <==
samples,10,100,1000,10000,100000
BW19,0.120830524,0.076983946,0.052524359,0.019653231,0.019653231
BW27,0.115340441,0.073138457,0.048415888,0.009055183,0.009055183
BW37,0.094483161,0.072391669,0.027703733,0.003910094,0.003910094
BW58,0.093707769,0.051823143,0.004713075,0.000362552,0.000362552
samples_label,"""1E+1","""1E+2","""1E+3","""1E+4","""1E+5"


==> Figs/specific_BW_accuracy_power_area.csv <==
BW_position,25,27.5,30,32.5,35,38
acc_cifar10,87.19,88.27,88.69,88.64,88.73,90.93
acc_cifar100,57.53,61.32,61.76,61.64,61.82,62.52
acc_imagenet,66.58,70.82,72.232,72.34,72.43,73.28
area_256_cifar10,1.321335575,1.387195862,1.453370723,1.517783976,1.584084665,2.744113257
dynamic_power_256_cifar10,1.323683032,1.383351242,1.433957053,1.492754863,1.550707874,2.77406488
leakage_power_256_cifar10,0.038547149,0.04041879,0.042276224,0.044103142,0.046045926,0.080321894
area_256_cifar100,1.320215696,1.381848125,1.446827609,1.703205773,1.960225667,2.744113257
dynamic_power_256_cifar100,1.323094232,1.374442442,1.432600253,1.683449263,1.895795874,2.77406488
leakage_power_256_cifar100,0.038564557,0.040214195,0.04205207,0.04890281,0.056541568,0.080321894
area_256_imagenet,1.324242228,1.386214395,1.62318971,1.688144027,1.754532797,2.744113257
dynamic_power_256_imagenet,1.328444632,1.383556042,1.604785853,1.658284463,1.722867874,2.77406488
leakage_power_256_imagenet,0.038692941,0.040331494,0.046954675,0.048772941,0.05069591,0.080321894
power_BW_position,24.5,27,29.5,32,34.5,37.5
area_BW_position,25.5,28,30.5,33,35.5,38.5


==> Figs/specific_search_process.csv <==
idx_search,1,2,3,4,5,6,7,8
BW_search,68,38,23,31,27,29,28,29
rmse_search,0.032384999,0.037269775,0.044425372,0.039355274,0.042041037,0.039717872,0.041095093,0.039717872
rmse_target,0.04,0.04,0.04,0.04,0.04,0.04,0.04,0.04
idx_labels,"68\\[8,128]","38\\[8,68]","23\\[8,38]","31\\[23,38]","27\\[23,31]","29\\[27,31]","28\\[27,29]","29\\[28,29]"


==> Figs/th_vs_output_bits.csv <==
th_position,th_label,output_bit_position,output_bit_labels
1,0.1,1,36
2,0.2,2,40
3,0.5,3,42
4,1,4,44
5,1.5,5,46
6,2,6,48
7,5,7,52
8,10,8,56
9,20,9,60
,,10,64


==> Figs/th_vs_output_bits_1cols.csv <==
,1,2,3,4,5,6,7,8,9
10,0.028655223,0.043076028,0.024654644,0.036710647,0.021591491,0.038584714,0.018809881,0.015951987,0.017454072
9,0,0,0.023882367,0.033682883,0.032213828,0.038584714,0.018809881,0.015951987,0.017454072
8,0,0,0.026135495,0.023885513,0.034205074,0.032479642,0.020422067,0.02435344,0.014774698
7,0,0,0,0.034769732,0.034842084,0.021966619,0.018809881,0.015951987,0.017454072
6,0,0,0,0.032769049,0.034035205,0.021751137,0.0249354,0.020497564,0.014774698
5,0,0,0,0,0.027019445,0.026925073,0.019597099,0.015951987,0.017454072
4,0,0,0,0,0.023719576,0.022295348,0.028722857,0.022108963,0.014774698
3,0,0,0,0,0.022929212,0.027288405,0.023184016,0.023201317,0.014407434
2,0,0,0,0,0,0.023909893,0.025999442,0.019448464,0.01856766
1,0,0,0,0,0,0,0.017234658,0.026559382,0.01411095


==> Figs/th_vs_output_bits_2cols.csv <==
,1,2,3,4,5,6,7,8,9
10,0.02845547,0.02866702,0.038278792,0.024496571,0.022833267,0.028656796,0.025934169,0.025521292,0.01694761
9,0,0,0.025217729,0.024901583,0.037356307,0.03596275,0.031449416,0.016472605,0.016932668
8,0,0,0.040589329,0.024032576,0.023695983,0.033779615,0.025665209,0.023104586,0.018252301
7,0,0,0.038325192,0.025793397,0.033207878,0.034890843,0.037332714,0.027068204,0.019432735
6,0,0,0,0.031530419,0.031800952,0.021930443,0.034614019,0.033502004,0.018520474
5,0,0,0,0,0.027425244,0.033047446,0.02175035,0.033289667,0.025084036
4,0,0,0,0,0.033187431,0.030215505,0.03519126,0.022035039,0.023302767
3,0,0,0,0,0.032947569,0.027580957,0.01915827,0.030882399,0.024667227
2,0,0,0,0,0,0.024729355,0.026568033,0.019043451,0.019914031
1,0,0,0,0,0,0,0.020608451,0.027758691,0.027733525


==> Figs/th_vs_output_bits_3cols.csv <==
,1,2,3,4,5,6,7,8,9
10,0.02933706,0.036762551,0.031377851,0.031576032,0.037992531,0.045458917,0.028979233,0.034032846,0.025985287
9,0,0,0.040351827,0.032585811,0.026487817,0.036526622,0.028406711,0.028173927,0.034003748
8,0,0,0.041783133,0.035242378,0.032585811,0.034970273,0.034553464,0.027971814,0.032725796
7,0,0,0.028112585,0.036157785,0.021610365,0.022454993,0.036111385,0.033038009,0.027740603
6,0,0,0,0.0363308,0.023349953,0.032985318,0.030884758,0.022307931,0.025321538
5,0,0,0,0,0.026663978,0.030806901,0.031282693,0.033040368,0.022731817
4,0,0,0,0,0.024417141,0.024956634,0.022147498,0.028402779,0.025647907
3,0,0,0,0,0.029988226,0.022211986,0.029303243,0.031090803,0.02354027
2,0,0,0,0,0.027020231,0.02337276,0.01957272,0.024708121,0.020430717
1,0,0,0,0,0,0,0.027737457,0.027542422,0.017748984


==> Figs/th_vs_output_bits_th.csv <==
th_position,th_label,output_bit_position,output_bit_labels,logic_level_position,logic_level_labels
1,0.1,1,36,1,1
2,0.2,2,40,2,2
3,0.5,3,42,3,3
4,1,4,44,,
5,1.5,5,46,,
6,2,6,48,,
7,5,7,52,,
8,10,8,56,,
9,20,9,60,,
,,10,64,,


==> Figs/th_vs_output_bits_th0.1.csv <==
,1,2,3
10,0.028655223,0.02845547,0.02933706
9,0,0,0
8,0,0,0
7,0,0,0
6,0,0,0
5,0,0,0
4,0,0,0
3,0,0,0
2,0,0,0
1,0,0,0


==> Figs/th_vs_output_bits_th0.2.csv <==
,1,2,3
10,0.043076028,0.02866702,0.036762551
9,0,0,0
8,0,0,0
7,0,0,0
6,0,0,0
5,0,0,0
4,0,0,0
3,0,0,0
2,0,0,0
1,0,0,0


==> Figs/th_vs_output_bits_th0.5.csv <==
,1,2,3
10,0.024654644,0.038278792,0.031377851
9,0.023882367,0.025217729,0.040351827
8,0.026135495,0.040589329,0.041783133
7,0,0.038325192,0.028112585
6,0,0,0
5,0,0,0
4,0,0,0
3,0,0,0
2,0,0,0
1,0,0,0


==> Figs/th_vs_output_bits_th1.0.csv <==
,1,2,3
10,0.036710647,0.024496571,0.031576032
9,0.033682883,0.024901583,0.032585811
8,0.023885513,0.024032576,0.035242378
7,0.034769732,0.025793397,0.036157785
6,0.032769049,0.031530419,0.0363308
5,0,0,0
4,0,0,0
3,0,0,0
2,0,0,0
1,0,0,0


==> Figs/th_vs_output_bits_th1.5.csv <==
,1,2,3
10,0.021591491,0.022833267,0.037992531
9,0.032213828,0.037356307,0.026487817
8,0.034205074,0.023695983,0.032585811
7,0.034842084,0.033207878,0.021610365
6,0.034035205,0.031800952,0.023349953
5,0.027019445,0.027425244,0.026663978
4,0.023719576,0.033187431,0.024417141
3,0.022929212,0.032947569,0.029988226
2,0,0,0.027020231
1,0,0,0


==> Figs/th_vs_output_bits_th2.0.csv <==
,1,2,3
10,0.038584714,0.028656796,0.045458917
9,0.038584714,0.03596275,0.036526622
8,0.032479642,0.033779615,0.034970273
7,0.021966619,0.034890843,0.022454993
6,0.021751137,0.021930443,0.032985318
5,0.026925073,0.033047446,0.030806901
4,0.022295348,0.030215505,0.024956634
3,0.027288405,0.027580957,0.022211986
2,0.023909893,0.024729355,0.02337276
1,0,0,0


==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

